An efficient method for modeling flow in porous media with immersed faults

Modeling flow in geosystems with natural fault is a challenging problem due to low permeability of fault compared to its surrounding porous media. One way to predict the behavior of the flow while taking the effects of fault into account is to use the mixed finite element method. However, the mixed method could be time consuming due to large number of degree of freedom since both pressure and velocity are considered in the system. A new modeling method is presented in this paper. First, we introduce approximations of pressure based on the relation of pressure and velocity. We furthure decouple the approximated pressure from velocity so that it can be solved independently by continuous Galerkin finite element method. The new problem involves less degree of freedom than the mixed method for a given mesh . Moreover, local problem associated with a small subdomain around the fault is additionally solved to increase the accuracy of approximations around fault. Numerical experiments are conducted to examine the accuracy and efficiency of the new method. Results of three-dimensional tests show that our new method is up to 30$\times$ faster than the the mixed method at given $L^2$ pressure error.

==> fig/2D_con_error_002.txt <==
h   dof   t_1   ep_1   eu_1   t_2   ep_2   eu_2   t_3   ep_3   eu_3
5.0E-02   3279   0.08   9.90E-03   3.96E-02   0.08   1.24E-02   5.19E-02   0.08   1.81E-02   6.74E-02   
2.5E-02   10988   0.44   4.72E-03   2.08E-02   0.44   6.57E-03   2.67E-02   0.44   9.43E-03   3.42E-02   
1.0E-02   52035   3.30   2.17E-03   1.33E-02   3.28   3.51E-03   1.56E-02   3.21   6.22E-03   2.17E-02   
5.0E-03   190826   25.11   1.16E-03   7.52E-03   20.71   2.12E-03   1.00E-02   23.65   3.35E-03   1.36E-02   
4.0E-03   292641   53.66   9.81E-04   5.14E-03   53.36   1.88E-03   8.86E-03   53.00   2.30E-03   1.11E-02   


==> fig/2D_con_error_2.txt <==
h   dof   t_1   ep_1   eu_1   t_2   ep_2   eu_2   t_3   ep_3   eu_3
5.0E-02   3279   0.08   4.49E-03   2.00E-02   0.08   4.83E-03   2.10E-02   0.08   5.11E-03   2.19E-02   
2.5E-02   10988   0.46   3.49E-03   1.35E-02   0.45   3.79E-03   1.46E-02   0.45   4.11E-03   1.58E-02   
1.0E-02   52035   2.91   2.13E-03   8.40E-03   2.87   2.24E-03   9.29E-03   2.86   2.46E-03   1.01E-02   
5.0E-03   190826   18.92   1.34E-03   6.26E-03   18.91   1.46E-03   6.62E-03   19.24   1.60E-03   7.27E-03   
4.0E-03   292641   51.26   1.14E-03   5.40E-03   51.04   1.39E-03   5.76E-03   51.13   1.47E-03   6.42E-03   


==> fig/2D_mix_error_002.txt <==
h   dof   t   ep   eu
1.0E-01   2210   0.02   1.21E-02   4.69E-02   
5.0E-02   8035   0.09   6.19E-03   3.20E-02   
2.5E-02   54455   2.09   2.51E-03   2.00E-02   
2.0E-02   77965   3.86   2.00E-03   1.59E-02   
1.0E-02   258970   40.27   9.22E-04   1.01E-02   


==> fig/2D_mix_error_2.txt <==
h   dof   t   ep   eu
1.0E-01   2210   0.02   1.17E-02   2.84E-02   
5.0E-02   8035   0.09   6.00E-03   2.04E-02   
2.5E-02   54455   2.29   2.45E-03   1.32E-02   
2.0E-02   77965   4.09   1.96E-03   1.07E-02   
1.0E-02   258970   36.93   9.09E-04   6.82E-03   


==> fig/3D_con_error.txt <==
h   dof   t_1   ep_1   eu_1   t_2   ep_2   eu_2   t_3   ep_3   eu_3
5.0E-02   37115   0.90   6.07E-03   3.26E-02   0.90   6.53E-03   3.47E-02   0.90   7.18E-03   3.64E-02   
4.0E-02   57410   1.51   5.48E-03   2.82E-02   1.58   6.09E-03   3.07E-02   1.54   6.39E-03   3.32E-02   
2.5E-02   154093   4.60   4.06E-03   2.12E-02   4.47   4.46E-03   2.28E-02   4.55   4.86E-03   2.44E-02   
2.0E-02   254306   8.54   3.52E-03   1.86E-02   8.54   3.79E-03   1.96E-02   8.54   4.13E-03   2.10E-02   
1.0E-02   1485031   58.51   2.89E-03   1.47E-02   57.93   3.01E-03   1.50E-02   58.51   3.16E-03   1.58E-02   


==> fig/3D_mix_error.txt <==
h   dof   t   ep   eu
1.0E-01   45273   0.83   1.42E-02   4.40E-02   
5.0E-02   676033   25.19   7.78E-03   2.99E-02   
4.0E-02   1047652   44.16   5.90E-03   2.55E-02   
2.5E-02   2829944   171.94   3.63E-03   1.88E-02   
2.0E-02   4684445   353.27   3.16E-03   1.77E-02   


==> plot/1D_0.01.txt <==
x    p_exact   p    u_exact   u
0.0   1.0    1.0   0.0667111407605    0.0663615357992
0.01   0.999332888592    0.999336384642   0.0667111407605    0.0663615357993
0.02   0.998665777185    0.998672769284   0.0667111407605    0.0663615357991
0.03   0.997998665777    0.998009153926   0.0667111407605    0.0663615357997
0.04   0.99733155437    0.997345538568   0.0667111407605    0.0663615357997
0.05   0.996664442962    0.99668192321   0.0667111407605    0.0663615357995
0.06   0.995997331554    0.996018307852   0.0667111407605    0.0663615358002
0.07   0.995330220147    0.995354692494   0.0667111407605    0.0663615358005
0.08   0.994663108739    0.994691077136   0.0667111407605    0.0663615358007
0.09   0.993995997332    0.994027461778   0.0667111407605    0.066361535801
0.1   0.993328885924    0.99336384642   0.0667111407605    0.0663615358009
0.11   0.992661774516    0.992700231062   0.0667111407605    0.0663615358014
0.12   0.991994663109    0.992036615704   0.0667111407605    0.0663615358017
0.13   0.991327551701    0.991373000346   0.0667111407605    0.0663615358014
0.14   0.990660440294    0.990709384988   0.0667111407605    0.0663615358018
0.15   0.989993328886    0.990045769629   0.0667111407605    0.0663615358018
0.16   0.989326217478    0.989382154271   0.0667111407605    0.0663615358019
0.17   0.988659106071    0.988718538913   0.0667111407605    0.0663615358016
0.18   0.987991994663    0.988054923555   0.0667111407605    0.0663615358013
0.19   0.987324883256    0.987391308197   0.0667111407605    0.0663615358017
0.2   0.986657771848    0.986727692839   0.0667111407605    0.0663615358019
0.21   0.98599066044    0.986064077481   0.0667111407605    0.0663615358019
0.22   0.985323549033    0.985400462123   0.0667111407605    0.0663615358019
0.23   0.984656437625    0.984736846765   0.0667111407605    0.0663615358013
0.24   0.983989326217    0.984073231407   0.0667111407605    0.0663615358014
0.25   0.98332221481    0.983409616049   0.0667111407605    0.0663615358008
0.26   0.982655103402    0.982746000691   0.0667111407605    0.0663615358011
0.27   0.981987991995    0.982082385333   0.0667111407605    0.066361535801
0.28   0.981320880587    0.981418769975   0.0667111407605    0.0663615358006
0.29   0.980653769179    0.980755154617   0.0667111407605    0.0663615358006
0.3   0.979986657772    0.980091539259   0.0667111407605    0.0663615358009
0.31   0.979319546364    0.979427923901   0.0667111407605    0.0663615358005
0.32   0.978652434957    0.978764308543   0.0667111407605    0.0663615358007
0.33   0.977985323549    0.978100693185   0.0667111407605    0.0663615358005
0.34   0.977318212141    0.977437077827   0.0667111407605    0.0663615358003
0.35   0.976651100734    0.976773462469   0.0667111407605    0.0663615357999
0.36   0.975983989326    0.976109847111   0.0667111407605    0.0663615358002
0.37   0.975316877919    0.975446231753   0.0667111407605    0.0663615358007
0.38   0.974649766511    0.974782616395   0.0667111407605    0.0663615358007
0.39   0.973982655103    0.974119001037   0.0667111407605    0.0663615358007
0.4   0.973315543696    0.973455385679   0.0667111407605    0.0663615358003
0.41   0.972648432288    0.972791770321   0.0667111407605    0.0663615358002
0.42   0.971981320881    0.972128154963   0.0667111407605    0.0663615358001
0.43   0.971314209473    0.971464539605   0.0667111407605    0.0663615357997
0.44   0.970647098065    0.970800924247   0.0667111407605    0.0663615357996
0.45   0.969979986658    0.970137308889   0.0667111407605    0.0663615357997
0.46   0.96931287525    0.969473693531   0.0667111407605    0.0663615358003
0.47   0.968645763843    0.968810078173   0.0667111407605    0.0663615358001
0.48   0.967978652435    0.968146462815   0.0667111407605    0.0663615358002
0.49   0.967311541027    0.967482847457   0.0667111407605    0.0663615358003
0.5   0.96664442962    0.966819232099   0.0667111407605    0.0663615358006
0.51   0.965977318212    0.966155616741   0.0667111407605    0.0663615358008
0.52   0.965310206805    0.965492001383   0.0667111407605    0.0663615358012
0.53   0.964643095397    0.964828386025   0.0667111407605    0.0663615358011
0.54   0.963975983989    0.964164770667   0.0667111407605    0.0663615358011
0.55   0.963308872582    0.963501155309   0.0667111407605    0.0663615358013
0.56   0.962641761174    0.962837539951   0.0667111407605    0.0663615358015
0.57   0.961974649767    0.962173924593   0.0667111407605    0.0663615358017
0.58   0.961307538359    0.961510309235   0.0667111407605    0.0663615358021
0.59   0.960640426951    0.960846693877   0.0667111407605    0.0663615358023
0.6   0.959973315544    0.960183078519   0.0667111407605    0.0663615358019
0.61   0.959306204136    0.959519463161   0.0667111407605    0.0663615358015
0.62   0.958639092728    0.958855847803   0.0667111407605    0.0663615358012
0.63   0.957971981321    0.958192232445   0.0667111407605    0.0663615358014
0.64   0.957304869913    0.957528617087   0.0667111407605    0.0663615358012
0.65   0.956637758506    0.956865001729   0.0667111407605    0.0663615358009
0.66   0.955970647098    0.956201386371   0.0667111407605    0.0663615358012
0.67   0.95530353569    0.955537771013   0.0667111407605    0.066361535801
0.68   0.954636424283    0.954874155655   0.0667111407605    0.0663615358008
0.69   0.953969312875    0.954210540297   0.0667111407605    0.0663615358015
0.7   0.953302201468    0.953546924939   0.0667111407605    0.066361535801
0.71   0.95263509006    0.952883309581   0.0667111407605    0.0663615358015
0.72   0.951967978652    0.952219694223   0.0667111407605    0.0663615358013
0.73   0.951300867245    0.951556078865   0.0667111407605    0.0663615358012
0.74   0.950633755837    0.950892463507   0.0667111407605    0.0663615358014
0.75   0.94996664443    0.950228848149   0.0667111407605    0.0663615358011
0.76   0.949299533022    0.949565232791   0.0667111407605    0.0663615358011
0.77   0.948632421614    0.948901617433   0.0667111407605    0.0663615358008
0.78   0.947965310207    0.948238002075   0.0667111407605    0.0663615358009
0.79   0.947298198799    0.947574386717   0.0667111407605    0.0663615358008
0.8   0.946631087392    0.946910771359   0.0667111407605    0.0663615358007
0.81   0.945963975984    0.946247156001   0.0667111407605    0.0663615358008
0.82   0.945296864576    0.945583540643   0.0667111407605    0.0663615358012
0.83   0.944629753169    0.944919925285   0.0667111407605    0.0663615358013
0.84   0.943962641761    0.944256309927   0.0667111407605    0.0663615358013
0.85   0.943295530354    0.943592694569   0.0667111407605    0.0663615358022
0.86   0.942628418946    0.942929079211   0.0667111407605    0.0663615358017
0.87   0.941961307538    0.942265463853   0.0667111407605    0.0663615358019
0.88   0.941294196131    0.941601848495   0.0667111407605    0.066361535802
0.89   0.940627084723    0.940938233137   0.0667111407605    0.0663615358023
0.9   0.939959973316    0.940274617779   0.0667111407605    0.0663615358021
0.91   0.939292861908    0.939611002421   0.0667111407605    0.066361535802
0.92   0.9386257505    0.938947387063   0.0667111407605    0.0663615358018
0.93   0.937958639093    0.938283771705   0.0667111407605    0.0663615358018
0.94   0.937291527685    0.937620156347   0.0667111407605    0.0663615358018
0.95   0.936624416278    0.936956540989   0.0667111407605    0.0663615358018
0.96   0.93595730487    0.936292925631   0.0667111407605    0.0663615358023
0.97   0.935290193462    0.935629310273   0.0667111407605    0.0663615358023
0.98   0.934623082055    0.934965694915   0.0667111407605    0.0663615358021
0.99   0.933955970647    0.934302079557   0.0667111407605    0.0663615358018
1.0   0.933288859239    0.933638464199   0.0667111407605    0.066361535802
1.01   0.932621747832    0.93297484884   0.0667111407605    0.0663615358015
1.02   0.931954636424    0.932311233482   0.0667111407605    0.0663615358016
1.03   0.931287525017    0.931647618124   0.0667111407605    0.0663615358012
1.04   0.930620413609    0.930984002766   0.0667111407605    0.0663615358014
1.05   0.929953302201    0.930320387408   0.0667111407605    0.0663615358018
1.06   0.929286190794    0.92965677205   0.0667111407605    0.0663615358019
1.07   0.928619079386    0.928993156692   0.0667111407605    0.0663615358019
1.08   0.927951967979    0.928329541334   0.0667111407605    0.0663615358019
1.09   0.927284856571    0.927665925976   0.0667111407605    0.0663615358017
1.1   0.926617745163    0.927002310618   0.0667111407605    0.0663615358018
1.11   0.925950633756    0.92633869526   0.0667111407605    0.0663615358015
1.12   0.925283522348    0.925675079902   0.0667111407605    0.0663615358024
1.13   0.924616410941    0.925011464544   0.0667111407605    0.0663615358015
1.14   0.923949299533    0.924347849186   0.0667111407605    0.0663615358016
1.15   0.923282188125    0.923684233828   0.0667111407605    0.0663615358015
1.16   0.922615076718    0.92302061847   0.0667111407605    0.0663615358012
1.17   0.92194796531    0.922357003112   0.0667111407605    0.0663615358012
1.18   0.921280853903    0.921693387754   0.0667111407605    0.0663615358008
1.19   0.920613742495    0.921029772396   0.0667111407605    0.0663615358008
1.2   0.919946631087    0.920366157038   0.0667111407605    0.0663615358007
1.21   0.91927951968    0.91970254168   0.0667111407605    0.0663615358007
1.22   0.918612408272    0.919038926322   0.0667111407605    0.0663615358007
1.23   0.917945296865    0.918375310964   0.0667111407605    0.0663615358012
1.24   0.917278185457    0.917711695606   0.0667111407605    0.0663615358013
1.25   0.916611074049    0.917048080248   0.0667111407605    0.0663615358015
1.26   0.915943962642    0.91638446489   0.0667111407605    0.0663615358014
1.27   0.915276851234    0.915720849532   0.0667111407605    0.0663615358017
1.28   0.914609739827    0.915057234174   0.0667111407605    0.066361535802
1.29   0.913942628419    0.914393618816   0.0667111407605    0.0663615358022
1.3   0.913275517011    0.913730003458   0.0667111407605    0.0663615358019
1.31   0.912608405604    0.9130663881   0.0667111407605    0.066361535802
1.32   0.911941294196    0.912402772742   0.0667111407605    0.0663615358021
1.33   0.911274182789    0.911739157384   0.0667111407605    0.0663615358023
1.34   0.910607071381    0.911075542026   0.0667111407605    0.0663615358024
1.35   0.909939959973    0.910411926668   0.0667111407605    0.0663615358022
1.36   0.909272848566    0.90974831131   0.0667111407605    0.0663615358025
1.37   0.908605737158    0.909084695952   0.0667111407605    0.0663615358021
1.38   0.907938625751    0.908421080594   0.0667111407605    0.0663615358024
1.39   0.907271514343    0.907757465236   0.0667111407605    0.0663615358021
1.4   0.906604402935    0.907093849878   0.0667111407605    0.0663615358022
1.41   0.905937291528    0.90643023452   0.0667111407605    0.066361535802
1.42   0.90527018012    0.905766619162   0.0667111407605    0.0663615358021
1.43   0.904603068712    0.905103003804   0.0667111407605    0.0663615358014
1.44   0.903935957305    0.904439388446   0.0667111407605    0.0663615358019
1.45   0.903268845897    0.903775773088   0.0667111407605    0.0663615358015
1.46   0.90260173449    0.90311215773   0.0667111407605    0.0663615358016
1.47   0.901934623082    0.902448542372   0.0667111407605    0.0663615358012
1.48   0.901267511674    0.901784927014   0.0667111407605    0.0663615358013
1.49   0.900600400267    0.901121311656   0.0667111407605    0.0663615358016
1.5   0.899933288859    0.900457696298   0.0667111407605    0.0663615358018
1.51   0.899266177452    0.89979408094   0.0667111407605    0.0663615358016
1.52   0.898599066044    0.899130465582   0.0667111407605    0.0663615358017
1.53   0.897931954636    0.898466850224   0.0667111407605    0.0663615358017
1.54   0.897264843229    0.897803234866   0.0667111407605    0.0663615358015
1.55   0.896597731821    0.897139619508   0.0667111407605    0.0663615358014
1.56   0.895930620414    0.89647600415   0.0667111407605    0.0663615358017
1.57   0.895263509006    0.895812388792   0.0667111407605    0.0663615358012
1.58   0.894596397598    0.895148773434   0.0667111407605    0.0663615358011
1.59   0.893929286191    0.894485158076   0.0667111407605    0.0663615358008
1.6   0.893262174783    0.893821542718   0.0667111407605    0.066361535801
1.61   0.892595063376    0.89315792736   0.0667111407605    0.0663615358011
1.62   0.891927951968    0.892494312002   0.0667111407605    0.0663615358011
1.63   0.89126084056    0.891830696644   0.0667111407605    0.0663615358009
1.64   0.890593729153    0.891167081285   0.0667111407605    0.0663615358011
1.65   0.889926617745    0.890503465927   0.0667111407605    0.0663615358011
1.66   0.889259506338    0.889839850569   0.0667111407605    0.0663615358009
1.67   0.88859239493    0.889176235211   0.0667111407605    0.0663615358004
1.68   0.887925283522    0.888512619853   0.0667111407605    0.0663615358003
1.69   0.887258172115    0.887849004495   0.0667111407605    0.0663615358002
1.7   0.886591060707    0.887185389137   0.0667111407605    0.0663615358003
1.71   0.8859239493    0.886521773779   0.0667111407605    0.0663615358005
1.72   0.885256837892    0.885858158421   0.0667111407605    0.0663615358009
1.73   0.884589726484    0.885194543063   0.0667111407605    0.0663615358005
1.74   0.883922615077    0.884530927705   0.0667111407605    0.0663615358007
1.75   0.883255503669    0.883867312347   0.0667111407605    0.0663615358004
1.76   0.882588392262    0.883203696989   0.0667111407605    0.066361535801
1.77   0.881921280854    0.882540081631   0.0667111407605    0.0663615358005
1.78   0.881254169446    0.881876466273   0.0667111407605    0.0663615358004
1.79   0.880587058039    0.881212850915   0.0667111407605    0.0663615358007
1.8   0.879919946631    0.880549235557   0.0667111407605    0.0663615358003
1.81   0.879252835223    0.879885620199   0.0667111407605    0.0663615358001
1.82   0.878585723816    0.879222004841   0.0667111407605    0.0663615358003
1.83   0.877918612408    0.878558389483   0.0667111407605    0.0663615357999
1.84   0.877251501001    0.877894774125   0.0667111407605    0.0663615358
1.85   0.876584389593    0.877231158767   0.0667111407605    0.0663615358001
1.86   0.875917278185    0.876567543409   0.0667111407605    0.0663615358001
1.87   0.875250166778    0.875903928051   0.0667111407605    0.0663615358001
1.88   0.87458305537    0.875240312693   0.0667111407605    0.0663615358001
1.89   0.873915943963    0.874576697335   0.0667111407605    0.0663615358
1.9   0.873248832555    0.873913081977   0.0667111407605    0.0663615358006
1.91   0.872581721147    0.873249466619   0.0667111407605    0.0663615358006
1.92   0.87191460974    0.872585851261   0.0667111407605    0.0663615358005
1.93   0.871247498332    0.871922235903   0.0667111407605    0.0663615358005
1.94   0.870580386925    0.871258620545   0.0667111407605    0.0663615358005
1.95   0.869913275517    0.870595005187   0.0667111407605    0.0663615358001
1.96   0.869246164109    0.869931389829   0.0667111407605    0.0663615358006
1.97   0.868579052702    0.869267774471   0.0667111407605    0.0663615358006
1.98   0.867911941294    0.868604159113   0.0667111407605    0.0663615358005
1.99   0.867244829887    0.867940543755   0.0667111407605    0.0663615358007
2.0   0.866577718479    0.867276928397   0.0667111407605    0.066361535801
2.01   0.865910607071    0.866613313039   0.0667111407605    0.0663615358012
2.02   0.865243495664    0.865949697681   0.0667111407605    0.0663615358012
2.03   0.864576384256    0.865286082323   0.0667111407605    0.0663615358015
2.04   0.863909272849    0.864622466965   0.0667111407605    0.0663615358014
2.05   0.863242161441    0.863958851607   0.0667111407605    0.0663615358012
2.06   0.862575050033    0.863295236249   0.0667111407605    0.0663615358012
2.07   0.861907938626    0.862631620891   0.0667111407605    0.0663615358013
2.08   0.861240827218    0.861968005533   0.0667111407605    0.0663615358013
2.09   0.860573715811    0.861304390175   0.0667111407605    0.0663615358013
2.1   0.859906604403    0.860640774817   0.0667111407605    0.0663615358015
2.11   0.859239492995    0.859977159459   0.0667111407605    0.0663615358015
2.12   0.858572381588    0.859313544101   0.0667111407605    0.0663615358017
2.13   0.85790527018    0.858649928743   0.0667111407605    0.0663615358019
2.14   0.857238158773    0.857986313385   0.0667111407605    0.0663615358016
2.15   0.856571047365    0.857322698027   0.0667111407605    0.0663615358019
2.16   0.855903935957    0.856659082669   0.0667111407605    0.0663615358017
2.17   0.85523682455    0.855995467311   0.0667111407605    0.0663615358019
2.18   0.854569713142    0.855331851953   0.0667111407605    0.0663615358019
2.19   0.853902601734    0.854668236595   0.0667111407605    0.0663615358017
2.2   0.853235490327    0.854004621237   0.0667111407605    0.0663615358018
2.21   0.852568378919    0.853341005879   0.0667111407605    0.0663615358018
2.22   0.851901267512    0.852677390521   0.0667111407605    0.0663615358019
2.23   0.851234156104    0.852013775163   0.0667111407605    0.066361535802
2.24   0.850567044696    0.851350159805   0.0667111407605    0.0663615358015
2.25   0.849899933289    0.850686544447   0.0667111407605    0.0663615358018
2.26   0.849232821881    0.850022929089   0.0667111407605    0.0663615358013
2.27   0.848565710474    0.849359313731   0.0667111407605    0.0663615358016
2.28   0.847898599066    0.848695698373   0.0667111407605    0.0663615358014
2.29   0.847231487658    0.848032083015   0.0667111407605    0.0663615358016
2.3   0.846564376251    0.847368467657   0.0667111407605    0.0663615358017
2.31   0.845897264843    0.846704852299   0.0667111407605    0.0663615358016
2.32   0.845230153436    0.846041236941   0.0667111407605    0.0663615358016
2.33   0.844563042028    0.845377621583   0.0667111407605    0.0663615358021
2.34   0.84389593062    0.844714006225   0.0667111407605    0.0663615358018
2.35   0.843228819213    0.844050390867   0.0667111407605    0.0663615358021
2.36   0.842561707805    0.843386775509   0.0667111407605    0.0663615358018
2.37   0.841894596398    0.842723160151   0.0667111407605    0.066361535802
2.38   0.84122748499    0.842059544793   0.0667111407605    0.0663615358014
2.39   0.840560373582    0.841395929435   0.0667111407605    0.0663615358013
2.4   0.839893262175    0.840732314077   0.0667111407605    0.0663615358013
2.41   0.839226150767    0.840068698719   0.0667111407605    0.0663615358016
2.42   0.83855903936    0.839405083361   0.0667111407605    0.0663615358013
2.43   0.837891927952    0.838741468003   0.0667111407605    0.0663615358009
2.44   0.837224816544    0.838077852645   0.0667111407605    0.0663615358009
2.45   0.836557705137    0.837414237287   0.0667111407605    0.0663615358009
2.46   0.835890593729    0.836750621929   0.0667111407605    0.066361535801
2.47   0.835223482322    0.836087006571   0.0667111407605    0.0663615358007
2.48   0.834556370914    0.835423391213   0.0667111407605    0.0663615358005
2.49   0.833889259506    0.834759775855   0.0667111407605    0.0663615358008
2.5   0.833222148099    0.834096160497   0.0667111407605    0.0663615358009
2.51   0.832555036691    0.833432545139   0.0667111407605    0.066361535801
2.52   0.831887925284    0.832768929781   0.0667111407605    0.0663615358006
2.53   0.831220813876    0.832105314423   0.0667111407605    0.0663615358003
2.54   0.830553702468    0.831441699065   0.0667111407605    0.0663615358008
2.55   0.829886591061    0.830778083707   0.0667111407605    0.0663615358007
2.56   0.829219479653    0.830114468349   0.0667111407605    0.0663615358007
2.57   0.828552368245    0.829450852991   0.0667111407605    0.066361535801
2.58   0.827885256838    0.828787237633   0.0667111407605    0.066361535801
2.59   0.82721814543    0.828123622275   0.0667111407605    0.0663615358009
2.6   0.826551034023    0.827460006917   0.0667111407605    0.0663615358011
2.61   0.825883922615    0.826796391559   0.0667111407605    0.0663615358009
2.62   0.825216811207    0.826132776201   0.0667111407605    0.0663615358012
2.63   0.8245496998    0.825469160842   0.0667111407605    0.0663615358015
2.64   0.823882588392    0.824805545484   0.0667111407605    0.0663615358013
2.65   0.823215476985    0.824141930126   0.0667111407605    0.0663615358015
2.66   0.822548365577    0.823478314768   0.0667111407605    0.0663615358016
2.67   0.821881254169    0.82281469941   0.0667111407605    0.0663615358016
2.68   0.821214142762    0.822151084052   0.0667111407605    0.0663615358015
2.69   0.820547031354    0.821487468694   0.0667111407605    0.0663615358012
2.7   0.819879919947    0.820823853336   0.0667111407605    0.0663615358018
2.71   0.819212808539    0.820160237978   0.0667111407605    0.0663615358022
2.72   0.818545697131    0.81949662262   0.0667111407605    0.0663615358021
2.73   0.817878585724    0.818833007262   0.0667111407605    0.0663615358022
2.74   0.817211474316    0.818169391904   0.0667111407605    0.0663615358022
2.75   0.816544362909    0.817505776546   0.0667111407605    0.0663615358023
2.76   0.815877251501    0.816842161188   0.0667111407605    0.0663615358024
2.77   0.815210140093    0.81617854583   0.0667111407605    0.0663615358023
2.78   0.814543028686    0.815514930472   0.0667111407605    0.0663615358025
2.79   0.813875917278    0.814851315114   0.0667111407605    0.0663615358024
2.8   0.813208805871    0.814187699756   0.0667111407605    0.0663615358024
2.81   0.812541694463    0.813524084398   0.0667111407605    0.0663615358024
2.82   0.811874583055    0.81286046904   0.0667111407605    0.0663615358026
2.83   0.811207471648    0.812196853682   0.0667111407605    0.0663615358021
2.84   0.81054036024    0.811533238324   0.0667111407605    0.0663615358027
2.85   0.809873248833    0.810869622966   0.0667111407605    0.0663615358029
2.86   0.809206137425    0.810206007608   0.0667111407605    0.066361535803
2.87   0.808539026017    0.80954239225   0.0667111407605    0.0663615358031
2.88   0.80787191461    0.808878776892   0.0667111407605    0.0663615358029
2.89   0.807204803202    0.808215161534   0.0667111407605    0.0663615358026
2.9   0.806537691795    0.807551546176   0.0667111407605    0.066361535802
2.91   0.805870580387    0.806887930818   0.0667111407605    0.0663615358021
2.92   0.805203468979    0.80622431546   0.0667111407605    0.0663615358024
2.93   0.804536357572    0.805560700102   0.0667111407605    0.0663615358023
2.94   0.803869246164    0.804897084744   0.0667111407605    0.0663615358023
2.95   0.803202134757    0.804233469386   0.0667111407605    0.0663615358022
2.96   0.802535023349    0.803569854028   0.0667111407605    0.0663615358025
2.97   0.801867911941    0.80290623867   0.0667111407605    0.0663615358022
2.98   0.801200800534    0.802242623312   0.0667111407605    0.066361535802
2.99   0.800533689126    0.801579007954   0.0667111407605    0.0663615358022
3.0   0.799866577718    0.800915392596   0.0667111407605    0.0663615358021
3.01   0.799199466311    0.800251777238   0.0667111407605    0.0663615358022
3.02   0.798532354903    0.79958816188   0.0667111407605    0.0663615358021
3.03   0.797865243496    0.798924546522   0.0667111407605    0.0663615358018
3.04   0.797198132088    0.798260931164   0.0667111407605    0.0663615358018
3.05   0.79653102068    0.797597315806   0.0667111407605    0.0663615358017
3.06   0.795863909273    0.796933700448   0.0667111407605    0.0663615358016
3.07   0.795196797865    0.79627008509   0.0667111407605    0.0663615358015
3.08   0.794529686458    0.795606469732   0.0667111407605    0.0663615358016
3.09   0.79386257505    0.794942854374   0.0667111407605    0.0663615358016
3.1   0.793195463642    0.794279239016   0.0667111407605    0.0663615358013
3.11   0.792528352235    0.793615623657   0.0667111407605    0.0663615358014
3.12   0.791861240827    0.792952008299   0.0667111407605    0.0663615358017
3.13   0.79119412942    0.792288392941   0.0667111407605    0.0663615358016
3.14   0.790527018012    0.791624777583   0.0667111407605    0.0663615358019
3.15   0.789859906604    0.790961162225   0.0667111407605    0.0663615358021
3.16   0.789192795197    0.790297546867   0.0667111407605    0.0663615358018
3.17   0.788525683789    0.789633931509   0.0667111407605    0.0663615358018
3.18   0.787858572382    0.788970316151   0.0667111407605    0.0663615358018
3.19   0.787191460974    0.788306700793   0.0667111407605    0.0663615358017
3.2   0.786524349566    0.787643085435   0.0667111407605    0.0663615358018
3.21   0.785857238159    0.786979470077   0.0667111407605    0.0663615358019
3.22   0.785190126751    0.786315854719   0.0667111407605    0.0663615358021
3.23   0.784523015344    0.785652239361   0.0667111407605    0.0663615358019
3.24   0.783855903936    0.784988624003   0.0667111407605    0.0663615358023
3.25   0.783188792528    0.784325008645   0.0667111407605    0.0663615358023
3.26   0.782521681121    0.783661393287   0.0667111407605    0.0663615358027
3.27   0.781854569713    0.782997777929   0.0667111407605    0.0663615358027
3.28   0.781187458306    0.782334162571   0.0667111407605    0.0663615358029
3.29   0.780520346898    0.781670547213   0.0667111407605    0.0663615358029
3.3   0.77985323549    0.781006931855   0.0667111407605    0.0663615358027
3.31   0.779186124083    0.780343316497   0.0667111407605    0.0663615358027
3.32   0.778519012675    0.779679701139   0.0667111407605    0.0663615358026
3.33   0.777851901268    0.779016085781   0.0667111407605    0.0663615358029
3.34   0.77718478986    0.778352470423   0.0667111407605    0.0663615358029
3.35   0.776517678452    0.777688855065   0.0667111407605    0.0663615358028
3.36   0.775850567045    0.777025239707   0.0667111407605    0.0663615358028
3.37   0.775183455637    0.776361624349   0.0667111407605    0.0663615358024
3.38   0.774516344229    0.775698008991   0.0667111407605    0.0663615358024
3.39   0.773849232822    0.775034393633   0.0667111407605    0.0663615358023
3.4   0.773182121414    0.774370778275   0.0667111407605    0.0663615358023
3.41   0.772515010007    0.773707162917   0.0667111407605    0.0663615358023
3.42   0.771847898599    0.773043547559   0.0667111407605    0.0663615358022
3.43   0.771180787191    0.772379932201   0.0667111407605    0.0663615358021
3.44   0.770513675784    0.771716316843   0.0667111407605    0.0663615358019
3.45   0.769846564376    0.771052701485   0.0667111407605    0.0663615358018
3.46   0.769179452969    0.770389086127   0.0667111407605    0.0663615358019
3.47   0.768512341561    0.769725470769   0.0667111407605    0.0663615358018
3.48   0.767845230153    0.769061855411   0.0667111407605    0.0663615358016
3.49   0.767178118746    0.768398240053   0.0667111407605    0.0663615358013
3.5   0.766511007338    0.767734624695   0.0667111407605    0.0663615358013
3.51   0.765843895931    0.767071009337   0.0667111407605    0.0663615358014
3.52   0.765176784523    0.766407393979   0.0667111407605    0.0663615358015
3.53   0.764509673115    0.765743778621   0.0667111407605    0.0663615358012
3.54   0.763842561708    0.765080163263   0.0667111407605    0.0663615358016
3.55   0.7631754503    0.764416547905   0.0667111407605    0.0663615358016
3.56   0.762508338893    0.763752932547   0.0667111407605    0.0663615358015
3.57   0.761841227485    0.763089317189   0.0667111407605    0.0663615358017
3.58   0.761174116077    0.762425701831   0.0667111407605    0.0663615358014
3.59   0.76050700467    0.761762086473   0.0667111407605    0.0663615358016
3.6   0.759839893262    0.761098471115   0.0667111407605    0.0663615358012
3.61   0.759172781855    0.760434855756   0.0667111407605    0.0663615358012
3.62   0.758505670447    0.759771240398   0.0667111407605    0.0663615358014
3.63   0.757838559039    0.75910762504   0.0667111407605    0.0663615358017
3.64   0.757171447632    0.758444009682   0.0667111407605    0.0663615358014
3.65   0.756504336224    0.757780394324   0.0667111407605    0.0663615358016
3.66   0.755837224817    0.757116778966   0.0667111407605    0.0663615358016
3.67   0.755170113409    0.756453163608   0.0667111407605    0.0663615358015
3.68   0.754503002001    0.75578954825   0.0667111407605    0.0663615358014
3.69   0.753835890594    0.755125932892   0.0667111407605    0.0663615358016
3.7   0.753168779186    0.754462317534   0.0667111407605    0.0663615358019
3.71   0.752501667779    0.753798702176   0.0667111407605    0.0663615358019
3.72   0.751834556371    0.753135086818   0.0667111407605    0.0663615358021
3.73   0.751167444963    0.75247147146   0.0667111407605    0.0663615358021
3.74   0.750500333556    0.751807856102   0.0667111407605    0.0663615358022
3.75   0.749833222148    0.751144240744   0.0667111407605    0.0663615358019
3.76   0.74916611074    0.750480625386   0.0667111407605    0.0663615358018
3.77   0.748498999333    0.749817010028   0.0667111407605    0.0663615358018
3.78   0.747831887925    0.74915339467   0.0667111407605    0.066361535802
3.79   0.747164776518    0.748489779312   0.0667111407605    0.066361535802
3.8   0.74649766511    0.747826163954   0.0667111407605    0.0663615358015
3.81   0.745830553702    0.747162548596   0.0667111407605    0.0663615358015
3.82   0.745163442295    0.746498933238   0.0667111407605    0.0663615358018
3.83   0.744496330887    0.74583531788   0.0667111407605    0.0663615358019
3.84   0.74382921948    0.745171702522   0.0667111407605    0.0663615358015
3.85   0.743162108072    0.744508087164   0.0667111407605    0.0663615358015
3.86   0.742494996664    0.743844471806   0.0667111407605    0.0663615358018
3.87   0.741827885257    0.743180856448   0.0667111407605    0.0663615358017
3.88   0.741160773849    0.74251724109   0.0667111407605    0.0663615358019
3.89   0.740493662442    0.741853625732   0.0667111407605    0.0663615358019
3.9   0.739826551034    0.741190010374   0.0667111407605    0.0663615358021
3.91   0.739159439626    0.740526395016   0.0667111407605    0.0663615358019
3.92   0.738492328219    0.739862779658   0.0667111407605    0.0663615358017
3.93   0.737825216811    0.7391991643   0.0667111407605    0.0663615358018
3.94   0.737158105404    0.738535548942   0.0667111407605    0.0663615358018
3.95   0.736490993996    0.737871933584   0.0667111407605    0.0663615358019
3.96   0.735823882588    0.737208318226   0.0667111407605    0.0663615358015
3.97   0.735156771181    0.736544702868   0.0667111407605    0.0663615358015
3.98   0.734489659773    0.73588108751   0.0667111407605    0.0663615358016
3.99   0.733822548366    0.735217472152   0.0667111407605    0.0663615358012
4.0   0.733155436958    0.734553856794   0.0667111407605    0.0663615358011
4.01   0.73248832555    0.733890241436   0.0667111407605    0.0663615358003
4.02   0.731821214143    0.733226626078   0.0667111407605    0.0663615357998
4.03   0.731154102735    0.73256301072   0.0667111407605    0.0663615357993
4.04   0.730486991328    0.731899395362   0.0667111407605    0.0663615357989
4.05   0.72981987992    0.731235780004   0.0667111407605    0.0663615357986
4.06   0.729152768512    0.730572164646   0.0667111407605    0.0663615357976
4.07   0.728485657105    0.729908549288   0.0667111407605    0.0663615357969
4.08   0.727818545697    0.72924493393   0.0667111407605    0.0663615357963
4.09   0.72715143429    0.728581318572   0.0667111407605    0.0663615357956
4.1   0.726484322882    0.727917703214   0.0667111407605    0.0663615357948
4.11   0.725817211474    0.727254087856   0.0667111407605    0.0663615357945
4.12   0.725150100067    0.726590472498   0.0667111407605    0.0663615357942
4.13   0.724482988659    0.72592685714   0.0667111407605    0.0663615357932
4.14   0.723815877252    0.725263241782   0.0667111407605    0.0663615357924
4.15   0.723148765844    0.724599626424   0.0667111407605    0.066361535792
4.16   0.722481654436    0.723936011066   0.0667111407605    0.0663615357911
4.17   0.721814543029    0.723272395709   0.0667111407605    0.0663615357905
4.18   0.721147431621    0.722608780351   0.0667111407605    0.0663615357897
4.19   0.720480320213    0.721945164993   0.0667111407605    0.0663615357897
4.2   0.719813208806    0.721281549635   0.0667111407605    0.0663615357887
4.21   0.719146097398    0.720617934277   0.0667111407605    0.066361535788
4.22   0.718478985991    0.719954318919   0.0667111407605    0.0663615357873
4.23   0.717811874583    0.719290703561   0.0667111407605    0.0663615357868
4.24   0.717144763175    0.718627088203   0.0667111407605    0.0663615357861
4.25   0.716477651768    0.717963472845   0.0667111407605    0.0663615357856
4.26   0.71581054036    0.717299857488   0.0667111407605    0.0663615357853
4.27   0.715143428953    0.71663624213   0.0667111407605    0.0663615357847
4.28   0.714476317545    0.715972626772   0.0667111407605    0.0663615357842
4.29   0.713809206137    0.715309011414   0.0667111407605    0.0663615357836
4.3   0.71314209473    0.714645396056   0.0667111407605    0.0663615357827
4.31   0.712474983322    0.713981780698   0.0667111407605    0.0663615357822
4.32   0.711807871915    0.713318165341   0.0667111407605    0.0663615357816
4.33   0.711140760507    0.712654549983   0.0667111407605    0.0663615357815
4.34   0.710473649099    0.711990934625   0.0667111407605    0.0663615357811
4.35   0.709806537692    0.711327319267   0.0667111407605    0.0663615357805
4.36   0.709139426284    0.710663703909   0.0667111407605    0.0663615357797
4.37   0.708472314877    0.710000088552   0.0667111407605    0.0663615357793
4.38   0.707805203469    0.709336473194   0.0667111407605    0.0663615357786
4.39   0.707138092061    0.708672857836   0.0667111407605    0.0663615357782
4.4   0.706470980654    0.708009242478   0.0667111407605    0.0663615357775
4.41   0.705803869246    0.70734562712   0.0667111407605    0.0663615357769
4.42   0.705136757839    0.706682011763   0.0667111407605    0.0663615357759
4.43   0.704469646431    0.706018396405   0.0667111407605    0.0663615357756
4.44   0.703802535023    0.705354781047   0.0667111407605    0.0663615357751
4.45   0.703135423616    0.704691165689   0.0667111407605    0.0663615357742
4.46   0.702468312208    0.704027550332   0.0667111407605    0.0663615357738
4.47   0.701801200801    0.703363934974   0.0667111407605    0.0663615357731
4.48   0.701134089393    0.702700319616   0.0667111407605    0.0663615357725
4.49   0.700466977985    0.702036704258   0.0667111407605    0.0663615357719
4.5   0.699799866578    0.701373088901   0.0667111407605    0.0663615357714
4.51   0.69913275517    0.700709473543   0.0667111407605    0.0663615357708
4.52   0.698465643763    0.700045858185   0.0667111407605    0.0663615357701
4.53   0.697798532355    0.699382242828   0.0667111407605    0.0663615357697
4.54   0.697131420947    0.69871862747   0.0667111407605    0.066361535769
4.55   0.69646430954    0.698055012112   0.0667111407605    0.0663615357686
4.56   0.695797198132    0.697391396755   0.0667111407605    0.0663615357676
4.57   0.695130086724    0.696727781397   0.0667111407605    0.0663615357673
4.58   0.694462975317    0.696064166039   0.0667111407605    0.0663615357665
4.59   0.693795863909    0.695400550682   0.0667111407605    0.0663615357658
4.6   0.693128752502    0.694736935324   0.0667111407605    0.066361535765
4.61   0.692461641094    0.694073319966   0.0667111407605    0.0663615357648
4.62   0.691794529686    0.693409704609   0.0667111407605    0.066361535764
4.63   0.691127418279    0.692746089251   0.0667111407605    0.0663615357632
4.64   0.690460306871    0.692082473893   0.0667111407605    0.0663615357623
4.65   0.689793195464    0.691418858536   0.0667111407605    0.0663615357614
4.66   0.689126084056    0.690755243178   0.0667111407605    0.0663615357608
4.67   0.688458972648    0.690091627821   0.0667111407605    0.06636153576
4.68   0.687791861241    0.689428012463   0.0667111407605    0.0663615357598
4.69   0.687124749833    0.688764397105   0.0667111407605    0.066361535759
4.7   0.686457638426    0.688100781748   0.0667111407605    0.0663615357583
4.71   0.685790527018    0.68743716639   0.0667111407605    0.0663615357575
4.72   0.68512341561    0.686773551033   0.0667111407605    0.0663615357568
4.73   0.684456304203    0.686109935675   0.0667111407605    0.0663615357561
4.74   0.683789192795    0.685446320317   0.0667111407605    0.0663615357557
4.75   0.683122081388    0.68478270496   0.0667111407605    0.066361535755
4.76   0.68245496998    0.684119089602   0.0667111407605    0.0663615357544
4.77   0.681787858572    0.683455474245   0.0667111407605    0.0663615357536
4.78   0.681120747165    0.682791858887   0.0667111407605    0.0663615357533
4.79   0.680453635757    0.68212824353   0.0667111407605    0.0663615357528
4.8   0.67978652435    0.681464628172   0.0667111407605    0.0663615357523
4.81   0.679119412942    0.680801012815   0.0667111407605    0.0663615357519
4.82   0.678452301534    0.680137397457   0.0667111407605    0.0663615357513
4.83   0.677785190127    0.6794737821   0.0667111407605    0.066361535751
4.84   0.677118078719    0.678810166742   0.0667111407605    0.0663615357508
4.85   0.676450967312    0.678146551385   0.0667111407605    0.0663615357504
4.86   0.675783855904    0.677482936027   0.0667111407605    0.0663615357497
4.87   0.675116744496    0.67681932067   0.0667111407605    0.0663615357489
4.88   0.674449633089    0.676155705312   0.0667111407605    0.0663615357486
4.89   0.673782521681    0.675492089955   0.0667111407605    0.0663615357481
4.9   0.673115410274    0.674828474597   0.0667111407605    0.0663615357474
4.91   0.672448298866    0.67416485924   0.0667111407605    0.0663615357471
4.92   0.671781187458    0.673501243882   0.0667111407605    0.066361535747
4.93   0.671114076051    0.672837628524   0.0667111407605    0.0663615357591
4.94   0.670446964643    0.67217401283   0.0667111407605    0.066361541597
4.95   0.669779853235    0.671510300618   0.0667111407605    0.0663625187279
4.96   0.669112741828    0.670836122255   0.0667111407605    0.0664152490176
4.97   0.66844563042    0.669729950312   0.0667111407605    0.0669239261036
4.98   0.667778519013    0.661861927842   0.0667111407605    0.067334321361
4.99   0.667111407605    0.615439807185   0.0667111407605    0.0672918798177
5.0   0.5    0.499999999782   0.0667111407605    0.0672221068152
5.01   0.332888592395    0.384560192379   0.0667111407605    0.0672918798177
5.02   0.332221480987    0.338138071721   0.0667111407605    0.067334321361
5.03   0.33155436958    0.330270049251   0.0667111407605    0.0669239261035
5.04   0.330887258172    0.329163877309   0.0667111407605    0.0664152490173
5.05   0.330220146765    0.328489698945   0.0667111407605    0.0663625187282
5.06   0.329553035357    0.327825986734   0.0667111407605    0.0663615415971
5.07   0.328885923949    0.327162371039   0.0667111407605    0.0663615357594
5.08   0.328218812542    0.326498755681   0.0667111407605    0.0663615357473
5.09   0.327551701134    0.325835140324   0.0667111407605    0.0663615357475
5.1   0.326884589726    0.325171524966   0.0667111407605    0.0663615357475
5.11   0.326217478319    0.324507909609   0.0667111407605    0.0663615357474
5.12   0.325550366911    0.323844294251   0.0667111407605    0.0663615357469
5.13   0.324883255504    0.323180678894   0.0667111407605    0.0663615357465
5.14   0.324216144096    0.322517063536   0.0667111407605    0.0663615357463
5.15   0.323549032688    0.321853448179   0.0667111407605    0.0663615357459
5.16   0.322881921281    0.321189832821   0.0667111407605    0.0663615357456
5.17   0.322214809873    0.320526217464   0.0667111407605    0.0663615357451
5.18   0.321547698466    0.319862602106   0.0667111407605    0.0663615357449
5.19   0.320880587058    0.319198986749   0.0667111407605    0.0663615357448
5.2   0.32021347565    0.318535371392   0.0667111407605    0.0663615357445
5.21   0.319546364243    0.317871756034   0.0667111407605    0.0663615357442
5.22   0.318879252835    0.317208140677   0.0667111407605    0.0663615357438
5.23   0.318212141428    0.316544525319   0.0667111407605    0.0663615357436
5.24   0.31754503002    0.315880909962   0.0667111407605    0.0663615357434
5.25   0.316877918612    0.315217294604   0.0667111407605    0.0663615357431
5.26   0.316210807205    0.314553679247   0.0667111407605    0.0663615357427
5.27   0.315543695797    0.313890063889   0.0667111407605    0.0663615357426
5.28   0.31487658439    0.313226448532   0.0667111407605    0.0663615357424
5.29   0.314209472982    0.312562833175   0.0667111407605    0.0663615357421
5.3   0.313542361574    0.311899217817   0.0667111407605    0.0663615357418
5.31   0.312875250167    0.31123560246   0.0667111407605    0.0663615357415
5.32   0.312208138759    0.310571987102   0.0667111407605    0.0663615357414
5.33   0.311541027352    0.309908371745   0.0667111407605    0.066361535741
5.34   0.310873915944    0.309244756388   0.0667111407605    0.066361535741
5.35   0.310206804536    0.30858114103   0.0667111407605    0.0663615357408
5.36   0.309539693129    0.307917525673   0.0667111407605    0.0663615357406
5.37   0.308872581721    0.307253910315   0.0667111407605    0.0663615357403
5.38   0.308205470314    0.306590294958   0.0667111407605    0.0663615357399
5.39   0.307538358906    0.305926679601   0.0667111407605    0.0663615357396
5.4   0.306871247498    0.305263064243   0.0667111407605    0.0663615357394
5.41   0.306204136091    0.304599448886   0.0667111407605    0.0663615357391
5.42   0.305537024683    0.303935833528   0.0667111407605    0.0663615357388
5.43   0.304869913276    0.303272218171   0.0667111407605    0.0663615357384
5.44   0.304202801868    0.302608602814   0.0667111407605    0.0663615357385
5.45   0.30353569046    0.301944987456   0.0667111407605    0.0663615357381
5.46   0.302868579053    0.301281372099   0.0667111407605    0.0663615357379
5.47   0.302201467645    0.300617756741   0.0667111407605    0.0663615357377
5.48   0.301534356237    0.299954141384   0.0667111407605    0.0663615357374
5.49   0.30086724483    0.299290526027   0.0667111407605    0.0663615357372
5.5   0.300200133422    0.298626910669   0.0667111407605    0.0663615357369
5.51   0.299533022015    0.297963295312   0.0667111407605    0.0663615357367
5.52   0.298865910607    0.297299679955   0.0667111407605    0.0663615357364
5.53   0.298198799199    0.296636064597   0.0667111407605    0.0663615357362
5.54   0.297531687792    0.29597244924   0.0667111407605    0.066361535736
5.55   0.296864576384    0.295308833883   0.0667111407605    0.0663615357357
5.56   0.296197464977    0.294645218525   0.0667111407605    0.0663615357355
5.57   0.295530353569    0.293981603168   0.0667111407605    0.0663615357352
5.58   0.294863242161    0.29331798781   0.0667111407605    0.066361535735
5.59   0.294196130754    0.292654372453   0.0667111407605    0.0663615357346
5.6   0.293529019346    0.291990757096   0.0667111407605    0.0663615357343
5.61   0.292861907939    0.291327141738   0.0667111407605    0.0663615357342
5.62   0.292194796531    0.290663526381   0.0667111407605    0.0663615357338
5.63   0.291527685123    0.289999911024   0.0667111407605    0.0663615357336
5.64   0.290860573716    0.289336295666   0.0667111407605    0.0663615357333
5.65   0.290193462308    0.288672680309   0.0667111407605    0.066361535733
5.66   0.289526350901    0.288009064952   0.0667111407605    0.0663615357327
5.67   0.288859239493    0.287345449594   0.0667111407605    0.0663615357327
5.68   0.288192128085    0.286681834237   0.0667111407605    0.0663615357326
5.69   0.287525016678    0.28601821888   0.0667111407605    0.0663615357322
5.7   0.28685790527    0.285354603522   0.0667111407605    0.066361535732
5.71   0.286190793863    0.284690988165   0.0667111407605    0.0663615357317
5.72   0.285523682455    0.284027372808   0.0667111407605    0.0663615357313
5.73   0.284856571047    0.283363757451   0.0667111407605    0.0663615357311
5.74   0.28418945964    0.282700142093   0.0667111407605    0.0663615357308
5.75   0.283522348232    0.282036526736   0.0667111407605    0.0663615357306
5.76   0.282855236825    0.281372911379   0.0667111407605    0.0663615357302
5.77   0.282188125417    0.280709296021   0.0667111407605    0.06636153573
5.78   0.281521014009    0.280045680664   0.0667111407605    0.0663615357298
5.79   0.280853902602    0.279382065307   0.0667111407605    0.0663615357296
5.8   0.280186791194    0.278718449949   0.0667111407605    0.0663615357292
5.81   0.279519679787    0.278054834592   0.0667111407605    0.066361535729
5.82   0.278852568379    0.277391219235   0.0667111407605    0.0663615357288
5.83   0.278185456971    0.276727603878   0.0667111407605    0.0663615357287
5.84   0.277518345564    0.27606398852   0.0667111407605    0.0663615357285
5.85   0.276851234156    0.275400373163   0.0667111407605    0.0663615357281
5.86   0.276184122748    0.274736757806   0.0667111407605    0.0663615357278
5.87   0.275517011341    0.274073142448   0.0667111407605    0.0663615357276
5.88   0.274849899933    0.273409527091   0.0667111407605    0.0663615357273
5.89   0.274182788526    0.272745911734   0.0667111407605    0.066361535727
5.9   0.273515677118    0.272082296377   0.0667111407605    0.0663615357268
5.91   0.27284856571    0.271418681019   0.0667111407605    0.0663615357266
5.92   0.272181454303    0.270755065662   0.0667111407605    0.0663615357263
5.93   0.271514342895    0.270091450305   0.0667111407605    0.0663615357259
5.94   0.270847231488    0.269427834948   0.0667111407605    0.0663615357257
5.95   0.27018012008    0.26876421959   0.0667111407605    0.0663615357255
5.96   0.269513008672    0.268100604233   0.0667111407605    0.0663615357252
5.97   0.268845897265    0.267436988876   0.0667111407605    0.0663615357251
5.98   0.268178785857    0.266773373519   0.0667111407605    0.066361535725
5.99   0.26751167445    0.266109758161   0.0667111407605    0.0663615357247
6.0   0.266844563042    0.265446142804   0.0667111407605    0.0663615357245
6.01   0.266177451634    0.264782527447   0.0667111407605    0.0663615357241
6.02   0.265510340227    0.26411891209   0.0667111407605    0.0663615357239
6.03   0.264843228819    0.263455296732   0.0667111407605    0.0663615357236
6.04   0.264176117412    0.262791681375   0.0667111407605    0.0663615357232
6.05   0.263509006004    0.262128066018   0.0667111407605    0.066361535723
6.06   0.262841894596    0.261464450661   0.0667111407605    0.0663615357228
6.07   0.262174783189    0.260800835303   0.0667111407605    0.0663615357226
6.08   0.261507671781    0.260137219946   0.0667111407605    0.0663615357224
6.09   0.260840560374    0.259473604589   0.0667111407605    0.0663615357221
6.1   0.260173448966    0.258809989232   0.0667111407605    0.0663615357221
6.11   0.259506337558    0.258146373875   0.0667111407605    0.0663615357219
6.12   0.258839226151    0.257482758517   0.0667111407605    0.0663615357218
6.13   0.258172114743    0.25681914316   0.0667111407605    0.0663615357216
6.14   0.257505003336    0.256155527803   0.0667111407605    0.0663615357214
6.15   0.256837891928    0.255491912446   0.0667111407605    0.0663615357213
6.16   0.25617078052    0.254828297088   0.0667111407605    0.0663615357211
6.17   0.255503669113    0.254164681731   0.0667111407605    0.0663615357208
6.18   0.254836557705    0.253501066374   0.0667111407605    0.0663615357207
6.19   0.254169446298    0.252837451017   0.0667111407605    0.0663615357204
6.2   0.25350233489    0.25217383566   0.0667111407605    0.0663615357202
6.21   0.252835223482    0.251510220302   0.0667111407605    0.06636153572
6.22   0.252168112075    0.250846604945   0.0667111407605    0.0663615357198
6.23   0.251501000667    0.250182989588   0.0667111407605    0.0663615357194
6.24   0.25083388926    0.249519374231   0.0667111407605    0.0663615357192
6.25   0.250166777852    0.248855758874   0.0667111407605    0.0663615357189
6.26   0.249499666444    0.248192143516   0.0667111407605    0.0663615357186
6.27   0.248832555037    0.247528528159   0.0667111407605    0.0663615357185
6.28   0.248165443629    0.246864912802   0.0667111407605    0.0663615357182
6.29   0.247498332221    0.246201297445   0.0667111407605    0.066361535718
6.3   0.246831220814    0.245537682088   0.0667111407605    0.0663615357177
6.31   0.246164109406    0.244874066731   0.0667111407605    0.0663615357173
6.32   0.245496997999    0.244210451373   0.0667111407605    0.0663615357173
6.33   0.244829886591    0.243546836016   0.0667111407605    0.0663615357171
6.34   0.244162775183    0.242883220659   0.0667111407605    0.0663615357169
6.35   0.243495663776    0.242219605302   0.0667111407605    0.0663615357167
6.36   0.242828552368    0.241555989945   0.0667111407605    0.0663615357165
6.37   0.242161440961    0.240892374588   0.0667111407605    0.0663615357162
6.38   0.241494329553    0.24022875923   0.0667111407605    0.066361535716
6.39   0.240827218145    0.239565143873   0.0667111407605    0.0663615357158
6.4   0.240160106738    0.238901528516   0.0667111407605    0.0663615357155
6.41   0.23949299533    0.238237913159   0.0667111407605    0.0663615357153
6.42   0.238825883923    0.237574297802   0.0667111407605    0.0663615357151
6.43   0.238158772515    0.236910682445   0.0667111407605    0.0663615357149
6.44   0.237491661107    0.236247067087   0.0667111407605    0.0663615357147
6.45   0.2368245497    0.23558345173   0.0667111407605    0.0663615357146
6.46   0.236157438292    0.234919836373   0.0667111407605    0.0663615357144
6.47   0.235490326885    0.234256221016   0.0667111407605    0.0663615357142
6.48   0.234823215477    0.233592605659   0.0667111407605    0.066361535714
6.49   0.234156104069    0.232928990302   0.0667111407605    0.0663615357137
6.5   0.233488992662    0.232265374945   0.0667111407605    0.0663615357134
6.51   0.232821881254    0.231601759587   0.0667111407605    0.0663615357133
6.52   0.232154769847    0.23093814423   0.0667111407605    0.0663615357131
6.53   0.231487658439    0.230274528873   0.0667111407605    0.0663615357128
6.54   0.230820547031    0.229610913516   0.0667111407605    0.0663615357126
6.55   0.230153435624    0.228947298159   0.0667111407605    0.0663615357125
6.56   0.229486324216    0.228283682802   0.0667111407605    0.0663615357122
6.57   0.228819212809    0.227620067445   0.0667111407605    0.0663615357119
6.58   0.228152101401    0.226956452088   0.0667111407605    0.0663615357118
6.59   0.227484989993    0.22629283673   0.0667111407605    0.0663615357116
6.6   0.226817878586    0.225629221373   0.0667111407605    0.0663615357113
6.61   0.226150767178    0.224965606016   0.0667111407605    0.066361535711
6.62   0.225483655771    0.224301990659   0.0667111407605    0.0663615357108
6.63   0.224816544363    0.223638375302   0.0667111407605    0.0663615357106
6.64   0.224149432955    0.222974759945   0.0667111407605    0.0663615357103
6.65   0.223482321548    0.222311144588   0.0667111407605    0.0663615357101
6.66   0.22281521014    0.221647529231   0.0667111407605    0.06636153571
6.67   0.222148098732    0.220983913874   0.0667111407605    0.0663615357099
6.68   0.221480987325    0.220320298517   0.0667111407605    0.0663615357097
6.69   0.220813875917    0.219656683159   0.0667111407605    0.0663615357094
6.7   0.22014676451    0.218993067802   0.0667111407605    0.0663615357093
6.71   0.219479653102    0.218329452445   0.0667111407605    0.0663615357091
6.72   0.218812541694    0.217665837088   0.0667111407605    0.066361535709
6.73   0.218145430287    0.217002221731   0.0667111407605    0.0663615357088
6.74   0.217478318879    0.216338606374   0.0667111407605    0.0663615357086
6.75   0.216811207472    0.215674991017   0.0667111407605    0.0663615357083
6.76   0.216144096064    0.21501137566   0.0667111407605    0.066361535708
6.77   0.215476984656    0.214347760303   0.0667111407605    0.0663615357078
6.78   0.214809873249    0.213684144946   0.0667111407605    0.0663615357077
6.79   0.214142761841    0.213020529589   0.0667111407605    0.0663615357076
6.8   0.213475650434    0.212356914231   0.0667111407605    0.0663615357073
6.81   0.212808539026    0.211693298874   0.0667111407605    0.0663615357071
6.82   0.212141427618    0.211029683517   0.0667111407605    0.0663615357069
6.83   0.211474316211    0.21036606816   0.0667111407605    0.0663615357068
6.84   0.210807204803    0.209702452803   0.0667111407605    0.0663615357066
6.85   0.210140093396    0.209038837446   0.0667111407605    0.0663615357064
6.86   0.209472981988    0.208375222089   0.0667111407605    0.0663615357063
6.87   0.20880587058    0.207711606732   0.0667111407605    0.0663615357061
6.88   0.208138759173    0.207047991375   0.0667111407605    0.0663615357059
6.89   0.207471647765    0.206384376018   0.0667111407605    0.0663615357057
6.9   0.206804536358    0.205720760661   0.0667111407605    0.0663615357056
6.91   0.20613742495    0.205057145304   0.0667111407605    0.0663615357053
6.92   0.205470313542    0.204393529947   0.0667111407605    0.0663615357053
6.93   0.204803202135    0.20372991459   0.0667111407605    0.0663615357052
6.94   0.204136090727    0.203066299233   0.0667111407605    0.0663615357051
6.95   0.20346897932    0.202402683876   0.0667111407605    0.066361535705
6.96   0.202801867912    0.201739068519   0.0667111407605    0.0663615357048
6.97   0.202134756504    0.201075453161   0.0667111407605    0.0663615357046
6.98   0.201467645097    0.200411837804   0.0667111407605    0.0663615357045
6.99   0.200800533689    0.199748222447   0.0667111407605    0.0663615357044
7.0   0.200133422282    0.19908460709   0.0667111407605    0.0663615357042
7.01   0.199466310874    0.198420991733   0.0667111407605    0.0663615357041
7.02   0.198799199466    0.197757376376   0.0667111407605    0.0663615357039
7.03   0.198132088059    0.197093761019   0.0667111407605    0.0663615357038
7.04   0.197464976651    0.196430145662   0.0667111407605    0.0663615357036
7.05   0.196797865243    0.195766530305   0.0667111407605    0.0663615357035
7.06   0.196130753836    0.195102914948   0.0667111407605    0.0663615357033
7.07   0.195463642428    0.194439299591   0.0667111407605    0.0663615357032
7.08   0.194796531021    0.193775684234   0.0667111407605    0.066361535703
7.09   0.194129419613    0.193112068877   0.0667111407605    0.066361535703
7.1   0.193462308205    0.19244845352   0.0667111407605    0.0663615357028
7.11   0.192795196798    0.191784838163   0.0667111407605    0.0663615357026
7.12   0.19212808539    0.191121222806   0.0667111407605    0.0663615357023
7.13   0.191460973983    0.190457607449   0.0667111407605    0.0663615357021
7.14   0.190793862575    0.189793992092   0.0667111407605    0.066361535702
7.15   0.190126751167    0.189130376735   0.0667111407605    0.0663615357019
7.16   0.18945963976    0.188466761378   0.0667111407605    0.0663615357018
7.17   0.188792528352    0.187803146021   0.0667111407605    0.0663615357016
7.18   0.188125416945    0.187139530664   0.0667111407605    0.0663615357014
7.19   0.187458305537    0.186475915307   0.0667111407605    0.0663615357013
7.2   0.186791194129    0.18581229995   0.0667111407605    0.0663615357011
7.21   0.186124082722    0.185148684593   0.0667111407605    0.0663615357009
7.22   0.185456971314    0.184485069236   0.0667111407605    0.0663615357007
7.23   0.184789859907    0.183821453879   0.0667111407605    0.0663615357006
7.24   0.184122748499    0.183157838522   0.0667111407605    0.0663615357004
7.25   0.183455637091    0.182494223165   0.0667111407605    0.0663615357001
7.26   0.182788525684    0.181830607808   0.0667111407605    0.0663615357
7.27   0.182121414276    0.181166992451   0.0667111407605    0.0663615356998
7.28   0.181454302869    0.180503377094   0.0667111407605    0.0663615356997
7.29   0.180787191461    0.179839761737   0.0667111407605    0.0663615356996
7.3   0.180120080053    0.17917614638   0.0667111407605    0.0663615356995
7.31   0.179452968646    0.178512531023   0.0667111407605    0.0663615356994
7.32   0.178785857238    0.177848915666   0.0667111407605    0.0663615356993
7.33   0.178118745831    0.177185300309   0.0667111407605    0.0663615356991
7.34   0.177451634423    0.176521684952   0.0667111407605    0.066361535699
7.35   0.176784523015    0.175858069595   0.0667111407605    0.0663615356989
7.36   0.176117411608    0.175194454238   0.0667111407605    0.0663615356988
7.37   0.1754503002    0.174530838881   0.0667111407605    0.0663615356986
7.38   0.174783188793    0.173867223524   0.0667111407605    0.0663615356983
7.39   0.174116077385    0.173203608167   0.0667111407605    0.0663615356983
7.4   0.173448965977    0.17253999281   0.0667111407605    0.0663615356982
7.41   0.17278185457    0.171876377453   0.0667111407605    0.066361535698
7.42   0.172114743162    0.171212762096   0.0667111407605    0.0663615356979
7.43   0.171447631755    0.170549146739   0.0667111407605    0.0663615356978
7.44   0.170780520347    0.169885531382   0.0667111407605    0.0663615356976
7.45   0.170113408939    0.169221916025   0.0667111407605    0.0663615356975
7.46   0.169446297532    0.168558300668   0.0667111407605    0.0663615356973
7.47   0.168779186124    0.167894685311   0.0667111407605    0.0663615356971
7.48   0.168112074716    0.167231069954   0.0667111407605    0.066361535697
7.49   0.167444963309    0.166567454597   0.0667111407605    0.0663615356968
7.5   0.166777851901    0.16590383924   0.0667111407605    0.0663615356967
7.51   0.166110740494    0.165240223883   0.0667111407605    0.0663615356965
7.52   0.165443629086    0.164576608526   0.0667111407605    0.0663615356964
7.53   0.164776517678    0.163912993169   0.0667111407605    0.0663615356962
7.54   0.164109406271    0.163249377812   0.0667111407605    0.0663615356961
7.55   0.163442294863    0.162585762455   0.0667111407605    0.0663615356959
7.56   0.162775183456    0.161922147098   0.0667111407605    0.0663615356958
7.57   0.162108072048    0.161258531741   0.0667111407605    0.0663615356957
7.58   0.16144096064    0.160594916384   0.0667111407605    0.0663615356956
7.59   0.160773849233    0.159931301028   0.0667111407605    0.0663615356955
7.6   0.160106737825    0.159267685671   0.0667111407605    0.0663615356952
7.61   0.159439626418    0.158604070314   0.0667111407605    0.0663615356951
7.62   0.15877251501    0.157940454957   0.0667111407605    0.066361535695
7.63   0.158105403602    0.1572768396   0.0667111407605    0.0663615356948
7.64   0.157438292195    0.156613224243   0.0667111407605    0.0663615356946
7.65   0.156771180787    0.155949608886   0.0667111407605    0.0663615356945
7.66   0.15610406938    0.155285993529   0.0667111407605    0.0663615356943
7.67   0.155436957972    0.154622378172   0.0667111407605    0.0663615356942
7.68   0.154769846564    0.153958762815   0.0667111407605    0.0663615356941
7.69   0.154102735157    0.153295147458   0.0667111407605    0.066361535694
7.7   0.153435623749    0.152631532101   0.0667111407605    0.0663615356939
7.71   0.152768512342    0.151967916744   0.0667111407605    0.0663615356938
7.72   0.152101400934    0.151304301387   0.0667111407605    0.0663615356936
7.73   0.151434289526    0.15064068603   0.0667111407605    0.0663615356935
7.74   0.150767178119    0.149977070673   0.0667111407605    0.0663615356934
7.75   0.150100066711    0.149313455316   0.0667111407605    0.0663615356933
7.76   0.149432955304    0.14864983996   0.0667111407605    0.0663615356931
7.77   0.148765843896    0.147986224603   0.0667111407605    0.066361535693
7.78   0.148098732488    0.147322609246   0.0667111407605    0.0663615356929
7.79   0.147431621081    0.146658993889   0.0667111407605    0.0663615356928
7.8   0.146764509673    0.145995378532   0.0667111407605    0.0663615356926
7.81   0.146097398266    0.145331763175   0.0667111407605    0.0663615356926
7.82   0.145430286858    0.144668147818   0.0667111407605    0.0663615356925
7.83   0.14476317545    0.144004532461   0.0667111407605    0.0663615356924
7.84   0.144096064043    0.143340917104   0.0667111407605    0.0663615356922
7.85   0.143428952635    0.142677301747   0.0667111407605    0.0663615356921
7.86   0.142761841227    0.14201368639   0.0667111407605    0.0663615356919
7.87   0.14209472982    0.141350071033   0.0667111407605    0.0663615356917
7.88   0.141427618412    0.140686455676   0.0667111407605    0.0663615356916
7.89   0.140760507005    0.14002284032   0.0667111407605    0.0663615356914
7.9   0.140093395597    0.139359224963   0.0667111407605    0.0663615356913
7.91   0.139426284189    0.138695609606   0.0667111407605    0.0663615356912
7.92   0.138759172782    0.138031994249   0.0667111407605    0.0663615356911
7.93   0.138092061374    0.137368378892   0.0667111407605    0.0663615356911
7.94   0.137424949967    0.136704763535   0.0667111407605    0.0663615356909
7.95   0.136757838559    0.136041148178   0.0667111407605    0.0663615356907
7.96   0.136090727151    0.135377532821   0.0667111407605    0.0663615356906
7.97   0.135423615744    0.134713917464   0.0667111407605    0.0663615356905
7.98   0.134756504336    0.134050302107   0.0667111407605    0.0663615356904
7.99   0.134089392929    0.13338668675   0.0667111407605    0.0663615356903
8.0   0.133422281521    0.132723071394   0.0667111407605    0.0663615356902
8.01   0.132755170113    0.132059456037   0.0667111407605    0.0663615356903
8.02   0.132088058706    0.13139584068   0.0667111407605    0.0663615356904
8.03   0.131420947298    0.130732225323   0.0667111407605    0.0663615356905
8.04   0.130753835891    0.130068609966   0.0667111407605    0.0663615356906
8.05   0.130086724483    0.129404994609   0.0667111407605    0.0663615356907
8.06   0.129419613075    0.128741379252   0.0667111407605    0.0663615356909
8.07   0.128752501668    0.128077763895   0.0667111407605    0.066361535691
8.08   0.12808539026    0.127414148538   0.0667111407605    0.0663615356912
8.09   0.127418278853    0.126750533181   0.0667111407605    0.0663615356912
8.1   0.126751167445    0.126086917824   0.0667111407605    0.0663615356912
8.11   0.126084056037    0.125423302468   0.0667111407605    0.0663615356912
8.12   0.12541694463    0.124759687111   0.0667111407605    0.0663615356913
8.13   0.124749833222    0.124096071754   0.0667111407605    0.0663615356914
8.14   0.124082721815    0.123432456397   0.0667111407605    0.0663615356915
8.15   0.123415610407    0.12276884104   0.0667111407605    0.0663615356916
8.16   0.122748498999    0.122105225683   0.0667111407605    0.0663615356917
8.17   0.122081387592    0.121441610326   0.0667111407605    0.0663615356918
8.18   0.121414276184    0.120777994969   0.0667111407605    0.0663615356919
8.19   0.120747164777    0.120114379612   0.0667111407605    0.066361535692
8.2   0.120080053369    0.119450764255   0.0667111407605    0.0663615356921
8.21   0.119412941961    0.118787148898   0.0667111407605    0.0663615356922
8.22   0.118745830554    0.118123533541   0.0667111407605    0.0663615356923
8.23   0.118078719146    0.117459918185   0.0667111407605    0.0663615356924
8.24   0.117411607738    0.116796302828   0.0667111407605    0.0663615356925
8.25   0.116744496331    0.116132687471   0.0667111407605    0.0663615356926
8.26   0.116077384923    0.115469072114   0.0667111407605    0.0663615356926
8.27   0.115410273516    0.114805456757   0.0667111407605    0.0663615356927
8.28   0.114743162108    0.1141418414   0.0667111407605    0.0663615356928
8.29   0.1140760507    0.113478226043   0.0667111407605    0.0663615356929
8.3   0.113408939293    0.112814610686   0.0667111407605    0.0663615356931
8.31   0.112741827885    0.112150995329   0.0667111407605    0.0663615356931
8.32   0.112074716478    0.111487379972   0.0667111407605    0.0663615356932
8.33   0.11140760507    0.110823764615   0.0667111407605    0.0663615356933
8.34   0.110740493662    0.110160149258   0.0667111407605    0.0663615356933
8.35   0.110073382255    0.109496533901   0.0667111407605    0.0663615356934
8.36   0.109406270847    0.108832918544   0.0667111407605    0.0663615356935
8.37   0.10873915944    0.108169303188   0.0667111407605    0.0663615356935
8.38   0.108072048032    0.107505687831   0.0667111407605    0.0663615356937
8.39   0.107404936624    0.106842072474   0.0667111407605    0.0663615356937
8.4   0.106737825217    0.106178457117   0.0667111407605    0.0663615356938
8.41   0.106070713809    0.10551484176   0.0667111407605    0.0663615356939
8.42   0.105403602402    0.104851226403   0.0667111407605    0.0663615356939
8.43   0.104736490994    0.104187611046   0.0667111407605    0.066361535694
8.44   0.104069379586    0.103523995689   0.0667111407605    0.0663615356941
8.45   0.103402268179    0.102860380332   0.0667111407605    0.0663615356942
8.46   0.102735156771    0.102196764975   0.0667111407605    0.0663615356943
8.47   0.102068045364    0.101533149618   0.0667111407605    0.0663615356944
8.48   0.101400933956    0.100869534261   0.0667111407605    0.0663615356944
8.49   0.100733822548    0.100205918904   0.0667111407605    0.0663615356945
8.5   0.100066711141    0.0995423035473   0.0667111407605    0.0663615356946
8.51   0.0993995997332    0.0988786881903   0.0667111407605    0.0663615356946
8.52   0.0987324883256    0.0982150728334   0.0667111407605    0.0663615356947
8.53   0.0980653769179    0.0975514574764   0.0667111407605    0.0663615356947
8.54   0.0973982655103    0.0968878421195   0.0667111407605    0.0663615356948
8.55   0.0967311541027    0.0962242267625   0.0667111407605    0.0663615356949
8.56   0.0960640426951    0.0955606114056   0.0667111407605    0.066361535695
8.57   0.0953969312875    0.0948969960486   0.0667111407605    0.066361535695
8.58   0.0947298198799    0.0942333806917   0.0667111407605    0.0663615356951
8.59   0.0940627084723    0.0935697653347   0.0667111407605    0.0663615356952
8.6   0.0933955970647    0.0929061499778   0.0667111407605    0.0663615356953
8.61   0.0927284856571    0.0922425346208   0.0667111407605    0.0663615356953
8.62   0.0920613742495    0.0915789192639   0.0667111407605    0.0663615356954
8.63   0.0913942628419    0.0909153039069   0.0667111407605    0.0663615356956
8.64   0.0907271514343    0.09025168855   0.0667111407605    0.0663615356956
8.65   0.0900600400267    0.089588073193   0.0667111407605    0.0663615356957
8.66   0.0893929286191    0.0889244578361   0.0667111407605    0.0663615356958
8.67   0.0887258172115    0.0882608424791   0.0667111407605    0.0663615356958
8.68   0.0880587058039    0.0875972271221   0.0667111407605    0.0663615356959
8.69   0.0873915943963    0.0869336117652   0.0667111407605    0.0663615356959
8.7   0.0867244829887    0.0862699964082   0.0667111407605    0.066361535696
8.71   0.0860573715811    0.0856063810513   0.0667111407605    0.066361535696
8.72   0.0853902601734    0.0849427656943   0.0667111407605    0.0663615356961
8.73   0.0847231487658    0.0842791503373   0.0667111407605    0.0663615356962
8.74   0.0840560373582    0.0836155349804   0.0667111407605    0.0663615356962
8.75   0.0833889259506    0.0829519196234   0.0667111407605    0.0663615356963
8.76   0.082721814543    0.0822883042664   0.0667111407605    0.0663615356964
8.77   0.0820547031354    0.0816246889095   0.0667111407605    0.0663615356964
8.78   0.0813875917278    0.0809610735525   0.0667111407605    0.0663615356965
8.79   0.0807204803202    0.0802974581956   0.0667111407605    0.0663615356965
8.8   0.0800533689126    0.0796338428386   0.0667111407605    0.0663615356966
8.81   0.079386257505    0.0789702274816   0.0667111407605    0.0663615356967
8.82   0.0787191460974    0.0783066121247   0.0667111407605    0.0663615356968
8.83   0.0780520346898    0.0776429967677   0.0667111407605    0.0663615356968
8.84   0.0773849232822    0.0769793814107   0.0667111407605    0.0663615356969
8.85   0.0767178118746    0.0763157660537   0.0667111407605    0.0663615356969
8.86   0.076050700467    0.0756521506968   0.0667111407605    0.066361535697
8.87   0.0753835890594    0.0749885353398   0.0667111407605    0.066361535697
8.88   0.0747164776518    0.0743249199828   0.0667111407605    0.066361535697
8.89   0.0740493662442    0.0736613046259   0.0667111407605    0.0663615356971
8.9   0.0733822548366    0.0729976892689   0.0667111407605    0.0663615356971
8.91   0.072715143429    0.0723340739119   0.0667111407605    0.0663615356972
8.92   0.0720480320213    0.071670458555   0.0667111407605    0.0663615356973
8.93   0.0713809206137    0.071006843198   0.0667111407605    0.0663615356973
8.94   0.0707138092061    0.070343227841   0.0667111407605    0.0663615356973
8.95   0.0700466977985    0.069679612484   0.0667111407605    0.0663615356974
8.96   0.0693795863909    0.0690159971271   0.0667111407605    0.0663615356974
8.97   0.0687124749833    0.0683523817701   0.0667111407605    0.0663615356975
8.98   0.0680453635757    0.0676887664131   0.0667111407605    0.0663615356975
8.99   0.0673782521681    0.0670251510561   0.0667111407605    0.0663615356975
9.0   0.0667111407605    0.0663615356992   0.0667111407605    0.0663615356975
9.01   0.0660440293529    0.0656979203422   0.0667111407605    0.0663615356976
9.02   0.0653769179453    0.0650343049852   0.0667111407605    0.0663615356976
9.03   0.0647098065377    0.0643706896282   0.0667111407605    0.0663615356977
9.04   0.0640426951301    0.0637070742713   0.0667111407605    0.0663615356977
9.05   0.0633755837225    0.0630434589143   0.0667111407605    0.0663615356978
9.06   0.0627084723149    0.0623798435573   0.0667111407605    0.0663615356978
9.07   0.0620413609073    0.0617162282003   0.0667111407605    0.0663615356978
9.08   0.0613742494997    0.0610526128433   0.0667111407605    0.0663615356979
9.09   0.0607071380921    0.0603889974864   0.0667111407605    0.0663615356979
9.1   0.0600400266845    0.0597253821294   0.0667111407605    0.0663615356979
9.11   0.0593729152769    0.0590617667724   0.0667111407605    0.066361535698
9.12   0.0587058038692    0.0583981514154   0.0667111407605    0.066361535698
9.13   0.0580386924616    0.0577345360584   0.0667111407605    0.0663615356981
9.14   0.057371581054    0.0570709207015   0.0667111407605    0.0663615356981
9.15   0.0567044696464    0.0564073053445   0.0667111407605    0.0663615356982
9.16   0.0560373582388    0.0557436899875   0.0667111407605    0.0663615356982
9.17   0.0553702468312    0.0550800746305   0.0667111407605    0.0663615356983
9.18   0.0547031354236    0.0544164592735   0.0667111407605    0.0663615356983
9.19   0.054036024016    0.0537528439166   0.0667111407605    0.0663615356983
9.2   0.0533689126084    0.0530892285596   0.0667111407605    0.0663615356984
9.21   0.0527018012008    0.0524256132026   0.0667111407605    0.0663615356984
9.22   0.0520346897932    0.0517619978456   0.0667111407605    0.0663615356985
9.23   0.0513675783856    0.0510983824886   0.0667111407605    0.0663615356985
9.24   0.050700466978    0.0504347671316   0.0667111407605    0.0663615356985
9.25   0.0500333555704    0.0497711517746   0.0667111407605    0.0663615356986
9.26   0.0493662441628    0.0491075364177   0.0667111407605    0.0663615356986
9.27   0.0486991327552    0.0484439210607   0.0667111407605    0.0663615356986
9.28   0.0480320213476    0.0477803057037   0.0667111407605    0.0663615356987
9.29   0.04736490994    0.0471166903467   0.0667111407605    0.0663615356987
9.3   0.0466977985324    0.0464530749897   0.0667111407605    0.0663615356987
9.31   0.0460306871247    0.0457894596327   0.0667111407605    0.0663615356988
9.32   0.0453635757171    0.0451258442757   0.0667111407605    0.0663615356988
9.33   0.0446964643095    0.0444622289187   0.0667111407605    0.0663615356988
9.34   0.0440293529019    0.0437986135618   0.0667111407605    0.0663615356989
9.35   0.0433622414943    0.0431349982048   0.0667111407605    0.0663615356989
9.36   0.0426951300867    0.0424713828478   0.0667111407605    0.0663615356989
9.37   0.0420280186791    0.0418077674908   0.0667111407605    0.066361535699
9.38   0.0413609072715    0.0411441521338   0.0667111407605    0.066361535699
9.39   0.0406937958639    0.0404805367768   0.0667111407605    0.066361535699
9.4   0.0400266844563    0.0398169214198   0.0667111407605    0.0663615356991
9.41   0.0393595730487    0.0391533060628   0.0667111407605    0.0663615356991
9.42   0.0386924616411    0.0384896907058   0.0667111407605    0.0663615356992
9.43   0.0380253502335    0.0378260753488   0.0667111407605    0.0663615356992
9.44   0.0373582388259    0.0371624599919   0.0667111407605    0.0663615356992
9.45   0.0366911274183    0.0364988446349   0.0667111407605    0.0663615356992
9.46   0.0360240160107    0.0358352292779   0.0667111407605    0.0663615356993
9.47   0.0353569046031    0.0351716139209   0.0667111407605    0.0663615356993
9.48   0.0346897931955    0.0345079985639   0.0667111407605    0.0663615356993
9.49   0.0340226817879    0.0338443832069   0.0667111407605    0.0663615356994
9.5   0.0333555703803    0.0331807678499   0.0667111407605    0.0663615356994
9.51   0.0326884589726    0.0325171524929   0.0667111407605    0.0663615356994
9.52   0.032021347565    0.0318535371359   0.0667111407605    0.0663615356994
9.53   0.0313542361574    0.0311899217789   0.0667111407605    0.0663615356995
9.54   0.0306871247498    0.0305263064219   0.0667111407605    0.0663615356995
9.55   0.0300200133422    0.0298626910649   0.0667111407605    0.0663615356995
9.56   0.0293529019346    0.0291990757079   0.0667111407605    0.0663615356996
9.57   0.028685790527    0.0285354603509   0.0667111407605    0.0663615356996
9.58   0.0280186791194    0.0278718449939   0.0667111407605    0.0663615356996
9.59   0.0273515677118    0.0272082296369   0.0667111407605    0.0663615356996
9.6   0.0266844563042    0.0265446142799   0.0667111407605    0.0663615356996
9.61   0.0260173448966    0.0258809989229   0.0667111407605    0.0663615356996
9.62   0.025350233489    0.025217383566   0.0667111407605    0.0663615356996
9.63   0.0246831220814    0.024553768209   0.0667111407605    0.0663615356997
9.64   0.0240160106738    0.023890152852   0.0667111407605    0.0663615356997
9.65   0.0233488992662    0.023226537495   0.0667111407605    0.0663615356997
9.66   0.0226817878586    0.022562922138   0.0667111407605    0.0663615356997
9.67   0.022014676451    0.021899306781   0.0667111407605    0.0663615356997
9.68   0.0213475650434    0.021235691424   0.0667111407605    0.0663615356997
9.69   0.0206804536358    0.020572076067   0.0667111407605    0.0663615356998
9.7   0.0200133422282    0.01990846071   0.0667111407605    0.0663615356998
9.71   0.0193462308205    0.019244845353   0.0667111407605    0.0663615356998
9.72   0.0186791194129    0.018581229996   0.0667111407605    0.0663615356998
9.73   0.0180120080053    0.017917614639   0.0667111407605    0.0663615356998
9.74   0.0173448965977    0.017253999282   0.0667111407605    0.0663615356998
9.75   0.0166777851901    0.016590383925   0.0667111407605    0.0663615356998
9.76   0.0160106737825    0.015926768568   0.0667111407605    0.0663615356999
9.77   0.0153435623749    0.015263153211   0.0667111407605    0.0663615356999
9.78   0.0146764509673    0.014599537854   0.0667111407605    0.0663615356999
9.79   0.0140093395597    0.013935922497   0.0667111407605    0.0663615356999
9.8   0.0133422281521    0.01327230714   0.0667111407605    0.0663615356999
9.81   0.0126751167445    0.012608691783   0.0667111407605    0.0663615356999
9.82   0.0120080053369    0.011945076426   0.0667111407605    0.0663615356999
9.83   0.0113408939293    0.011281461069   0.0667111407605    0.0663615356999
9.84   0.0106737825217    0.010617845712   0.0667111407605    0.0663615356999
9.85   0.0100066711141    0.00995423035499   0.0667111407605    0.0663615356999
9.86   0.00933955970647    0.00929061499799   0.0667111407605    0.0663615356999
9.87   0.00867244829887    0.008626999641   0.0667111407605    0.0663615356999
9.88   0.00800533689126    0.007963384284   0.0667111407605    0.0663615356999
9.89   0.00733822548366    0.007299768927   0.0667111407605    0.0663615356999
9.9   0.00667111407605    0.00663615357   0.0667111407605    0.0663615357
9.91   0.00600400266845    0.005972538213   0.0667111407605    0.0663615357
9.92   0.00533689126084    0.005308922856   0.0667111407605    0.0663615357
9.93   0.00466977985324    0.004645307499   0.0667111407605    0.0663615357
9.94   0.00400266844563    0.003981692142   0.0667111407605    0.0663615357
9.95   0.00333555703803    0.003318076785   0.0667111407605    0.0663615357
9.96   0.00266844563042    0.002654461428   0.0667111407605    0.0663615357
9.97   0.00200133422282    0.001990846071   0.0667111407605    0.0663615357
9.98   0.00133422281521    0.001327230714   0.0667111407605    0.0663615357
9.99   0.000667111407605    0.000663615357   0.0667111407605    0.0663615357


==> plot/1D_0.5.txt <==
x    p_exact   p    u_exact   u
0.0   1.0    0.999999999988   0.0667111407605    0.0666666588995
0.01   0.999332888592    0.999333333399   0.0667111407605    0.0666666588993
0.02   0.998665777185    0.99866666681   0.0667111407605    0.0666666588989
0.03   0.997998665777    0.998000000222   0.0667111407605    0.0666666588994
0.04   0.99733155437    0.997333333633   0.0667111407605    0.0666666588992
0.05   0.996664442962    0.996666667044   0.0667111407605    0.066666658899
0.06   0.995997331554    0.996000000455   0.0667111407605    0.0666666588988
0.07   0.995330220147    0.995333333866   0.0667111407605    0.0666666588989
0.08   0.994663108739    0.994666667277   0.0667111407605    0.0666666588991
0.09   0.993995997332    0.994000000688   0.0667111407605    0.0666666588993
0.1   0.993328885924    0.993333334099   0.0667111407605    0.0666666588986
0.11   0.992661774516    0.99266666751   0.0667111407605    0.0666666588991
0.12   0.991994663109    0.992000000921   0.0667111407605    0.0666666588997
0.13   0.991327551701    0.991333334332   0.0667111407605    0.0666666588995
0.14   0.990660440294    0.990666667743   0.0667111407605    0.0666666588997
0.15   0.989993328886    0.990000001154   0.0667111407605    0.0666666588991
0.16   0.989326217478    0.989333334565   0.0667111407605    0.0666666588991
0.17   0.988659106071    0.988666667976   0.0667111407605    0.0666666588996
0.18   0.987991994663    0.988000001387   0.0667111407605    0.066666658899
0.19   0.987324883256    0.987333334798   0.0667111407605    0.0666666588987
0.2   0.986657771848    0.986666668209   0.0667111407605    0.0666666588988
0.21   0.98599066044    0.98600000162   0.0667111407605    0.0666666588978
0.22   0.985323549033    0.985333335031   0.0667111407605    0.066666658898
0.23   0.984656437625    0.984666668442   0.0667111407605    0.0666666588976
0.24   0.983989326217    0.984000001853   0.0667111407605    0.0666666588976
0.25   0.98332221481    0.983333335264   0.0667111407605    0.0666666588974
0.26   0.982655103402    0.982666668675   0.0667111407605    0.0666666588976
0.27   0.981987991995    0.982000002086   0.0667111407605    0.0666666588977
0.28   0.981320880587    0.981333335497   0.0667111407605    0.0666666588978
0.29   0.980653769179    0.980666668908   0.0667111407605    0.0666666588975
0.3   0.979986657772    0.980000002319   0.0667111407605    0.066666658898
0.31   0.979319546364    0.97933333573   0.0667111407605    0.0666666588978
0.32   0.978652434957    0.978666669141   0.0667111407605    0.066666658898
0.33   0.977985323549    0.978000002552   0.0667111407605    0.0666666588985
0.34   0.977318212141    0.977333335963   0.0667111407605    0.0666666588982
0.35   0.976651100734    0.976666669374   0.0667111407605    0.0666666588978
0.36   0.975983989326    0.976000002785   0.0667111407605    0.0666666588975
0.37   0.975316877919    0.975333336196   0.0667111407605    0.0666666588979
0.38   0.974649766511    0.974666669607   0.0667111407605    0.0666666588983
0.39   0.973982655103    0.974000003018   0.0667111407605    0.0666666588979
0.4   0.973315543696    0.973333336429   0.0667111407605    0.0666666588972
0.41   0.972648432288    0.97266666984   0.0667111407605    0.0666666588971
0.42   0.971981320881    0.972000003251   0.0667111407605    0.0666666588973
0.43   0.971314209473    0.971333336662   0.0667111407605    0.0666666588973
0.44   0.970647098065    0.970666670073   0.0667111407605    0.0666666588978
0.45   0.969979986658    0.970000003484   0.0667111407605    0.0666666588986
0.46   0.96931287525    0.969333336895   0.0667111407605    0.066666658898
0.47   0.968645763843    0.968666670306   0.0667111407605    0.066666658898
0.48   0.967978652435    0.968000003717   0.0667111407605    0.0666666588978
0.49   0.967311541027    0.967333337128   0.0667111407605    0.0666666588978
0.5   0.96664442962    0.966666670539   0.0667111407605    0.0666666588977
0.51   0.965977318212    0.96600000395   0.0667111407605    0.0666666588982
0.52   0.965310206805    0.965333337361   0.0667111407605    0.066666658898
0.53   0.964643095397    0.964666670772   0.0667111407605    0.066666658898
0.54   0.963975983989    0.964000004183   0.0667111407605    0.0666666588978
0.55   0.963308872582    0.963333337594   0.0667111407605    0.0666666588977
0.56   0.962641761174    0.962666671005   0.0667111407605    0.0666666588981
0.57   0.961974649767    0.962000004416   0.0667111407605    0.066666658898
0.58   0.961307538359    0.961333337827   0.0667111407605    0.066666658898
0.59   0.960640426951    0.960666671239   0.0667111407605    0.0666666588978
0.6   0.959973315544    0.96000000465   0.0667111407605    0.066666658898
0.61   0.959306204136    0.959333338061   0.0667111407605    0.0666666588978
0.62   0.958639092728    0.958666671472   0.0667111407605    0.0666666588978
0.63   0.957971981321    0.958000004883   0.0667111407605    0.0666666588982
0.64   0.957304869913    0.957333338294   0.0667111407605    0.0666666588984
0.65   0.956637758506    0.956666671705   0.0667111407605    0.0666666588987
0.66   0.955970647098    0.956000005116   0.0667111407605    0.0666666588989
0.67   0.95530353569    0.955333338527   0.0667111407605    0.0666666588989
0.68   0.954636424283    0.954666671938   0.0667111407605    0.0666666588987
0.69   0.953969312875    0.954000005349   0.0667111407605    0.0666666588992
0.7   0.953302201468    0.95333333876   0.0667111407605    0.0666666588994
0.71   0.95263509006    0.952666672171   0.0667111407605    0.0666666588996
0.72   0.951967978652    0.952000005582   0.0667111407605    0.0666666588997
0.73   0.951300867245    0.951333338993   0.0667111407605    0.0666666589001
0.74   0.950633755837    0.950666672404   0.0667111407605    0.0666666589002
0.75   0.94996664443    0.950000005815   0.0667111407605    0.0666666589
0.76   0.949299533022    0.949333339226   0.0667111407605    0.0666666589004
0.77   0.948632421614    0.948666672637   0.0667111407605    0.0666666589001
0.78   0.947965310207    0.948000006048   0.0667111407605    0.0666666589
0.79   0.947298198799    0.947333339459   0.0667111407605    0.0666666589002
0.8   0.946631087392    0.94666667287   0.0667111407605    0.0666666588999
0.81   0.945963975984    0.946000006281   0.0667111407605    0.0666666589
0.82   0.945296864576    0.945333339692   0.0667111407605    0.0666666589007
0.83   0.944629753169    0.944666673103   0.0667111407605    0.0666666589009
0.84   0.943962641761    0.944000006514   0.0667111407605    0.0666666589008
0.85   0.943295530354    0.943333339925   0.0667111407605    0.0666666589007
0.86   0.942628418946    0.942666673336   0.0667111407605    0.0666666589005
0.87   0.941961307538    0.942000006747   0.0667111407605    0.0666666589009
0.88   0.941294196131    0.941333340158   0.0667111407605    0.0666666589009
0.89   0.940627084723    0.940666673569   0.0667111407605    0.0666666589014
0.9   0.939959973316    0.94000000698   0.0667111407605    0.0666666589015
0.91   0.939292861908    0.939333340391   0.0667111407605    0.0666666589014
0.92   0.9386257505    0.938666673802   0.0667111407605    0.0666666589011
0.93   0.937958639093    0.938000007213   0.0667111407605    0.0666666589012
0.94   0.937291527685    0.937333340624   0.0667111407605    0.0666666589013
0.95   0.936624416278    0.936666674035   0.0667111407605    0.0666666589017
0.96   0.93595730487    0.936000007446   0.0667111407605    0.066666658901
0.97   0.935290193462    0.935333340857   0.0667111407605    0.0666666588999
0.98   0.934623082055    0.934666674268   0.0667111407605    0.0666666588996
0.99   0.933955970647    0.934000007679   0.0667111407605    0.0666666588996
1.0   0.933288859239    0.93333334109   0.0667111407605    0.0666666588996
1.01   0.932621747832    0.932666674501   0.0667111407605    0.0666666589
1.02   0.931954636424    0.932000007912   0.0667111407605    0.0666666589001
1.03   0.931287525017    0.931333341323   0.0667111407605    0.0666666589004
1.04   0.930620413609    0.930666674734   0.0667111407605    0.0666666589011
1.05   0.929953302201    0.930000008145   0.0667111407605    0.0666666589012
1.06   0.929286190794    0.929333341555   0.0667111407605    0.0666666589009
1.07   0.928619079386    0.928666674966   0.0667111407605    0.0666666589011
1.08   0.927951967979    0.928000008377   0.0667111407605    0.0666666589017
1.09   0.927284856571    0.927333341788   0.0667111407605    0.0666666589016
1.1   0.926617745163    0.926666675199   0.0667111407605    0.0666666589022
1.11   0.925950633756    0.92600000861   0.0667111407605    0.0666666589025
1.12   0.925283522348    0.925333342021   0.0667111407605    0.0666666589023
1.13   0.924616410941    0.924666675432   0.0667111407605    0.0666666589026
1.14   0.923949299533    0.924000008843   0.0667111407605    0.066666658903
1.15   0.923282188125    0.923333342254   0.0667111407605    0.0666666589038
1.16   0.922615076718    0.922666675665   0.0667111407605    0.0666666589044
1.17   0.92194796531    0.922000009076   0.0667111407605    0.0666666589047
1.18   0.921280853903    0.921333342487   0.0667111407605    0.0666666589049
1.19   0.920613742495    0.920666675898   0.0667111407605    0.0666666589054
1.2   0.919946631087    0.920000009309   0.0667111407605    0.0666666589064
1.21   0.91927951968    0.91933334272   0.0667111407605    0.066666658907
1.22   0.918612408272    0.918666676131   0.0667111407605    0.0666666589075
1.23   0.917945296865    0.918000009542   0.0667111407605    0.066666658908
1.24   0.917278185457    0.917333342953   0.0667111407605    0.0666666589082
1.25   0.916611074049    0.916666676364   0.0667111407605    0.0666666589083
1.26   0.915943962642    0.916000009775   0.0667111407605    0.0666666589088
1.27   0.915276851234    0.915333343185   0.0667111407605    0.0666666589088
1.28   0.914609739827    0.914666676596   0.0667111407605    0.0666666589085
1.29   0.913942628419    0.914000010007   0.0667111407605    0.0666666589081
1.3   0.913275517011    0.913333343418   0.0667111407605    0.0666666589073
1.31   0.912608405604    0.912666676829   0.0667111407605    0.0666666589067
1.32   0.911941294196    0.91200001024   0.0667111407605    0.0666666589072
1.33   0.911274182789    0.911333343651   0.0667111407605    0.0666666589077
1.34   0.910607071381    0.910666677062   0.0667111407605    0.0666666589083
1.35   0.909939959973    0.910000010473   0.0667111407605    0.0666666589076
1.36   0.909272848566    0.909333343884   0.0667111407605    0.0666666589075
1.37   0.908605737158    0.908666677295   0.0667111407605    0.0666666589075
1.38   0.907938625751    0.908000010706   0.0667111407605    0.0666666589079
1.39   0.907271514343    0.907333344116   0.0667111407605    0.0666666589077
1.4   0.906604402935    0.906666677527   0.0667111407605    0.0666666589082
1.41   0.905937291528    0.906000010938   0.0667111407605    0.0666666589078
1.42   0.90527018012    0.905333344349   0.0667111407605    0.0666666589084
1.43   0.904603068712    0.90466667776   0.0667111407605    0.0666666589083
1.44   0.903935957305    0.904000011171   0.0667111407605    0.0666666589089
1.45   0.903268845897    0.903333344582   0.0667111407605    0.066666658909
1.46   0.90260173449    0.902666677993   0.0667111407605    0.0666666589092
1.47   0.901934623082    0.902000011404   0.0667111407605    0.0666666589094
1.48   0.901267511674    0.901333344814   0.0667111407605    0.0666666589095
1.49   0.900600400267    0.900666678225   0.0667111407605    0.0666666589095
1.5   0.899933288859    0.900000011636   0.0667111407605    0.0666666589092
1.51   0.899266177452    0.899333345047   0.0667111407605    0.0666666589095
1.52   0.898599066044    0.898666678458   0.0667111407605    0.0666666589095
1.53   0.897931954636    0.898000011869   0.0667111407605    0.0666666589095
1.54   0.897264843229    0.897333345279   0.0667111407605    0.0666666589092
1.55   0.896597731821    0.89666667869   0.0667111407605    0.0666666589091
1.56   0.895930620414    0.896000012101   0.0667111407605    0.0666666589091
1.57   0.895263509006    0.895333345512   0.0667111407605    0.0666666589092
1.58   0.894596397598    0.894666678923   0.0667111407605    0.0666666589086
1.59   0.893929286191    0.894000012333   0.0667111407605    0.0666666589083
1.6   0.893262174783    0.893333345744   0.0667111407605    0.0666666589085
1.61   0.892595063376    0.892666679155   0.0667111407605    0.0666666589084
1.62   0.891927951968    0.892000012565   0.0667111407605    0.0666666589084
1.63   0.89126084056    0.891333345976   0.0667111407605    0.0666666589084
1.64   0.890593729153    0.890666679386   0.0667111407605    0.066666658908
1.65   0.889926617745    0.890000012797   0.0667111407605    0.066666658908
1.66   0.889259506338    0.889333346207   0.0667111407605    0.0666666589077
1.67   0.88859239493    0.888666679618   0.0667111407605    0.0666666589079
1.68   0.887925283522    0.888000013028   0.0667111407605    0.0666666589082
1.69   0.887258172115    0.887333346438   0.0667111407605    0.0666666589081
1.7   0.886591060707    0.886666679848   0.0667111407605    0.0666666589079
1.71   0.8859239493    0.886000013258   0.0667111407605    0.0666666589078
1.72   0.885256837892    0.885333346668   0.0667111407605    0.0666666589074
1.73   0.884589726484    0.884666680077   0.0667111407605    0.0666666589071
1.74   0.883922615077    0.884000013487   0.0667111407605    0.0666666589075
1.75   0.883255503669    0.883333346896   0.0667111407605    0.0666666589076
1.76   0.882588392262    0.882666680305   0.0667111407605    0.066666658908
1.77   0.881921280854    0.882000013714   0.0667111407605    0.0666666589079
1.78   0.881254169446    0.881333347122   0.0667111407605    0.0666666589074
1.79   0.880587058039    0.880666680531   0.0667111407605    0.0666666589075
1.8   0.879919946631    0.880000013938   0.0667111407605    0.0666666589071
1.81   0.879252835223    0.879333347346   0.0667111407605    0.066666658907
1.82   0.878585723816    0.878666680752   0.0667111407605    0.0666666589068
1.83   0.877918612408    0.878000014159   0.0667111407605    0.0666666589066
1.84   0.877251501001    0.877333347564   0.0667111407605    0.0666666589062
1.85   0.876584389593    0.876666680969   0.0667111407605    0.0666666589066
1.86   0.875917278185    0.876000014373   0.0667111407605    0.0666666589065
1.87   0.875250166778    0.875333347777   0.0667111407605    0.0666666589065
1.88   0.87458305537    0.874666681179   0.0667111407605    0.066666658906
1.89   0.873915943963    0.87400001458   0.0667111407605    0.0666666589068
1.9   0.873248832555    0.873333347979   0.0667111407605    0.0666666589068
1.91   0.872581721147    0.872666681378   0.0667111407605    0.0666666589072
1.92   0.87191460974    0.872000014774   0.0667111407605    0.0666666589076
1.93   0.871247498332    0.871333348169   0.0667111407605    0.0666666589073
1.94   0.870580386925    0.870666681561   0.0667111407605    0.0666666589073
1.95   0.869913275517    0.870000014951   0.0667111407605    0.0666666589069
1.96   0.869246164109    0.869333348339   0.0667111407605    0.0666666589066
1.97   0.868579052702    0.868666681723   0.0667111407605    0.0666666589068
1.98   0.867911941294    0.868000015104   0.0667111407605    0.066666658907
1.99   0.867244829887    0.867333348481   0.0667111407605    0.0666666589072
2.0   0.866577718479    0.866666681854   0.0667111407605    0.0666666589071
2.01   0.865910607071    0.866000015222   0.0667111407605    0.0666666589066
2.02   0.865243495664    0.865333348584   0.0667111407605    0.0666666589064
2.03   0.864576384256    0.864666681941   0.0667111407605    0.0666666589059
2.04   0.863909272849    0.86400001529   0.0667111407605    0.0666666589058
2.05   0.863242161441    0.863333348632   0.0667111407605    0.0666666589056
2.06   0.862575050033    0.862666681965   0.0667111407605    0.0666666589056
2.07   0.861907938626    0.862000015288   0.0667111407605    0.0666666589061
2.08   0.861240827218    0.8613333486   0.0667111407605    0.066666658906
2.09   0.860573715811    0.8606666819   0.0667111407605    0.0666666589063
2.1   0.859906604403    0.860000015187   0.0667111407605    0.0666666589063
2.11   0.859239492995    0.859333348458   0.0667111407605    0.0666666589062
2.12   0.858572381588    0.858666681712   0.0667111407605    0.0666666589061
2.13   0.85790527018    0.858000014947   0.0667111407605    0.0666666589065
2.14   0.857238158773    0.857333348161   0.0667111407605    0.0666666589065
2.15   0.856571047365    0.85666668135   0.0667111407605    0.0666666589067
2.16   0.855903935957    0.856000014513   0.0667111407605    0.0666666589069
2.17   0.85523682455    0.855333347646   0.0667111407605    0.0666666589063
2.18   0.854569713142    0.854666680745   0.0667111407605    0.0666666589068
2.19   0.853902601734    0.854000013808   0.0667111407605    0.066666658907
2.2   0.853235490327    0.853333346829   0.0667111407605    0.0666666589068
2.21   0.852568378919    0.852666679804   0.0667111407605    0.0666666589068
2.22   0.851901267512    0.852000012727   0.0667111407605    0.0666666589068
2.23   0.851234156104    0.851333345593   0.0667111407605    0.0666666589068
2.24   0.850567044696    0.850666678395   0.0667111407605    0.0666666589068
2.25   0.849899933289    0.850000011126   0.0667111407605    0.0666666589066
2.26   0.849232821881    0.849333343778   0.0667111407605    0.0666666589068
2.27   0.848565710474    0.848666676342   0.0667111407605    0.0666666589071
2.28   0.847898599066    0.848000008809   0.0667111407605    0.0666666589073
2.29   0.847231487658    0.847333341167   0.0667111407605    0.0666666589069
2.3   0.846564376251    0.846666673404   0.0667111407605    0.0666666589071
2.31   0.845897264843    0.846000005507   0.0667111407605    0.0666666589073
2.32   0.845230153436    0.845333337462   0.0667111407605    0.0666666589075
2.33   0.844563042028    0.844666669253   0.0667111407605    0.066666658907
2.34   0.84389593062    0.84400000086   0.0667111407605    0.0666666589073
2.35   0.843228819213    0.843333332265   0.0667111407605    0.0666666589073
2.36   0.842561707805    0.842666663446   0.0667111407605    0.0666666589074
2.37   0.841894596398    0.841999994378   0.0667111407605    0.0666666589078
2.38   0.84122748499    0.841333325035   0.0667111407605    0.0666666589081
2.39   0.840560373582    0.840666655389   0.0667111407605    0.0666666589082
2.4   0.839893262175    0.839999985405   0.0667111407605    0.0666666589088
2.41   0.839226150767    0.83933331505   0.0667111407605    0.0666666589094
2.42   0.83855903936    0.838666644284   0.0667111407605    0.0666666589103
2.43   0.837891927952    0.837999973063   0.0667111407605    0.0666666589106
2.44   0.837224816544    0.837333301341   0.0667111407605    0.0666666589111
2.45   0.836557705137    0.836666629066   0.0667111407605    0.0666666589115
2.46   0.835890593729    0.83599995618   0.0667111407605    0.0666666589121
2.47   0.835223482322    0.83533328262   0.0667111407605    0.0666666589129
2.48   0.834556370914    0.834666608319   0.0667111407605    0.0666666589134
2.49   0.833889259506    0.833999933199   0.0667111407605    0.0666666589143
2.5   0.833222148099    0.833333257178   0.0667111407605    0.0666666589144
2.51   0.832555036691    0.832666580166   0.0667111407605    0.0666666589148
2.52   0.831887925284    0.831999902062   0.0667111407605    0.0666666589156
2.53   0.831220813876    0.831333222757   0.0667111407605    0.0666666589171
2.54   0.830553702468    0.830666542132   0.0667111407605    0.0666666589179
2.55   0.829886591061    0.829999860055   0.0667111407605    0.066666658919
2.56   0.829219479653    0.829333176384   0.0667111407605    0.0666666589204
2.57   0.828552368245    0.828666490962   0.0667111407605    0.0666666589218
2.58   0.827885256838    0.827999803617   0.0667111407605    0.066666658923
2.59   0.82721814543    0.827333114163   0.0667111407605    0.0666666589245
2.6   0.826551034023    0.826666422394   0.0667111407605    0.0666666589259
2.61   0.825883922615    0.825999728089   0.0667111407605    0.0666666589281
2.62   0.825216811207    0.825333031004   0.0667111407605    0.06666665893
2.63   0.8245496998    0.824666330872   0.0667111407605    0.0666666589321
2.64   0.823882588392    0.823999627405   0.0667111407605    0.0666666589343
2.65   0.823215476985    0.823332920288   0.0667111407605    0.0666666589371
2.66   0.822548365577    0.822666209176   0.0667111407605    0.0666666589398
2.67   0.821881254169    0.821999493696   0.0667111407605    0.0666666589433
2.68   0.821214142762    0.82133277344   0.0667111407605    0.0666666589463
2.69   0.820547031354    0.820666047966   0.0667111407605    0.0666666589494
2.7   0.819879919947    0.819999316792   0.0667111407605    0.0666666589531
2.71   0.819212808539    0.819332579394   0.0667111407605    0.0666666589574
2.72   0.818545697131    0.818665835204   0.0667111407605    0.066666658962
2.73   0.817878585724    0.817999083604   0.0667111407605    0.0666666589665
2.74   0.817211474316    0.817332323924   0.0667111407605    0.0666666589711
2.75   0.816544362909    0.816665555437   0.0667111407605    0.0666666589768
2.76   0.815877251501    0.815998777355   0.0667111407605    0.0666666589823
2.77   0.815210140093    0.815331988821   0.0667111407605    0.0666666589882
2.78   0.814543028686    0.814665188911   0.0667111407605    0.066666658995
2.79   0.813875917278    0.813998376621   0.0667111407605    0.066666659002
2.8   0.813208805871    0.813331550864   0.0667111407605    0.0666666590095
2.81   0.812541694463    0.812664710467   0.0667111407605    0.0666666590178
2.82   0.811874583055    0.811997854158   0.0667111407605    0.0666666590263
2.83   0.811207471648    0.811330980563   0.0667111407605    0.0666666590354
2.84   0.81054036024    0.810664088198   0.0667111407605    0.066666659046
2.85   0.809873248833    0.809997175459   0.0667111407605    0.0666666590573
2.86   0.809206137425    0.809330240615   0.0667111407605    0.0666666590694
2.87   0.808539026017    0.808663281798   0.0667111407605    0.0666666590817
2.88   0.80787191461    0.807996296992   0.0667111407605    0.0666666590958
2.89   0.807204803202    0.807329284026   0.0667111407605    0.0666666591103
2.9   0.806537691795    0.806662240557   0.0667111407605    0.0666666591261
2.91   0.805870580387    0.805995164064   0.0667111407605    0.0666666591432
2.92   0.805203468979    0.80532805183   0.0667111407605    0.0666666591612
2.93   0.804536357572    0.804660900935   0.0667111407605    0.0666666591803
2.94   0.803869246164    0.803993708234   0.0667111407605    0.0666666592008
2.95   0.803202134757    0.803326470346   0.0667111407605    0.0666666592222
2.96   0.802535023349    0.802659183639   0.0667111407605    0.0666666592454
2.97   0.801867911941    0.801991844211   0.0667111407605    0.0666666592702
2.98   0.801200800534    0.80132444787   0.0667111407605    0.0666666592969
2.99   0.800533689126    0.800656990121   0.0667111407605    0.0666666593252
3.0   0.799866577718    0.799989466137   0.0667111407605    0.0666666593548
3.01   0.799199466311    0.799321870746   0.0667111407605    0.0666666593863
3.02   0.798532354903    0.798654198403   0.0667111407605    0.0666666594204
3.03   0.797865243496    0.797986443168   0.0667111407605    0.0666666594559
3.04   0.797198132088    0.79731859868   0.0667111407605    0.0666666594941
3.05   0.79653102068    0.796650658132   0.0667111407605    0.0666666595349
3.06   0.795863909273    0.79598261424   0.0667111407605    0.0666666595782
3.07   0.795196797865    0.795314459217   0.0667111407605    0.0666666596245
3.08   0.794529686458    0.79464618474   0.0667111407605    0.0666666596729
3.09   0.79386257505    0.793977781916   0.0667111407605    0.0666666597249
3.1   0.793195463642    0.79330924125   0.0667111407605    0.066666659779
3.11   0.792528352235    0.792640552607   0.0667111407605    0.0666666598371
3.12   0.791861240827    0.791971705175   0.0667111407605    0.0666666598979
3.13   0.79119412942    0.791302687427   0.0667111407605    0.0666666599627
3.14   0.790527018012    0.790633487073   0.0667111407605    0.0666666600312
3.15   0.789859906604    0.789964091024   0.0667111407605    0.0666666601037
3.16   0.789192795197    0.789294485342   0.0667111407605    0.0666666601797
3.17   0.788525683789    0.788624655191   0.0667111407605    0.0666666602601
3.18   0.787858572382    0.78795458479   0.0667111407605    0.0666666603455
3.19   0.787191460974    0.787284257357   0.0667111407605    0.0666666604355
3.2   0.786524349566    0.786613655059   0.0667111407605    0.0666666605299
3.21   0.785857238159    0.785942758949   0.0667111407605    0.0666666606296
3.22   0.785190126751    0.785271548911   0.0667111407605    0.0666666607343
3.23   0.784523015344    0.784600003597   0.0667111407605    0.0666666608444
3.24   0.783855903936    0.783928100361   0.0667111407605    0.0666666609602
3.25   0.783188792528    0.783255815191   0.0667111407605    0.0666666610816
3.26   0.782521681121    0.782583122643   0.0667111407605    0.0666666612094
3.27   0.781854569713    0.781909995763   0.0667111407605    0.0666666613428
3.28   0.781187458306    0.781236406016   0.0667111407605    0.0666666614833
3.29   0.780520346898    0.780562323206   0.0667111407605    0.0666666616307
3.3   0.77985323549    0.779887715394   0.0667111407605    0.0666666617845
3.31   0.779186124083    0.779212548815   0.0667111407605    0.0666666619458
3.32   0.778519012675    0.778536787791   0.0667111407605    0.0666666621141
3.33   0.777851901268    0.777860394641   0.0667111407605    0.0666666622898
3.34   0.77718478986    0.777183329587   0.0667111407605    0.0666666624733
3.35   0.776517678452    0.776505550661   0.0667111407605    0.0666666626653
3.36   0.775850567045    0.775827013604   0.0667111407605    0.0666666628653
3.37   0.775183455637    0.775147671763   0.0667111407605    0.0666666630741
3.38   0.774516344229    0.774467475989   0.0667111407605    0.0666666632918
3.39   0.773849232822    0.773786374527   0.0667111407605    0.066666663518
3.4   0.773182121414    0.773104312907   0.0667111407605    0.0666666637532
3.41   0.772515010007    0.772421233828   0.0667111407605    0.0666666639976
3.42   0.771847898599    0.771737077043   0.0667111407605    0.0666666642517
3.43   0.771180787191    0.77105177924   0.0667111407605    0.066666664515
3.44   0.770513675784    0.770365273919   0.0667111407605    0.0666666647883
3.45   0.769846564376    0.769677491265   0.0667111407605    0.0666666650714
3.46   0.769179452969    0.768988358026   0.0667111407605    0.0666666653639
3.47   0.768512341561    0.768297797378   0.0667111407605    0.0666666656675
3.48   0.767845230153    0.767605728791   0.0667111407605    0.0666666659808
3.49   0.767178118746    0.766912067902   0.0667111407605    0.0666666663047
3.5   0.766511007338    0.766216726369   0.0667111407605    0.0666666666389
3.51   0.765843895931    0.765519611739   0.0667111407605    0.0666666669836
3.52   0.765176784523    0.764820627302   0.0667111407605    0.0666666673388
3.53   0.764509673115    0.764119671953   0.0667111407605    0.066666667705
3.54   0.763842561708    0.763416640041   0.0667111407605    0.0666666680807
3.55   0.7631754503    0.762711421234   0.0667111407605    0.0666666684677
3.56   0.762508338893    0.762003900361   0.0667111407605    0.0666666688645
3.57   0.761841227485    0.761293957274   0.0667111407605    0.0666666692721
3.58   0.761174116077    0.760581466693   0.0667111407605    0.0666666696894
3.59   0.76050700467    0.759866298064   0.0667111407605    0.0666666701168
3.6   0.759839893262    0.759148315406   0.0667111407605    0.0666666705535
3.61   0.759172781855    0.758427377164   0.0667111407605    0.0666666710005
3.62   0.758505670447    0.757703336064   0.0667111407605    0.0666666714563
3.63   0.757838559039    0.756976038961   0.0667111407605    0.0666666719213
3.64   0.757171447632    0.756245326702   0.0667111407605    0.0666666723949
3.65   0.756504336224    0.755511033974   0.0667111407605    0.0666666728767
3.66   0.755837224817    0.754772989167   0.0667111407605    0.0666666733663
3.67   0.755170113409    0.754031014235   0.0667111407605    0.0666666738637
3.68   0.754503002001    0.753284924556   0.0667111407605    0.0666666743681
3.69   0.753835890594    0.752534528804   0.0667111407605    0.066666674879
3.7   0.753168779186    0.751779628816   0.0667111407605    0.0666666753959
3.71   0.752501667779    0.751020019469   0.0667111407605    0.0666666759181
3.72   0.751834556371    0.750255488558   0.0667111407605    0.0666666764453
3.73   0.751167444963    0.749485816682   0.0667111407605    0.0666666769767
3.74   0.750500333556    0.748710777135   0.0667111407605    0.0666666775112
3.75   0.749833222148    0.747930135801   0.0667111407605    0.0666666780486
3.76   0.74916611074    0.747143651061   0.0667111407605    0.0666666785878
3.77   0.748498999333    0.746351073698   0.0667111407605    0.0666666791282
3.78   0.747831887925    0.745552146823   0.0667111407605    0.0666666796695
3.79   0.747164776518    0.744746605798   0.0667111407605    0.0666666802101
3.8   0.74649766511    0.743934178171   0.0667111407605    0.0666666807497
3.81   0.745830553702    0.743114583628   0.0667111407605    0.0666666812872
3.82   0.745163442295    0.742287533942   0.0667111407605    0.0666666818216
3.83   0.744496330887    0.741452732944   0.0667111407605    0.0666666823523
3.84   0.74382921948    0.740609876501   0.0667111407605    0.0666666828783
3.85   0.743162108072    0.739758652506   0.0667111407605    0.0666666833983
3.86   0.742494996664    0.738898740881   0.0667111407605    0.0666666839116
3.87   0.741827885257    0.738029813593   0.0667111407605    0.0666666844173
3.88   0.741160773849    0.737151534684   0.0667111407605    0.0666666849141
3.89   0.740493662442    0.736263560314   0.0667111407605    0.066666685401
3.9   0.739826551034    0.735365538823   0.0667111407605    0.0666666858774
3.91   0.739159439626    0.734457110804   0.0667111407605    0.0666666863428
3.92   0.738492328219    0.733537909193   0.0667111407605    0.0666666867955
3.93   0.737825216811    0.73260755938   0.0667111407605    0.0666666872349
3.94   0.737158105404    0.731665679328   0.0667111407605    0.0666666876601
3.95   0.736490993996    0.730711879719   0.0667111407605    0.0666666880701
3.96   0.735823882588    0.729745764115   0.0667111407605    0.0666666884639
3.97   0.735156771181    0.728766929134   0.0667111407605    0.0666666888408
3.98   0.734489659773    0.72777496465   0.0667111407605    0.0666666892001
3.99   0.733822548366    0.726769454007   0.0667111407605    0.0666666895408
4.0   0.733155436958    0.725749974261   0.0667111407605    0.0666666898622
4.01   0.73248832555    0.724716096434   0.0667111407605    0.0666666901637
4.02   0.731821214143    0.723667385794   0.0667111407605    0.0666666904445
4.03   0.731154102735    0.722603402148   0.0667111407605    0.0666666907042
4.04   0.730486991328    0.721523700169   0.0667111407605    0.0666666909421
4.05   0.72981987992    0.720427829731   0.0667111407605    0.0666666911576
4.06   0.729152768512    0.719315336272   0.0667111407605    0.0666666913502
4.07   0.728485657105    0.718185761179   0.0667111407605    0.0666666915195
4.08   0.727818545697    0.717038642191   0.0667111407605    0.066666691665
4.09   0.72715143429    0.715873513824   0.0667111407605    0.0666666917862
4.1   0.726484322882    0.714689907821   0.0667111407605    0.0666666918834
4.11   0.725817211474    0.71348735362   0.0667111407605    0.0666666919557
4.12   0.725150100067    0.712265378843   0.0667111407605    0.0666666920033
4.13   0.724482988659    0.711023509807   0.0667111407605    0.0666666920258
4.14   0.723815877252    0.709761272056   0.0667111407605    0.0666666920232
4.15   0.723148765844    0.708478190913   0.0667111407605    0.0666666919955
4.16   0.722481654436    0.707173792049   0.0667111407605    0.0666666919424
4.17   0.721814543029    0.70584760208   0.0667111407605    0.0666666918645
4.18   0.721147431621    0.704499149168   0.0667111407605    0.0666666917617
4.19   0.720480320213    0.70312796366   0.0667111407605    0.0666666916339
4.2   0.719813208806    0.701733578724   0.0667111407605    0.0666666914816
4.21   0.719146097398    0.700315531019   0.0667111407605    0.066666691305
4.22   0.718478985991    0.698873361369   0.0667111407605    0.0666666911044
4.23   0.717811874583    0.697406615462   0.0667111407605    0.06666669088
4.24   0.717144763175    0.695914844554   0.0667111407605    0.0666666906321
4.25   0.716477651768    0.694397606195   0.0667111407605    0.0666666903613
4.26   0.71581054036    0.692854464961   0.0667111407605    0.0666666900681
4.27   0.715143428953    0.691284993203   0.0667111407605    0.0666666897529
4.28   0.714476317545    0.689688771798   0.0667111407605    0.0666666894161
4.29   0.713809206137    0.688065390918   0.0667111407605    0.0666666890584
4.3   0.71314209473    0.686414450799   0.0667111407605    0.0666666886803
4.31   0.712474983322    0.684735562522   0.0667111407605    0.0666666882826
4.32   0.711807871915    0.683028348797   0.0667111407605    0.0666666878657
4.33   0.711140760507    0.681292444745   0.0667111407605    0.0666666874305
4.34   0.710473649099    0.679527498691   0.0667111407605    0.0666666869778
4.35   0.709806537692    0.677733172954   0.0667111407605    0.0666666865081
4.36   0.709139426284    0.675909144628   0.0667111407605    0.066666686022
4.37   0.708472314877    0.674055106374   0.0667111407605    0.0666666855207
4.38   0.707805203469    0.672170767197   0.0667111407605    0.0666666850046
4.39   0.707138092061    0.670255853221   0.0667111407605    0.0666666844748
4.4   0.706470980654    0.668310108451   0.0667111407605    0.0666666839318
4.41   0.705803869246    0.666333295536   0.0667111407605    0.0666666833768
4.42   0.705136757839    0.664325196509   0.0667111407605    0.0666666828102
4.43   0.704469646431    0.66228561352   0.0667111407605    0.066666682233
4.44   0.703802535023    0.660214369552   0.0667111407605    0.0666666816463
4.45   0.703135423616    0.658111309121   0.0667111407605    0.0666666810506
4.46   0.702468312208    0.655976298956   0.0667111407605    0.0666666804469
4.47   0.701801200801    0.65380922866   0.0667111407605    0.0666666798361
4.48   0.701134089393    0.651610011346   0.0667111407605    0.066666679219
4.49   0.700466977985    0.649378584256   0.0667111407605    0.0666666785966
4.5   0.699799866578    0.647114909342   0.0667111407605    0.0666666779696
4.51   0.69913275517    0.644818973832   0.0667111407605    0.066666677339
4.52   0.698465643763    0.642490790757   0.0667111407605    0.0666666767055
4.53   0.697798532355    0.640130399456   0.0667111407605    0.0666666760701
4.54   0.697131420947    0.637737866038   0.0667111407605    0.0666666754335
4.55   0.69646430954    0.63531328382   0.0667111407605    0.0666666747967
4.56   0.695797198132    0.632856773722   0.0667111407605    0.0666666741603
4.57   0.695130086724    0.630368484629   0.0667111407605    0.0666666735254
4.58   0.694462975317    0.627848593712   0.0667111407605    0.0666666728928
4.59   0.693795863909    0.625297306711   0.0667111407605    0.066666672263
4.6   0.693128752502    0.622714858174   0.0667111407605    0.066666671637
4.61   0.692461641094    0.620101511657   0.0667111407605    0.0666666710157
4.62   0.691794529686    0.617457559879   0.0667111407605    0.0666666703998
4.63   0.691127418279    0.614783324833   0.0667111407605    0.0666666697898
4.64   0.690460306871    0.612079157847   0.0667111407605    0.0666666691868
4.65   0.689793195464    0.609345439608   0.0667111407605    0.0666666685913
4.66   0.689126084056    0.60658258013   0.0667111407605    0.0666666680042
4.67   0.688458972648    0.603791018681   0.0667111407605    0.0666666674259
4.68   0.687791861241    0.600971223653   0.0667111407605    0.0666666668574
4.69   0.687124749833    0.598123692398   0.0667111407605    0.0666666662992
4.7   0.686457638426    0.595248950999   0.0667111407605    0.066666665752
4.71   0.685790527018    0.592347554001   0.0667111407605    0.0666666652164
4.72   0.68512341561    0.589420084093   0.0667111407605    0.0666666646931
4.73   0.684456304203    0.586467151736   0.0667111407605    0.0666666641827
4.74   0.683789192795    0.583489394748   0.0667111407605    0.0666666636856
4.75   0.683122081388    0.580487477833   0.0667111407605    0.0666666632026
4.76   0.68245496998    0.577462092071   0.0667111407605    0.066666662734
4.77   0.681787858572    0.57441395435   0.0667111407605    0.0666666622805
4.78   0.681120747165    0.571343806759   0.0667111407605    0.0666666618426
4.79   0.680453635757    0.56825241593   0.0667111407605    0.0666666614207
4.8   0.67978652435    0.565140572337   0.0667111407605    0.0666666610152
4.81   0.679119412942    0.56200908955   0.0667111407605    0.0666666606266
4.82   0.678452301534    0.558858803442   0.0667111407605    0.0666666602554
4.83   0.677785190127    0.555690571361   0.0667111407605    0.0666666599021
4.84   0.677118078719    0.552505271255   0.0667111407605    0.0666666595668
4.85   0.676450967312    0.549303800759   0.0667111407605    0.06666665925
4.86   0.675783855904    0.546087076246   0.0667111407605    0.066666658952
4.87   0.675116744496    0.542856031842   0.0667111407605    0.0666666586733
4.88   0.674449633089    0.539611618403   0.0667111407605    0.066666658414
4.89   0.673782521681    0.536354802462   0.0667111407605    0.0666666581745
4.9   0.673115410274    0.533086565147   0.0667111407605    0.0666666579549
4.91   0.672448298866    0.529807901068   0.0667111407605    0.0666666577555
4.92   0.671781187458    0.526519817176   0.0667111407605    0.0666666575765
4.93   0.671114076051    0.523223331601   0.0667111407605    0.0666666574182
4.94   0.670446964643    0.519919472467   0.0667111407605    0.0666666572806
4.95   0.669779853235    0.516609276689   0.0667111407605    0.066666657164
4.96   0.669112741828    0.513293788743   0.0667111407605    0.0666666570683
4.97   0.66844563042    0.509974059436   0.0667111407605    0.0666666569938
4.98   0.667778519013    0.506651144652   0.0667111407605    0.0666666569406
4.99   0.667111407605    0.503326104093   0.0667111407605    0.0666666569086
5.0   0.5    0.500000000008   0.0667111407605    0.0666666568979
5.01   0.332888592395    0.496673895923   0.0667111407605    0.0666666569086
5.02   0.332221480987    0.493348855363   0.0667111407605    0.0666666569406
5.03   0.33155436958    0.49002594058   0.0667111407605    0.0666666569938
5.04   0.330887258172    0.486706211273   0.0667111407605    0.0666666570683
5.05   0.330220146765    0.483390723327   0.0667111407605    0.0666666571638
5.06   0.329553035357    0.480080527548   0.0667111407605    0.0666666572804
5.07   0.328885923949    0.476776668415   0.0667111407605    0.0666666574181
5.08   0.328218812542    0.47348018284   0.0667111407605    0.0666666575764
5.09   0.327551701134    0.470192098948   0.0667111407605    0.0666666577554
5.1   0.326884589726    0.466913434868   0.0667111407605    0.0666666579548
5.11   0.326217478319    0.463645197554   0.0667111407605    0.0666666581744
5.12   0.325550366911    0.460388381613   0.0667111407605    0.0666666584141
5.13   0.324883255504    0.457143968174   0.0667111407605    0.0666666586734
5.14   0.324216144096    0.45391292377   0.0667111407605    0.0666666589522
5.15   0.323549032688    0.450696199257   0.0667111407605    0.0666666592502
5.16   0.322881921281    0.447494728761   0.0667111407605    0.066666659567
5.17   0.322214809873    0.444309428655   0.0667111407605    0.0666666599023
5.18   0.321547698466    0.441141196574   0.0667111407605    0.0666666602556
5.19   0.320880587058    0.437990910466   0.0667111407605    0.0666666606268
5.2   0.32021347565    0.434859427679   0.0667111407605    0.0666666610154
5.21   0.319546364243    0.431747584086   0.0667111407605    0.0666666614209
5.22   0.318879252835    0.428656193257   0.0667111407605    0.0666666618429
5.23   0.318212141428    0.425586045666   0.0667111407605    0.0666666622809
5.24   0.31754503002    0.422537907945   0.0667111407605    0.0666666627345
5.25   0.316877918612    0.419512522182   0.0667111407605    0.0666666632031
5.26   0.316210807205    0.416510605268   0.0667111407605    0.0666666636861
5.27   0.315543695797    0.41353284828   0.0667111407605    0.0666666641832
5.28   0.31487658439    0.410579915923   0.0667111407605    0.0666666646938
5.29   0.314209472982    0.407652446014   0.0667111407605    0.0666666652171
5.3   0.313542361574    0.404751049016   0.0667111407605    0.0666666657526
5.31   0.312875250167    0.401876307617   0.0667111407605    0.0666666662998
5.32   0.312208138759    0.399028776362   0.0667111407605    0.0666666668581
5.33   0.311541027352    0.396208981335   0.0667111407605    0.0666666674266
5.34   0.310873915944    0.393417419885   0.0667111407605    0.0666666680048
5.35   0.310206804536    0.390654560407   0.0667111407605    0.066666668592
5.36   0.309539693129    0.387920842168   0.0667111407605    0.0666666691875
5.37   0.308872581721    0.385216675182   0.0667111407605    0.0666666697905
5.38   0.308205470314    0.382542440136   0.0667111407605    0.0666666704004
5.39   0.307538358906    0.379898488358   0.0667111407605    0.0666666710165
5.4   0.306871247498    0.377285141842   0.0667111407605    0.0666666716379
5.41   0.306204136091    0.374702693304   0.0667111407605    0.0666666722638
5.42   0.305537024683    0.372151406303   0.0667111407605    0.0666666728935
5.43   0.304869913276    0.369631515386   0.0667111407605    0.0666666735262
5.44   0.304202801868    0.367143226293   0.0667111407605    0.0666666741611
5.45   0.30353569046    0.364686716196   0.0667111407605    0.0666666747974
5.46   0.302868579053    0.362262133977   0.0667111407605    0.0666666754342
5.47   0.302201467645    0.359869600559   0.0667111407605    0.0666666760708
5.48   0.301534356237    0.357509209258   0.0667111407605    0.0666666767062
5.49   0.30086724483    0.355181026183   0.0667111407605    0.0666666773397
5.5   0.300200133422    0.352885090673   0.0667111407605    0.0666666779704
5.51   0.299533022015    0.350621415759   0.0667111407605    0.0666666785974
5.52   0.298865910607    0.348389988668   0.0667111407605    0.0666666792198
5.53   0.298198799199    0.346190771355   0.0667111407605    0.0666666798368
5.54   0.297531687792    0.344023701059   0.0667111407605    0.0666666804476
5.55   0.296864576384    0.341888690894   0.0667111407605    0.0666666810511
5.56   0.296197464977    0.339785630463   0.0667111407605    0.0666666816468
5.57   0.295530353569    0.337714386495   0.0667111407605    0.0666666822336
5.58   0.294863242161    0.335674803506   0.0667111407605    0.0666666828107
5.59   0.294196130754    0.333666704479   0.0667111407605    0.0666666833772
5.6   0.293529019346    0.331689891564   0.0667111407605    0.0666666839323
5.61   0.292861907939    0.329744146794   0.0667111407605    0.0666666844752
5.62   0.292194796531    0.327829232817   0.0667111407605    0.0666666850052
5.63   0.291527685123    0.325944893641   0.0667111407605    0.0666666855212
5.64   0.290860573716    0.324090855387   0.0667111407605    0.0666666860226
5.65   0.290193462308    0.322266827061   0.0667111407605    0.0666666865085
5.66   0.289526350901    0.320472501323   0.0667111407605    0.0666666869782
5.67   0.288859239493    0.31870755527   0.0667111407605    0.066666687431
5.68   0.288192128085    0.316971651218   0.0667111407605    0.0666666878662
5.69   0.287525016678    0.315264437492   0.0667111407605    0.0666666882829
5.7   0.28685790527    0.313585549216   0.0667111407605    0.0666666886806
5.71   0.286190793863    0.311934609097   0.0667111407605    0.0666666890587
5.72   0.285523682455    0.310311228216   0.0667111407605    0.0666666894165
5.73   0.284856571047    0.308715006812   0.0667111407605    0.0666666897532
5.74   0.28418945964    0.307145535053   0.0667111407605    0.0666666900684
5.75   0.283522348232    0.30560239382   0.0667111407605    0.0666666903618
5.76   0.282855236825    0.304085155461   0.0667111407605    0.0666666906326
5.77   0.282188125417    0.302593384553   0.0667111407605    0.0666666908804
5.78   0.281521014009    0.301126638645   0.0667111407605    0.0666666911049
5.79   0.280853902602    0.299684468996   0.0667111407605    0.0666666913057
5.8   0.280186791194    0.29826642129   0.0667111407605    0.0666666914824
5.81   0.279519679787    0.296872036354   0.0667111407605    0.0666666916347
5.82   0.278852568379    0.295500850846   0.0667111407605    0.0666666917624
5.83   0.278185456971    0.294152397935   0.0667111407605    0.0666666918653
5.84   0.277518345564    0.292826207965   0.0667111407605    0.0666666919433
5.85   0.276851234156    0.291521809102   0.0667111407605    0.0666666919961
5.86   0.276184122748    0.290238727958   0.0667111407605    0.0666666920237
5.87   0.275517011341    0.288976490207   0.0667111407605    0.0666666920264
5.88   0.274849899933    0.287734621171   0.0667111407605    0.0666666920038
5.89   0.274182788526    0.286512646394   0.0667111407605    0.0666666919564
5.9   0.273515677118    0.285310092193   0.0667111407605    0.066666691884
5.91   0.27284856571    0.284126486191   0.0667111407605    0.0666666917871
5.92   0.272181454303    0.282961357824   0.0667111407605    0.0666666916657
5.93   0.271514342895    0.281814238835   0.0667111407605    0.0666666915202
5.94   0.270847231488    0.280684663743   0.0667111407605    0.066666691351
5.95   0.27018012008    0.279572170284   0.0667111407605    0.0666666911585
5.96   0.269513008672    0.278476299846   0.0667111407605    0.066666690943
5.97   0.268845897265    0.277396597866   0.0667111407605    0.0666666907052
5.98   0.268178785857    0.276332614221   0.0667111407605    0.0666666904455
5.99   0.26751167445    0.27528390358   0.0667111407605    0.0666666901645
6.0   0.266844563042    0.274250025753   0.0667111407605    0.066666689863
6.01   0.266177451634    0.273230546008   0.0667111407605    0.0666666895415
6.02   0.265510340227    0.272225035365   0.0667111407605    0.0666666892008
6.03   0.264843228819    0.27123307088   0.0667111407605    0.0666666888417
6.04   0.264176117412    0.270254235899   0.0667111407605    0.0666666884647
6.05   0.263509006004    0.269288120295   0.0667111407605    0.0666666880709
6.06   0.262841894596    0.268334320687   0.0667111407605    0.066666687661
6.07   0.262174783189    0.267392440635   0.0667111407605    0.066666687236
6.08   0.261507671781    0.266462090821   0.0667111407605    0.0666666867966
6.09   0.260840560374    0.265542889211   0.0667111407605    0.066666686344
6.1   0.260173448966    0.264634461192   0.0667111407605    0.0666666858788
6.11   0.259506337558    0.263736439701   0.0667111407605    0.0666666854021
6.12   0.258839226151    0.26284846533   0.0667111407605    0.0666666849147
6.13   0.258172114743    0.261970186421   0.0667111407605    0.0666666844179
6.14   0.257505003336    0.261101259133   0.0667111407605    0.0666666839125
6.15   0.256837891928    0.260241347508   0.0667111407605    0.0666666833994
6.16   0.25617078052    0.259390123513   0.0667111407605    0.0666666828793
6.17   0.255503669113    0.25854726707   0.0667111407605    0.0666666823537
6.18   0.254836557705    0.257712466072   0.0667111407605    0.0666666818231
6.19   0.254169446298    0.256885416386   0.0667111407605    0.0666666812886
6.2   0.25350233489    0.256065821843   0.0667111407605    0.066666680751
6.21   0.252835223482    0.255253394216   0.0667111407605    0.0666666802115
6.22   0.252168112075    0.254447853191   0.0667111407605    0.0666666796707
6.23   0.251501000667    0.253648926316   0.0667111407605    0.0666666791296
6.24   0.25083388926    0.252856348953   0.0667111407605    0.0666666785888
6.25   0.250166777852    0.252069864213   0.0667111407605    0.0666666780493
6.26   0.249499666444    0.251289222879   0.0667111407605    0.066666677512
6.27   0.248832555037    0.250514183332   0.0667111407605    0.0666666769774
6.28   0.248165443629    0.249744511456   0.0667111407605    0.0666666764464
6.29   0.247498332221    0.248979980545   0.0667111407605    0.0666666759192
6.3   0.246831220814    0.248220371198   0.0667111407605    0.0666666753971
6.31   0.246164109406    0.24746547121   0.0667111407605    0.0666666748804
6.32   0.245496997999    0.246715075458   0.0667111407605    0.0666666743695
6.33   0.244829886591    0.245968985779   0.0667111407605    0.0666666738653
6.34   0.244162775183    0.245227010847   0.0667111407605    0.066666673368
6.35   0.243495663776    0.24448896604   0.0667111407605    0.0666666728784
6.36   0.242828552368    0.243754673312   0.0667111407605    0.0666666723964
6.37   0.242161440961    0.243023961053   0.0667111407605    0.0666666719229
6.38   0.241494329553    0.24229666395   0.0667111407605    0.0666666714581
6.39   0.240827218145    0.241572622849   0.0667111407605    0.0666666710024
6.4   0.240160106738    0.240851684608   0.0667111407605    0.066666670556
6.41   0.23949299533    0.240133701949   0.0667111407605    0.066666670119
6.42   0.238825883923    0.23941853332   0.0667111407605    0.0666666696919
6.43   0.238158772515    0.23870604274   0.0667111407605    0.0666666692746
6.44   0.237491661107    0.237996099652   0.0667111407605    0.0666666688674
6.45   0.2368245497    0.23728857878   0.0667111407605    0.0666666684705
6.46   0.236157438292    0.236583359972   0.0667111407605    0.0666666680838
6.47   0.235490326885    0.235880328061   0.0667111407605    0.0666666677077
6.48   0.234823215477    0.235179372711   0.0667111407605    0.066666667342
6.49   0.234156104069    0.234480388275   0.0667111407605    0.0666666669869
6.5   0.233488992662    0.233783273644   0.0667111407605    0.0666666666422
6.51   0.232821881254    0.233087932112   0.0667111407605    0.0666666663078
6.52   0.232154769847    0.232394271222   0.0667111407605    0.066666665984
6.53   0.231487658439    0.231702202636   0.0667111407605    0.0666666656705
6.54   0.230820547031    0.231011641987   0.0667111407605    0.0666666653671
6.55   0.230153435624    0.230322508748   0.0667111407605    0.0666666650739
6.56   0.229486324216    0.229634726095   0.0667111407605    0.0666666647907
6.57   0.228819212809    0.228948220773   0.0667111407605    0.0666666645175
6.58   0.228152101401    0.22826292297   0.0667111407605    0.0666666642541
6.59   0.227484989993    0.227578766186   0.0667111407605    0.0666666640002
6.6   0.226817878586    0.226895687106   0.0667111407605    0.0666666637556
6.61   0.226150767178    0.226213625486   0.0667111407605    0.0666666635204
6.62   0.225483655771    0.225532524024   0.0667111407605    0.0666666632942
6.63   0.224816544363    0.22485232825   0.0667111407605    0.066666663077
6.64   0.224149432955    0.224172986409   0.0667111407605    0.0666666628685
6.65   0.223482321548    0.223494449352   0.0667111407605    0.0666666626684
6.66   0.22281521014    0.222816670426   0.0667111407605    0.0666666624766
6.67   0.222148098732    0.222139605372   0.0667111407605    0.0666666622928
6.68   0.221480987325    0.221463212222   0.0667111407605    0.0666666621168
6.69   0.220813875917    0.220787451198   0.0667111407605    0.0666666619483
6.7   0.22014676451    0.220112284619   0.0667111407605    0.0666666617871
6.71   0.219479653102    0.219437676806   0.0667111407605    0.0666666616334
6.72   0.218812541694    0.218763593996   0.0667111407605    0.0666666614864
6.73   0.218145430287    0.21809000425   0.0667111407605    0.066666661346
6.74   0.217478318879    0.21741687737   0.0667111407605    0.0666666612122
6.75   0.216811207472    0.216744184821   0.0667111407605    0.0666666610847
6.76   0.216144096064    0.216071899652   0.0667111407605    0.0666666609631
6.77   0.215476984656    0.215399996415   0.0667111407605    0.0666666608474
6.78   0.214809873249    0.214728451101   0.0667111407605    0.0666666607372
6.79   0.214142761841    0.214057241064   0.0667111407605    0.0666666606328
6.8   0.213475650434    0.213386344954   0.0667111407605    0.0666666605334
6.81   0.212808539026    0.212715742655   0.0667111407605    0.0666666604389
6.82   0.212141427618    0.212045415223   0.0667111407605    0.0666666603491
6.83   0.211474316211    0.211375344821   0.0667111407605    0.066666660264
6.84   0.210807204803    0.21070551467   0.0667111407605    0.0666666601834
6.85   0.210140093396    0.210035908988   0.0667111407605    0.0666666601069
6.86   0.209472981988    0.209366512939   0.0667111407605    0.0666666600345
6.87   0.20880587058    0.208697312586   0.0667111407605    0.066666659966
6.88   0.208138759173    0.208028294837   0.0667111407605    0.0666666599013
6.89   0.207471647765    0.207359447405   0.0667111407605    0.0666666598401
6.9   0.206804536358    0.206690758762   0.0667111407605    0.0666666597823
6.91   0.20613742495    0.206022218096   0.0667111407605    0.0666666597277
6.92   0.205470313542    0.205353815272   0.0667111407605    0.0666666596761
6.93   0.204803202135    0.204685540795   0.0667111407605    0.0666666596274
6.94   0.204136090727    0.204017385772   0.0667111407605    0.0666666595816
6.95   0.20346897932    0.203349341881   0.0667111407605    0.0666666595383
6.96   0.202801867912    0.202681401332   0.0667111407605    0.0666666594976
6.97   0.202134756504    0.202013556844   0.0667111407605    0.0666666594593
6.98   0.201467645097    0.201345801609   0.0667111407605    0.0666666594231
6.99   0.200800533689    0.200678129266   0.0667111407605    0.0666666593892
7.0   0.200133422282    0.200010533875   0.0667111407605    0.0666666593573
7.01   0.199466310874    0.199343009891   0.0667111407605    0.0666666593273
7.02   0.198799199466    0.198675552141   0.0667111407605    0.0666666592992
7.03   0.198132088059    0.198008155801   0.0667111407605    0.0666666592728
7.04   0.197464976651    0.197340816373   0.0667111407605    0.066666659248
7.05   0.196797865243    0.196673529666   0.0667111407605    0.0666666592247
7.06   0.196130753836    0.196006291778   0.0667111407605    0.0666666592029
7.07   0.195463642428    0.195339099077   0.0667111407605    0.0666666591826
7.08   0.194796531021    0.194671948181   0.0667111407605    0.0666666591635
7.09   0.194129419613    0.194004835948   0.0667111407605    0.0666666591457
7.1   0.193462308205    0.193337759455   0.0667111407605    0.066666659129
7.11   0.192795196798    0.192670715986   0.0667111407605    0.0666666591136
7.12   0.19212808539    0.192003703019   0.0667111407605    0.0666666590989
7.13   0.191460973983    0.191336718214   0.0667111407605    0.0666666590854
7.14   0.190793862575    0.190669759397   0.0667111407605    0.0666666590727
7.15   0.190126751167    0.190002824553   0.0667111407605    0.066666659061
7.16   0.18945963976    0.189335911814   0.0667111407605    0.0666666590499
7.17   0.188792528352    0.188669019448   0.0667111407605    0.0666666590398
7.18   0.188125416945    0.188002145854   0.0667111407605    0.0666666590301
7.19   0.187458305537    0.187335289544   0.0667111407605    0.0666666590213
7.2   0.186791194129    0.186668449147   0.0667111407605    0.0666666590131
7.21   0.186124082722    0.186001623391   0.0667111407605    0.0666666590054
7.22   0.185456971314    0.1853348111   0.0667111407605    0.0666666589982
7.23   0.184789859907    0.18466801119   0.0667111407605    0.0666666589916
7.24   0.184122748499    0.184001222657   0.0667111407605    0.0666666589855
7.25   0.183455637091    0.183334444574   0.0667111407605    0.0666666589797
7.26   0.182788525684    0.182667676087   0.0667111407605    0.0666666589745
7.27   0.182121414276    0.182000916407   0.0667111407605    0.0666666589696
7.28   0.181454302869    0.181334164807   0.0667111407605    0.066666658965
7.29   0.180787191461    0.180667420617   0.0667111407605    0.0666666589609
7.3   0.180120080053    0.180000683219   0.0667111407605    0.066666658957
7.31   0.179452968646    0.179333952045   0.0667111407605    0.0666666589533
7.32   0.178785857238    0.178667226571   0.0667111407605    0.06666665895
7.33   0.178118745831    0.178000506315   0.0667111407605    0.066666658947
7.34   0.177451634423    0.177333790835   0.0667111407605    0.0666666589439
7.35   0.176784523015    0.176667079723   0.0667111407605    0.0666666589413
7.36   0.176117411608    0.176000372605   0.0667111407605    0.0666666589389
7.37   0.1754503002    0.175333669139   0.0667111407605    0.0666666589367
7.38   0.174783188793    0.174666969007   0.0667111407605    0.0666666589347
7.39   0.174116077385    0.174000271922   0.0667111407605    0.0666666589327
7.4   0.173448965977    0.173333577616   0.0667111407605    0.066666658931
7.41   0.17278185457    0.172666885848   0.0667111407605    0.0666666589293
7.42   0.172114743162    0.172000196394   0.0667111407605    0.0666666589279
7.43   0.171447631755    0.171333509049   0.0667111407605    0.0666666589266
7.44   0.170780520347    0.170666823626   0.0667111407605    0.0666666589252
7.45   0.170113408939    0.170000139955   0.0667111407605    0.0666666589242
7.46   0.169446297532    0.169333457878   0.0667111407605    0.0666666589232
7.47   0.168779186124    0.168666777253   0.0667111407605    0.0666666589221
7.48   0.168112074716    0.168000097948   0.0667111407605    0.0666666589212
7.49   0.167444963309    0.167333419844   0.0667111407605    0.0666666589204
7.5   0.166777851901    0.166666742832   0.0667111407605    0.0666666589197
7.51   0.166110740494    0.166000066811   0.0667111407605    0.0666666589189
7.52   0.165443629086    0.165333391691   0.0667111407605    0.0666666589182
7.53   0.164776517678    0.16466671739   0.0667111407605    0.0666666589177
7.54   0.164109406271    0.16400004383   0.0667111407605    0.0666666589171
7.55   0.163442294863    0.163333370944   0.0667111407605    0.0666666589166
7.56   0.162775183456    0.162666698669   0.0667111407605    0.0666666589162
7.57   0.162108072048    0.162000026947   0.0667111407605    0.0666666589158
7.58   0.16144096064    0.161333355726   0.0667111407605    0.0666666589155
7.59   0.160773849233    0.16066668496   0.0667111407605    0.0666666589151
7.6   0.160106737825    0.160000014604   0.0667111407605    0.0666666589148
7.61   0.159439626418    0.159333344621   0.0667111407605    0.0666666589144
7.62   0.15877251501    0.158666674974   0.0667111407605    0.0666666589142
7.63   0.158105403602    0.158000005631   0.0667111407605    0.0666666589139
7.64   0.157438292195    0.157333336564   0.0667111407605    0.0666666589136
7.65   0.156771180787    0.156666667744   0.0667111407605    0.0666666589135
7.66   0.15610406938    0.155999999149   0.0667111407605    0.0666666589133
7.67   0.155436957972    0.155333330757   0.0667111407605    0.066666658913
7.68   0.154769846564    0.154666662547   0.0667111407605    0.0666666589129
7.69   0.154102735157    0.153999994502   0.0667111407605    0.0666666589128
7.7   0.153435623749    0.153333326605   0.0667111407605    0.0666666589127
7.71   0.152768512342    0.152666658842   0.0667111407605    0.0666666589126
7.72   0.152101400934    0.1519999912   0.0667111407605    0.0666666589126
7.73   0.151434289526    0.151333323666   0.0667111407605    0.0666666589125
7.74   0.150767178119    0.15066665623   0.0667111407605    0.0666666589125
7.75   0.150100066711    0.149999988882   0.0667111407605    0.0666666589123
7.76   0.149432955304    0.149333321613   0.0667111407605    0.0666666589122
7.77   0.148765843896    0.148666654415   0.0667111407605    0.0666666589123
7.78   0.148098732488    0.147999987281   0.0667111407605    0.0666666589122
7.79   0.147431621081    0.147333320205   0.0667111407605    0.0666666589122
7.8   0.146764509673    0.146666653179   0.0667111407605    0.0666666589122
7.81   0.146097398266    0.1459999862   0.0667111407605    0.0666666589121
7.82   0.145430286858    0.145333319263   0.0667111407605    0.0666666589122
7.83   0.14476317545    0.144666652362   0.0667111407605    0.0666666589121
7.84   0.144096064043    0.143999985495   0.0667111407605    0.0666666589122
7.85   0.143428952635    0.143333318658   0.0667111407605    0.0666666589122
7.86   0.142761841227    0.142666651848   0.0667111407605    0.0666666589121
7.87   0.14209472982    0.141999985061   0.0667111407605    0.066666658912
7.88   0.141427618412    0.141333318296   0.0667111407605    0.066666658912
7.89   0.140760507005    0.14066665155   0.0667111407605    0.066666658912
7.9   0.140093395597    0.139999984821   0.0667111407605    0.066666658912
7.91   0.139426284189    0.139333318107   0.0667111407605    0.0666666589119
7.92   0.138759172782    0.138666651407   0.0667111407605    0.0666666589118
7.93   0.138092061374    0.13799998472   0.0667111407605    0.0666666589118
7.94   0.137424949967    0.137333318043   0.0667111407605    0.0666666589118
7.95   0.136757838559    0.136666651376   0.0667111407605    0.0666666589119
7.96   0.136090727151    0.135999984718   0.0667111407605    0.0666666589118
7.97   0.135423615744    0.135333318067   0.0667111407605    0.0666666589118
7.98   0.134756504336    0.134666651423   0.0667111407605    0.0666666589117
7.99   0.134089392929    0.133999984785   0.0667111407605    0.0666666589116
8.0   0.133422281521    0.133333318153   0.0667111407605    0.0666666589117
8.01   0.132755170113    0.132666651526   0.0667111407605    0.0666666589117
8.02   0.132088058706    0.131999984903   0.0667111407605    0.0666666589117
8.03   0.131420947298    0.131333318284   0.0667111407605    0.0666666589118
8.04   0.130753835891    0.130666651668   0.0667111407605    0.0666666589118
8.05   0.130086724483    0.129999985056   0.0667111407605    0.0666666589117
8.06   0.129419613075    0.129333318446   0.0667111407605    0.0666666589118
8.07   0.128752501668    0.128666651838   0.0667111407605    0.0666666589117
8.08   0.12808539026    0.127999985233   0.0667111407605    0.0666666589117
8.09   0.127418278853    0.127333318629   0.0667111407605    0.0666666589118
8.1   0.126751167445    0.126666652027   0.0667111407605    0.0666666589117
8.11   0.126084056037    0.125999985427   0.0667111407605    0.0666666589117
8.12   0.12541694463    0.125333318828   0.0667111407605    0.0666666589118
8.13   0.124749833222    0.12466665223   0.0667111407605    0.0666666589118
8.14   0.124082721815    0.123999985633   0.0667111407605    0.0666666589118
8.15   0.123415610407    0.123333319037   0.0667111407605    0.0666666589117
8.16   0.122748498999    0.122666652442   0.0667111407605    0.0666666589118
8.17   0.122081387592    0.121999985848   0.0667111407605    0.0666666589118
8.18   0.121414276184    0.121333319254   0.0667111407605    0.0666666589118
8.19   0.120747164777    0.120666652661   0.0667111407605    0.0666666589117
8.2   0.120080053369    0.119999986068   0.0667111407605    0.0666666589116
8.21   0.119412941961    0.119333319476   0.0667111407605    0.0666666589117
8.22   0.118745830554    0.118666652884   0.0667111407605    0.0666666589117
8.23   0.118078719146    0.117999986292   0.0667111407605    0.0666666589117
8.24   0.117411607738    0.117333319701   0.0667111407605    0.0666666589116
8.25   0.116744496331    0.11666665311   0.0667111407605    0.0666666589116
8.26   0.116077384923    0.115999986519   0.0667111407605    0.0666666589116
8.27   0.115410273516    0.115333319929   0.0667111407605    0.0666666589116
8.28   0.114743162108    0.114666653338   0.0667111407605    0.0666666589115
8.29   0.1140760507    0.113999986748   0.0667111407605    0.0666666589115
8.3   0.113408939293    0.113333320158   0.0667111407605    0.0666666589115
8.31   0.112741827885    0.112666653568   0.0667111407605    0.0666666589115
8.32   0.112074716478    0.111999986978   0.0667111407605    0.0666666589115
8.33   0.11140760507    0.111333320388   0.0667111407605    0.0666666589114
8.34   0.110740493662    0.110666653798   0.0667111407605    0.0666666589114
8.35   0.110073382255    0.109999987209   0.0667111407605    0.0666666589114
8.36   0.109406270847    0.109333320619   0.0667111407605    0.0666666589114
8.37   0.10873915944    0.10866665403   0.0667111407605    0.0666666589114
8.38   0.108072048032    0.10799998744   0.0667111407605    0.0666666589114
8.39   0.107404936624    0.107333320851   0.0667111407605    0.0666666589115
8.4   0.106737825217    0.106666654262   0.0667111407605    0.0666666589114
8.41   0.106070713809    0.105999987672   0.0667111407605    0.0666666589114
8.42   0.105403602402    0.105333321083   0.0667111407605    0.0666666589114
8.43   0.104736490994    0.104666654494   0.0667111407605    0.0666666589114
8.44   0.104069379586    0.103999987904   0.0667111407605    0.0666666589114
8.45   0.103402268179    0.103333321315   0.0667111407605    0.0666666589114
8.46   0.102735156771    0.102666654726   0.0667111407605    0.0666666589113
8.47   0.102068045364    0.101999988137   0.0667111407605    0.0666666589114
8.48   0.101400933956    0.101333321547   0.0667111407605    0.0666666589114
8.49   0.100733822548    0.100666654958   0.0667111407605    0.0666666589113
8.5   0.100066711141    0.0999999883691   0.0667111407605    0.0666666589114
8.51   0.0993995997332    0.0993333217799   0.0667111407605    0.0666666589114
8.52   0.0987324883256    0.0986666551908   0.0667111407605    0.0666666589114
8.53   0.0980653769179    0.0979999886016   0.0667111407605    0.0666666589113
8.54   0.0973982655103    0.0973333220125   0.0667111407605    0.0666666589112
8.55   0.0967311541027    0.0966666554233   0.0667111407605    0.0666666589112
8.56   0.0960640426951    0.0959999888342   0.0667111407605    0.0666666589112
8.57   0.0953969312875    0.0953333222451   0.0667111407605    0.0666666589112
8.58   0.0947298198799    0.0946666556559   0.0667111407605    0.0666666589112
8.59   0.0940627084723    0.0939999890668   0.0667111407605    0.0666666589113
8.6   0.0933955970647    0.0933333224777   0.0667111407605    0.0666666589113
8.61   0.0927284856571    0.0926666558885   0.0667111407605    0.0666666589113
8.62   0.0920613742495    0.0919999892994   0.0667111407605    0.0666666589113
8.63   0.0913942628419    0.0913333227103   0.0667111407605    0.0666666589113
8.64   0.0907271514343    0.0906666561212   0.0667111407605    0.0666666589114
8.65   0.0900600400267    0.089999989532   0.0667111407605    0.0666666589113
8.66   0.0893929286191    0.0893333229429   0.0667111407605    0.0666666589113
8.67   0.0887258172115    0.0886666563538   0.0667111407605    0.0666666589113
8.68   0.0880587058039    0.0879999897647   0.0667111407605    0.0666666589114
8.69   0.0873915943963    0.0873333231756   0.0667111407605    0.0666666589114
8.7   0.0867244829887    0.0866666565864   0.0667111407605    0.0666666589115
8.71   0.0860573715811    0.0859999899973   0.0667111407605    0.0666666589115
8.72   0.0853902601734    0.0853333234082   0.0667111407605    0.0666666589114
8.73   0.0847231487658    0.0846666568191   0.0667111407605    0.0666666589114
8.74   0.0840560373582    0.08399999023   0.0667111407605    0.0666666589113
8.75   0.0833889259506    0.0833333236409   0.0667111407605    0.0666666589113
8.76   0.082721814543    0.0826666570517   0.0667111407605    0.0666666589113
8.77   0.0820547031354    0.0819999904626   0.0667111407605    0.0666666589113
8.78   0.0813875917278    0.0813333238735   0.0667111407605    0.0666666589112
8.79   0.0807204803202    0.0806666572844   0.0667111407605    0.0666666589112
8.8   0.0800533689126    0.0799999906953   0.0667111407605    0.0666666589112
8.81   0.079386257505    0.0793333241062   0.0667111407605    0.0666666589112
8.82   0.0787191460974    0.0786666575171   0.0667111407605    0.0666666589112
8.83   0.0780520346898    0.077999990928   0.0667111407605    0.0666666589112
8.84   0.0773849232822    0.0773333243388   0.0667111407605    0.0666666589112
8.85   0.0767178118746    0.0766666577497   0.0667111407605    0.0666666589113
8.86   0.076050700467    0.0759999911606   0.0667111407605    0.0666666589113
8.87   0.0753835890594    0.0753333245715   0.0667111407605    0.0666666589113
8.88   0.0747164776518    0.0746666579824   0.0667111407605    0.0666666589113
8.89   0.0740493662442    0.0739999913933   0.0667111407605    0.0666666589114
8.9   0.0733822548366    0.0733333248042   0.0667111407605    0.0666666589114
8.91   0.072715143429    0.0726666582151   0.0667111407605    0.0666666589115
8.92   0.0720480320213    0.0719999916259   0.0667111407605    0.0666666589115
8.93   0.0713809206137    0.0713333250368   0.0667111407605    0.0666666589115
8.94   0.0707138092061    0.0706666584477   0.0667111407605    0.0666666589116
8.95   0.0700466977985    0.0699999918586   0.0667111407605    0.0666666589116
8.96   0.0693795863909    0.0693333252695   0.0667111407605    0.0666666589117
8.97   0.0687124749833    0.0686666586804   0.0667111407605    0.0666666589117
8.98   0.0680453635757    0.0679999920912   0.0667111407605    0.0666666589117
8.99   0.0673782521681    0.0673333255021   0.0667111407605    0.0666666589117
9.0   0.0667111407605    0.066666658913   0.0667111407605    0.0666666589118
9.01   0.0660440293529    0.0659999923239   0.0667111407605    0.0666666589118
9.02   0.0653769179453    0.0653333257348   0.0667111407605    0.0666666589118
9.03   0.0647098065377    0.0646666591456   0.0667111407605    0.0666666589118
9.04   0.0640426951301    0.0639999925565   0.0667111407605    0.0666666589119
9.05   0.0633755837225    0.0633333259674   0.0667111407605    0.0666666589119
9.06   0.0627084723149    0.0626666593783   0.0667111407605    0.0666666589119
9.07   0.0620413609073    0.0619999927892   0.0667111407605    0.0666666589119
9.08   0.0613742494997    0.0613333262001   0.0667111407605    0.066666658912
9.09   0.0607071380921    0.0606666596109   0.0667111407605    0.0666666589119
9.1   0.0600400266845    0.0599999930218   0.0667111407605    0.0666666589119
9.11   0.0593729152769    0.0593333264327   0.0667111407605    0.0666666589119
9.12   0.0587058038692    0.0586666598436   0.0667111407605    0.0666666589119
9.13   0.0580386924616    0.0579999932545   0.0667111407605    0.0666666589119
9.14   0.057371581054    0.0573333266653   0.0667111407605    0.0666666589119
9.15   0.0567044696464    0.0566666600762   0.0667111407605    0.066666658912
9.16   0.0560373582388    0.0559999934871   0.0667111407605    0.066666658912
9.17   0.0553702468312    0.055333326898   0.0667111407605    0.0666666589121
9.18   0.0547031354236    0.0546666603089   0.0667111407605    0.0666666589121
9.19   0.054036024016    0.0539999937197   0.0667111407605    0.0666666589121
9.2   0.0533689126084    0.0533333271306   0.0667111407605    0.0666666589122
9.21   0.0527018012008    0.0526666605415   0.0667111407605    0.0666666589122
9.22   0.0520346897932    0.0519999939524   0.0667111407605    0.0666666589123
9.23   0.0513675783856    0.0513333273632   0.0667111407605    0.0666666589123
9.24   0.050700466978    0.0506666607741   0.0667111407605    0.0666666589123
9.25   0.0500333555704    0.049999994185   0.0667111407605    0.0666666589124
9.26   0.0493662441628    0.0493333275959   0.0667111407605    0.0666666589124
9.27   0.0486991327552    0.0486666610068   0.0667111407605    0.0666666589124
9.28   0.0480320213476    0.0479999944176   0.0667111407605    0.0666666589125
9.29   0.04736490994    0.0473333278285   0.0667111407605    0.0666666589125
9.3   0.0466977985324    0.0466666612394   0.0667111407605    0.0666666589125
9.31   0.0460306871247    0.0459999946503   0.0667111407605    0.0666666589126
9.32   0.0453635757171    0.0453333280611   0.0667111407605    0.0666666589126
9.33   0.0446964643095    0.044666661472   0.0667111407605    0.0666666589126
9.34   0.0440293529019    0.0439999948829   0.0667111407605    0.0666666589127
9.35   0.0433622414943    0.0433333282937   0.0667111407605    0.0666666589127
9.36   0.0426951300867    0.0426666617046   0.0667111407605    0.0666666589127
9.37   0.0420280186791    0.0419999951155   0.0667111407605    0.0666666589128
9.38   0.0413609072715    0.0413333285264   0.0667111407605    0.0666666589128
9.39   0.0406937958639    0.0406666619372   0.0667111407605    0.0666666589129
9.4   0.0400266844563    0.0399999953481   0.0667111407605    0.0666666589129
9.41   0.0393595730487    0.039333328759   0.0667111407605    0.0666666589129
9.42   0.0386924616411    0.0386666621698   0.0667111407605    0.066666658913
9.43   0.0380253502335    0.0379999955807   0.0667111407605    0.066666658913
9.44   0.0373582388259    0.0373333289916   0.0667111407605    0.066666658913
9.45   0.0366911274183    0.0366666624025   0.0667111407605    0.0666666589131
9.46   0.0360240160107    0.0359999958133   0.0667111407605    0.0666666589131
9.47   0.0353569046031    0.0353333292242   0.0667111407605    0.0666666589131
9.48   0.0346897931955    0.0346666626351   0.0667111407605    0.0666666589132
9.49   0.0340226817879    0.0339999960459   0.0667111407605    0.0666666589132
9.5   0.0333555703803    0.0333333294568   0.0667111407605    0.0666666589132
9.51   0.0326884589726    0.0326666628677   0.0667111407605    0.0666666589132
9.52   0.032021347565    0.0319999962785   0.0667111407605    0.0666666589133
9.53   0.0313542361574    0.0313333296894   0.0667111407605    0.0666666589133
9.54   0.0306871247498    0.0306666631003   0.0667111407605    0.0666666589133
9.55   0.0300200133422    0.0299999965111   0.0667111407605    0.0666666589133
9.56   0.0293529019346    0.029333329922   0.0667111407605    0.0666666589134
9.57   0.028685790527    0.0286666633329   0.0667111407605    0.0666666589134
9.58   0.0280186791194    0.0279999967437   0.0667111407605    0.0666666589134
9.59   0.0273515677118    0.0273333301546   0.0667111407605    0.0666666589134
9.6   0.0266844563042    0.0266666635655   0.0667111407605    0.0666666589134
9.61   0.0260173448966    0.0259999969763   0.0667111407605    0.0666666589134
9.62   0.025350233489    0.0253333303872   0.0667111407605    0.0666666589135
9.63   0.0246831220814    0.0246666637981   0.0667111407605    0.0666666589135
9.64   0.0240160106738    0.0239999972089   0.0667111407605    0.0666666589135
9.65   0.0233488992662    0.0233333306198   0.0667111407605    0.0666666589135
9.66   0.0226817878586    0.0226666640307   0.0667111407605    0.0666666589135
9.67   0.022014676451    0.0219999974415   0.0667111407605    0.0666666589135
9.68   0.0213475650434    0.0213333308524   0.0667111407605    0.0666666589136
9.69   0.0206804536358    0.0206666642633   0.0667111407605    0.0666666589136
9.7   0.0200133422282    0.0199999976741   0.0667111407605    0.0666666589136
9.71   0.0193462308205    0.019333331085   0.0667111407605    0.0666666589136
9.72   0.0186791194129    0.0186666644958   0.0667111407605    0.0666666589136
9.73   0.0180120080053    0.0179999979067   0.0667111407605    0.0666666589136
9.74   0.0173448965977    0.0173333313176   0.0667111407605    0.0666666589136
9.75   0.0166777851901    0.0166666647284   0.0667111407605    0.0666666589137
9.76   0.0160106737825    0.0159999981393   0.0667111407605    0.0666666589137
9.77   0.0153435623749    0.0153333315502   0.0667111407605    0.0666666589137
9.78   0.0146764509673    0.014666664961   0.0667111407605    0.0666666589137
9.79   0.0140093395597    0.0139999983719   0.0667111407605    0.0666666589137
9.8   0.0133422281521    0.0133333317828   0.0667111407605    0.0666666589137
9.81   0.0126751167445    0.0126666651936   0.0667111407605    0.0666666589137
9.82   0.0120080053369    0.0119999986045   0.0667111407605    0.0666666589137
9.83   0.0113408939293    0.0113333320153   0.0667111407605    0.0666666589137
9.84   0.0106737825217    0.0106666654262   0.0667111407605    0.0666666589137
9.85   0.0100066711141    0.00999999883707   0.0667111407605    0.0666666589137
9.86   0.00933955970647    0.00933333224793   0.0667111407605    0.0666666589137
9.87   0.00867244829887    0.00866666565879   0.0667111407605    0.0666666589138
9.88   0.00800533689126    0.00799999906965   0.0667111407605    0.0666666589138
9.89   0.00733822548366    0.00733333248052   0.0667111407605    0.0666666589138
9.9   0.00667111407605    0.00666666589138   0.0667111407605    0.0666666589138
9.91   0.00600400266845    0.00599999930224   0.0667111407605    0.0666666589138
9.92   0.00533689126084    0.0053333327131   0.0667111407605    0.0666666589138
9.93   0.00466977985324    0.00466666612396   0.0667111407605    0.0666666589138
9.94   0.00400266844563    0.00399999953483   0.0667111407605    0.0666666589138
9.95   0.00333555703803    0.00333333294569   0.0667111407605    0.0666666589138
9.96   0.00266844563042    0.00266666635655   0.0667111407605    0.0666666589138
9.97   0.00200133422282    0.00199999976741   0.0667111407605    0.0666666589138
9.98   0.00133422281521    0.00133333317828   0.0667111407605    0.0666666589138
9.99   0.000667111407605    0.000666666589138   0.0667111407605    0.0666666589138


==> plot/1D_1.0.txt <==
x    p_exact   p    u_exact   u
0.0   1.0    0.999999999981   0.0667111407605    0.0666666791848
0.01   0.999332888592    0.999333328115   0.0667111407605    0.0666666784695
0.02   0.998665777185    0.998666655989   0.0667111407605    0.0666666784696
0.03   0.997998665777    0.997999983589   0.0667111407605    0.0666666784692
0.04   0.99733155437    0.997333310904   0.0667111407605    0.0666666784696
0.05   0.996664442962    0.996666637919   0.0667111407605    0.066666678469
0.06   0.995997331554    0.995999964619   0.0667111407605    0.0666666784692
0.07   0.995330220147    0.99533329099   0.0667111407605    0.0666666784687
0.08   0.994663108739    0.994666617014   0.0667111407605    0.0666666784689
0.09   0.993995997332    0.993999942676   0.0667111407605    0.0666666784692
0.1   0.993328885924    0.993333267957   0.0667111407605    0.0666666784694
0.11   0.992661774516    0.99266659284   0.0667111407605    0.0666666784689
0.12   0.991994663109    0.991999917306   0.0667111407605    0.066666678469
0.13   0.991327551701    0.991333241334   0.0667111407605    0.0666666784688
0.14   0.990660440294    0.990666564903   0.0667111407605    0.066666678469
0.15   0.989993328886    0.989999887992   0.0667111407605    0.0666666784691
0.16   0.989326217478    0.989333210578   0.0667111407605    0.0666666784692
0.17   0.988659106071    0.988666532637   0.0667111407605    0.0666666784699
0.18   0.987991994663    0.987999854144   0.0667111407605    0.0666666784703
0.19   0.987324883256    0.987333175072   0.0667111407605    0.0666666784702
0.2   0.986657771848    0.986666495395   0.0667111407605    0.06666667847
0.21   0.98599066044    0.985999815084   0.0667111407605    0.0666666784706
0.22   0.985323549033    0.98533313411   0.0667111407605    0.0666666784714
0.23   0.984656437625    0.984666452441   0.0667111407605    0.0666666784718
0.24   0.983989326217    0.983999770044   0.0667111407605    0.0666666784721
0.25   0.98332221481    0.983333086887   0.0667111407605    0.0666666784724
0.26   0.982655103402    0.982666402933   0.0667111407605    0.0666666784726
0.27   0.981987991995    0.981999718145   0.0667111407605    0.0666666784726
0.28   0.981320880587    0.981333032486   0.0667111407605    0.0666666784726
0.29   0.980653769179    0.980666345914   0.0667111407605    0.066666678473
0.3   0.979986657772    0.979999658388   0.0667111407605    0.0666666784733
0.31   0.979319546364    0.979332969864   0.0667111407605    0.0666666784738
0.32   0.978652434957    0.978666280296   0.0667111407605    0.0666666784736
0.33   0.977985323549    0.977999589637   0.0667111407605    0.0666666784736
0.34   0.977318212141    0.977332897836   0.0667111407605    0.066666678474
0.35   0.976651100734    0.976666204842   0.0667111407605    0.0666666784742
0.36   0.975983989326    0.9759995106   0.0667111407605    0.0666666784746
0.37   0.975316877919    0.975332815055   0.0667111407605    0.0666666784748
0.38   0.974649766511    0.974666118146   0.0667111407605    0.0666666784756
0.39   0.973982655103    0.973999419813   0.0667111407605    0.0666666784761
0.4   0.973315543696    0.973332719992   0.0667111407605    0.0666666784764
0.41   0.972648432288    0.972666018615   0.0667111407605    0.0666666784764
0.42   0.971981320881    0.971999315614   0.0667111407605    0.0666666784766
0.43   0.971314209473    0.971332610915   0.0667111407605    0.066666678477
0.44   0.970647098065    0.970665904444   0.0667111407605    0.0666666784779
0.45   0.969979986658    0.969999196121   0.0667111407605    0.0666666784777
0.46   0.96931287525    0.969332485864   0.0667111407605    0.066666678478
0.47   0.968645763843    0.968665773588   0.0667111407605    0.0666666784787
0.48   0.967978652435    0.967999059204   0.0667111407605    0.0666666784786
0.49   0.967311541027    0.96733234262   0.0667111407605    0.0666666784798
0.5   0.96664442962    0.966665623738   0.0667111407605    0.0666666784797
0.51   0.965977318212    0.965998902458   0.0667111407605    0.0666666784805
0.52   0.965310206805    0.965332178675   0.0667111407605    0.0666666784802
0.53   0.964643095397    0.964665452281   0.0667111407605    0.0666666784806
0.54   0.963975983989    0.963998723162   0.0667111407605    0.0666666784811
0.55   0.963308872582    0.9633319912   0.0667111407605    0.0666666784814
0.56   0.962641761174    0.962665256272   0.0667111407605    0.0666666784817
0.57   0.961974649767    0.96199851825   0.0667111407605    0.0666666784823
0.58   0.961307538359    0.961331777002   0.0667111407605    0.0666666784827
0.59   0.960640426951    0.960665032388   0.0667111407605    0.0666666784827
0.6   0.959973315544    0.959998284266   0.0667111407605    0.0666666784837
0.61   0.959306204136    0.959331532484   0.0667111407605    0.0666666784844
0.62   0.958639092728    0.958664776889   0.0667111407605    0.0666666784851
0.63   0.957971981321    0.957998017317   0.0667111407605    0.0666666784851
0.64   0.957304869913    0.9573312536   0.0667111407605    0.0666666784857
0.65   0.956637758506    0.956664485564   0.0667111407605    0.0666666784868
0.66   0.955970647098    0.955997713026   0.0667111407605    0.0666666784871
0.67   0.95530353569    0.955330935797   0.0667111407605    0.0666666784874
0.68   0.954636424283    0.954664153681   0.0667111407605    0.0666666784887
0.69   0.953969312875    0.953997366474   0.0667111407605    0.0666666784892
0.7   0.953302201468    0.953330573963   0.0667111407605    0.0666666784904
0.71   0.95263509006    0.952663775928   0.0667111407605    0.0666666784912
0.72   0.951967978652    0.95199697214   0.0667111407605    0.0666666784922
0.73   0.951300867245    0.951330162361   0.0667111407605    0.066666678493
0.74   0.950633755837    0.950663346343   0.0667111407605    0.0666666784941
0.75   0.94996664443    0.949996523831   0.0667111407605    0.0666666784952
0.76   0.949299533022    0.949329694559   0.0667111407605    0.0666666784958
0.77   0.948632421614    0.948662858248   0.0667111407605    0.0666666784966
0.78   0.947965310207    0.947996014613   0.0667111407605    0.0666666784971
0.79   0.947298198799    0.947329163355   0.0667111407605    0.066666678498
0.8   0.946631087392    0.946662304165   0.0667111407605    0.0666666784987
0.81   0.945963975984    0.945995436722   0.0667111407605    0.0666666784994
0.82   0.945296864576    0.945328560693   0.0667111407605    0.0666666785001
0.83   0.944629753169    0.944661675733   0.0667111407605    0.0666666785014
0.84   0.943962641761    0.943994781482   0.0667111407605    0.0666666785024
0.85   0.943295530354    0.943327877569   0.0667111407605    0.0666666785037
0.86   0.942628418946    0.942660963608   0.0667111407605    0.0666666785046
0.87   0.941961307538    0.941994039199   0.0667111407605    0.0666666785056
0.88   0.941294196131    0.941327103928   0.0667111407605    0.0666666785067
0.89   0.940627084723    0.940660157364   0.0667111407605    0.0666666785074
0.9   0.939959973316    0.939993199062   0.0667111407605    0.0666666785092
0.91   0.939292861908    0.939326228559   0.0667111407605    0.0666666785107
0.92   0.9386257505    0.938659245377   0.0667111407605    0.0666666785124
0.93   0.937958639093    0.937992249019   0.0667111407605    0.0666666785141
0.94   0.937291527685    0.937325238971   0.0667111407605    0.0666666785154
0.95   0.936624416278    0.936658214699   0.0667111407605    0.066666678517
0.96   0.93595730487    0.935991175653   0.0667111407605    0.066666678519
0.97   0.935290193462    0.935324121259   0.0667111407605    0.0666666785208
0.98   0.934623082055    0.934657050926   0.0667111407605    0.0666666785224
0.99   0.933955970647    0.933989964039   0.0667111407605    0.0666666785239
1.0   0.933288859239    0.933322859965   0.0667111407605    0.0666666785258
1.01   0.932621747832    0.932655738044   0.0667111407605    0.0666666785281
1.02   0.931954636424    0.931988597596   0.0667111407605    0.0666666785298
1.03   0.931287525017    0.931321437917   0.0667111407605    0.066666678532
1.04   0.930620413609    0.930654258276   0.0667111407605    0.0666666785338
1.05   0.929953302201    0.929987057919   0.0667111407605    0.0666666785356
1.06   0.929286190794    0.929319836065   0.0667111407605    0.066666678538
1.07   0.928619079386    0.928652591904   0.0667111407605    0.0666666785402
1.08   0.927951967979    0.9279853246   0.0667111407605    0.0666666785431
1.09   0.927284856571    0.927318033289   0.0667111407605    0.0666666785456
1.1   0.926617745163    0.926650717076   0.0667111407605    0.0666666785484
1.11   0.925950633756    0.925983375035   0.0667111407605    0.0666666785508
1.12   0.925283522348    0.925316006209   0.0667111407605    0.0666666785537
1.13   0.924616410941    0.924648609608   0.0667111407605    0.0666666785566
1.14   0.923949299533    0.92398118421   0.0667111407605    0.0666666785594
1.15   0.923282188125    0.923313728958   0.0667111407605    0.0666666785621
1.16   0.922615076718    0.922646242758   0.0667111407605    0.066666678565
1.17   0.92194796531    0.921978724481   0.0667111407605    0.0666666785681
1.18   0.921280853903    0.921311172959   0.0667111407605    0.0666666785709
1.19   0.920613742495    0.920643586987   0.0667111407605    0.0666666785745
1.2   0.919946631087    0.919975965318   0.0667111407605    0.0666666785787
1.21   0.91927951968    0.919308306666   0.0667111407605    0.0666666785824
1.22   0.918612408272    0.918640609701   0.0667111407605    0.0666666785861
1.23   0.917945296865    0.91797287305   0.0667111407605    0.0666666785896
1.24   0.917278185457    0.917305095296   0.0667111407605    0.0666666785934
1.25   0.916611074049    0.916637274974   0.0667111407605    0.0666666785977
1.26   0.915943962642    0.915969410574   0.0667111407605    0.0666666786018
1.27   0.915276851234    0.915301500535   0.0667111407605    0.0666666786061
1.28   0.914609739827    0.914633543247   0.0667111407605    0.0666666786102
1.29   0.913942628419    0.913965537049   0.0667111407605    0.0666666786148
1.3   0.913275517011    0.913297480226   0.0667111407605    0.0666666786193
1.31   0.912608405604    0.912629371009   0.0667111407605    0.0666666786239
1.32   0.911941294196    0.911961207572   0.0667111407605    0.066666678629
1.33   0.911274182789    0.911292988033   0.0667111407605    0.0666666786342
1.34   0.910607071381    0.91062471045   0.0667111407605    0.0666666786396
1.35   0.909939959973    0.90995637282   0.0667111407605    0.066666678645
1.36   0.909272848566    0.909287973078   0.0667111407605    0.0666666786506
1.37   0.908605737158    0.908619509094   0.0667111407605    0.0666666786567
1.38   0.907938625751    0.907950978675   0.0667111407605    0.0666666786619
1.39   0.907271514343    0.907282379556   0.0667111407605    0.0666666786676
1.4   0.906604402935    0.906613709407   0.0667111407605    0.0666666786735
1.41   0.905937291528    0.905944965823   0.0667111407605    0.0666666786796
1.42   0.90527018012    0.905276146328   0.0667111407605    0.0666666786857
1.43   0.904603068712    0.90460724837   0.0667111407605    0.0666666786922
1.44   0.903935957305    0.903938269322   0.0667111407605    0.0666666786991
1.45   0.903268845897    0.903269206475   0.0667111407605    0.0666666787058
1.46   0.90260173449    0.902600057041   0.0667111407605    0.0666666787122
1.47   0.901934623082    0.901930818147   0.0667111407605    0.06666667872
1.48   0.901267511674    0.901261486838   0.0667111407605    0.0666666787275
1.49   0.900600400267    0.900592060067   0.0667111407605    0.066666678735
1.5   0.899933288859    0.899922534702   0.0667111407605    0.0666666787425
1.51   0.899266177452    0.899252907516   0.0667111407605    0.0666666787505
1.52   0.898599066044    0.898583175188   0.0667111407605    0.0666666787584
1.53   0.897931954636    0.897913334303   0.0667111407605    0.0666666787663
1.54   0.897264843229    0.897243381344   0.0667111407605    0.0666666787749
1.55   0.896597731821    0.896573312695   0.0667111407605    0.0666666787837
1.56   0.895930620414    0.895903124634   0.0667111407605    0.0666666787927
1.57   0.895263509006    0.895232813335   0.0667111407605    0.0666666788019
1.58   0.894596397598    0.894562374862   0.0667111407605    0.066666678811
1.59   0.893929286191    0.893891805167   0.0667111407605    0.0666666788207
1.6   0.893262174783    0.893221100088   0.0667111407605    0.0666666788314
1.61   0.892595063376    0.892550255348   0.0667111407605    0.0666666788415
1.62   0.891927951968    0.891879266549   0.0667111407605    0.0666666788518
1.63   0.89126084056    0.89120812917   0.0667111407605    0.0666666788624
1.64   0.890593729153    0.890536838565   0.0667111407605    0.0666666788729
1.65   0.889926617745    0.889865389963   0.0667111407605    0.0666666788837
1.66   0.889259506338    0.889193778457   0.0667111407605    0.0666666788954
1.67   0.88859239493    0.88852199901   0.0667111407605    0.0666666789064
1.68   0.887925283522    0.887850046446   0.0667111407605    0.066666678918
1.69   0.887258172115    0.887177915451   0.0667111407605    0.0666666789306
1.7   0.886591060707    0.886505600565   0.0667111407605    0.0666666789429
1.71   0.8859239493    0.885833096184   0.0667111407605    0.0666666789556
1.72   0.885256837892    0.885160396554   0.0667111407605    0.0666666789681
1.73   0.884589726484    0.884487495767   0.0667111407605    0.0666666789806
1.74   0.883922615077    0.88381438776   0.0667111407605    0.0666666789934
1.75   0.883255503669    0.883141066311   0.0667111407605    0.0666666790077
1.76   0.882588392262    0.882467525034   0.0667111407605    0.0666666790214
1.77   0.881921280854    0.881793757378   0.0667111407605    0.0666666790356
1.78   0.881254169446    0.881119756622   0.0667111407605    0.0666666790506
1.79   0.880587058039    0.880445515871   0.0667111407605    0.0666666790656
1.8   0.879919946631    0.879771028053   0.0667111407605    0.0666666790808
1.81   0.879252835223    0.879096285917   0.0667111407605    0.066666679096
1.82   0.878585723816    0.878421282027   0.0667111407605    0.0666666791111
1.83   0.877918612408    0.877746008759   0.0667111407605    0.0666666791275
1.84   0.877251501001    0.877070458297   0.0667111407605    0.0666666791434
1.85   0.876584389593    0.876394622631   0.0667111407605    0.0666666791596
1.86   0.875917278185    0.875718493551   0.0667111407605    0.0666666791762
1.87   0.875250166778    0.875042062643   0.0667111407605    0.0666666791933
1.88   0.87458305537    0.874365321288   0.0667111407605    0.066666679211
1.89   0.873915943963    0.873688260653   0.0667111407605    0.0666666792286
1.9   0.873248832555    0.873010871695   0.0667111407605    0.0666666792471
1.91   0.872581721147    0.872333145145   0.0667111407605    0.0666666792655
1.92   0.87191460974    0.871655071518   0.0667111407605    0.0666666792842
1.93   0.871247498332    0.870976641096   0.0667111407605    0.0666666793035
1.94   0.870580386925    0.870297843933   0.0667111407605    0.0666666793229
1.95   0.869913275517    0.869618669846   0.0667111407605    0.0666666793428
1.96   0.869246164109    0.868939108413   0.0667111407605    0.0666666793631
1.97   0.868579052702    0.868259148966   0.0667111407605    0.0666666793835
1.98   0.867911941294    0.867578780592   0.0667111407605    0.0666666794042
1.99   0.867244829887    0.866897992121   0.0667111407605    0.0666666794256
2.0   0.866577718479    0.86621677213   0.0667111407605    0.0666666794473
2.01   0.865910607071    0.865535108931   0.0667111407605    0.0666666794689
2.02   0.865243495664    0.864852990573   0.0667111407605    0.0666666794912
2.03   0.864576384256    0.864170404832   0.0667111407605    0.0666666795138
2.04   0.863909272849    0.863487339211   0.0667111407605    0.0666666795369
2.05   0.863242161441    0.862803780934   0.0667111407605    0.0666666795598
2.06   0.862575050033    0.862119716939   0.0667111407605    0.0666666795835
2.07   0.861907938626    0.861435133878   0.0667111407605    0.0666666796076
2.08   0.861240827218    0.860750018109   0.0667111407605    0.0666666796315
2.09   0.860573715811    0.860064355691   0.0667111407605    0.0666666796561
2.1   0.859906604403    0.859378132384   0.0667111407605    0.0666666796814
2.11   0.859239492995    0.858691333639   0.0667111407605    0.0666666797067
2.12   0.858572381588    0.858003944597   0.0667111407605    0.0666666797326
2.13   0.85790527018    0.857315950082   0.0667111407605    0.066666679759
2.14   0.857238158773    0.856627334598   0.0667111407605    0.0666666797853
2.15   0.856571047365    0.855938082324   0.0667111407605    0.0666666798125
2.16   0.855903935957    0.855248177109   0.0667111407605    0.0666666798397
2.17   0.85523682455    0.854557602468   0.0667111407605    0.0666666798672
2.18   0.854569713142    0.853866341575   0.0667111407605    0.0666666798953
2.19   0.853902601734    0.853174377262   0.0667111407605    0.066666679923
2.2   0.853235490327    0.852481692014   0.0667111407605    0.066666679951
2.21   0.852568378919    0.85178826796   0.0667111407605    0.0666666799796
2.22   0.851901267512    0.851094086873   0.0667111407605    0.066666680009
2.23   0.851234156104    0.850399130164   0.0667111407605    0.0666666800384
2.24   0.850567044696    0.849703378876   0.0667111407605    0.066666680068
2.25   0.849899933289    0.849006813683   0.0667111407605    0.0666666800979
2.26   0.849232821881    0.848309414881   0.0667111407605    0.066666680128
2.27   0.848565710474    0.847611162387   0.0667111407605    0.0666666801586
2.28   0.847898599066    0.846912035732   0.0667111407605    0.0666666801891
2.29   0.847231487658    0.84621201406   0.0667111407605    0.0666666802203
2.3   0.846564376251    0.845511076119   0.0667111407605    0.0666666802522
2.31   0.845897264843    0.844809200259   0.0667111407605    0.0666666802839
2.32   0.845230153436    0.84410636443   0.0667111407605    0.0666666803163
2.33   0.844563042028    0.843402546173   0.0667111407605    0.0666666803486
2.34   0.84389593062    0.842697722619   0.0667111407605    0.0666666803814
2.35   0.843228819213    0.841991870484   0.0667111407605    0.0666666804151
2.36   0.842561707805    0.841284966065   0.0667111407605    0.0666666804481
2.37   0.841894596398    0.840576985236   0.0667111407605    0.0666666804817
2.38   0.84122748499    0.839867903443   0.0667111407605    0.0666666805158
2.39   0.840560373582    0.8391576957   0.0667111407605    0.06666668055
2.4   0.839893262175    0.838446336588   0.0667111407605    0.0666666805846
2.41   0.839226150767    0.837733800248   0.0667111407605    0.0666666806193
2.42   0.83855903936    0.837020060378   0.0667111407605    0.0666666806547
2.43   0.837891927952    0.836305090231   0.0667111407605    0.0666666806898
2.44   0.837224816544    0.835588862608   0.0667111407605    0.0666666807251
2.45   0.836557705137    0.83487134986   0.0667111407605    0.0666666807606
2.46   0.835890593729    0.834152523878   0.0667111407605    0.0666666807967
2.47   0.835223482322    0.833432356096   0.0667111407605    0.0666666808324
2.48   0.834556370914    0.832710817481   0.0667111407605    0.0666666808684
2.49   0.833889259506    0.831987878539   0.0667111407605    0.0666666809044
2.5   0.833222148099    0.831263509302   0.0667111407605    0.0666666809409
2.51   0.832555036691    0.830537679333   0.0667111407605    0.0666666809772
2.52   0.831887925284    0.82981035772   0.0667111407605    0.0666666810139
2.53   0.831220813876    0.829081513073   0.0667111407605    0.0666666810503
2.54   0.830553702468    0.828351113521   0.0667111407605    0.066666681087
2.55   0.829886591061    0.827619126713   0.0667111407605    0.0666666811237
2.56   0.829219479653    0.826885519814   0.0667111407605    0.0666666811604
2.57   0.828552368245    0.8261502595   0.0667111407605    0.0666666811971
2.58   0.827885256838    0.825413311962   0.0667111407605    0.066666681234
2.59   0.82721814543    0.824674642897   0.0667111407605    0.0666666812712
2.6   0.826551034023    0.823934217513   0.0667111407605    0.0666666813083
2.61   0.825883922615    0.823192000525   0.0667111407605    0.0666666813453
2.62   0.825216811207    0.822447956152   0.0667111407605    0.0666666813826
2.63   0.8245496998    0.821702048119   0.0667111407605    0.0666666814193
2.64   0.823882588392    0.820954239653   0.0667111407605    0.0666666814568
2.65   0.823215476985    0.820204493485   0.0667111407605    0.066666681494
2.66   0.822548365577    0.819452771848   0.0667111407605    0.0666666815308
2.67   0.821881254169    0.818699036475   0.0667111407605    0.0666666815673
2.68   0.821214142762    0.817943248602   0.0667111407605    0.0666666816045
2.69   0.820547031354    0.817185368968   0.0667111407605    0.0666666816408
2.7   0.819879919947    0.81642535781   0.0667111407605    0.0666666816774
2.71   0.819212808539    0.815663174871   0.0667111407605    0.0666666817138
2.72   0.818545697131    0.814898779394   0.0667111407605    0.06666668175
2.73   0.817878585724    0.814132130125   0.0667111407605    0.0666666817862
2.74   0.817211474316    0.813363185319   0.0667111407605    0.0666666818216
2.75   0.816544362909    0.812591902731   0.0667111407605    0.0666666818568
2.76   0.815877251501    0.811818239627   0.0667111407605    0.0666666818921
2.77   0.815210140093    0.811042152782   0.0667111407605    0.0666666819271
2.78   0.814543028686    0.810263598481   0.0667111407605    0.0666666819618
2.79   0.813875917278    0.809482532522   0.0667111407605    0.0666666819966
2.8   0.813208805871    0.808698910219   0.0667111407605    0.0666666820305
2.81   0.812541694463    0.807912686406   0.0667111407605    0.0666666820641
2.82   0.811874583055    0.807123815435   0.0667111407605    0.0666666820977
2.83   0.811207471648    0.806332251185   0.0667111407605    0.0666666821305
2.84   0.81054036024    0.805537947064   0.0667111407605    0.0666666821629
2.85   0.809873248833    0.80474085601   0.0667111407605    0.0666666821951
2.86   0.809206137425    0.803940930496   0.0667111407605    0.0666666822272
2.87   0.808539026017    0.803138122538   0.0667111407605    0.0666666822591
2.88   0.80787191461    0.802332383695   0.0667111407605    0.0666666822899
2.89   0.807204803202    0.801523665075   0.0667111407605    0.0666666823202
2.9   0.806537691795    0.800711917343   0.0667111407605    0.0666666823499
2.91   0.805870580387    0.799897090721   0.0667111407605    0.0666666823797
2.92   0.805203468979    0.799079135   0.0667111407605    0.0666666824083
2.93   0.804536357572    0.798257999542   0.0667111407605    0.0666666824368
2.94   0.803869246164    0.797433633286   0.0667111407605    0.0666666824645
2.95   0.803202134757    0.796605984758   0.0667111407605    0.0666666824915
2.96   0.802535023349    0.795775002074   0.0667111407605    0.0666666825174
2.97   0.801867911941    0.79494063295   0.0667111407605    0.0666666825432
2.98   0.801200800534    0.794102824708   0.0667111407605    0.0666666825688
2.99   0.800533689126    0.793261524287   0.0667111407605    0.0666666825936
3.0   0.799866577718    0.792416678245   0.0667111407605    0.0666666826176
3.01   0.799199466311    0.791568232775   0.0667111407605    0.0666666826405
3.02   0.798532354903    0.790716133707   0.0667111407605    0.0666666826626
3.03   0.797865243496    0.789860326522   0.0667111407605    0.0666666826848
3.04   0.797198132088    0.789000756359   0.0667111407605    0.0666666827056
3.05   0.79653102068    0.788137368027   0.0667111407605    0.0666666827258
3.06   0.795863909273    0.787270106011   0.0667111407605    0.0666666827454
3.07   0.795196797865    0.786398914489   0.0667111407605    0.0666666827644
3.08   0.794529686458    0.785523737335   0.0667111407605    0.0666666827822
3.09   0.79386257505    0.784644518137   0.0667111407605    0.0666666827996
3.1   0.793195463642    0.783761200205   0.0667111407605    0.0666666828161
3.11   0.792528352235    0.782873726581   0.0667111407605    0.0666666828319
3.12   0.791861240827    0.781982040058   0.0667111407605    0.0666666828467
3.13   0.79119412942    0.781086083185   0.0667111407605    0.0666666828606
3.14   0.790527018012    0.780185798282   0.0667111407605    0.0666666828736
3.15   0.789859906604    0.779281127457   0.0667111407605    0.0666666828855
3.16   0.789192795197    0.778372012615   0.0667111407605    0.0666666828966
3.17   0.788525683789    0.777458395472   0.0667111407605    0.0666666829071
3.18   0.787858572382    0.776540217573   0.0667111407605    0.0666666829159
3.19   0.787191460974    0.775617420302   0.0667111407605    0.066666682924
3.2   0.786524349566    0.774689944899   0.0667111407605    0.0666666829313
3.21   0.785857238159    0.773757732476   0.0667111407605    0.0666666829377
3.22   0.785190126751    0.772820724031   0.0667111407605    0.0666666829432
3.23   0.784523015344    0.771878860463   0.0667111407605    0.0666666829476
3.24   0.783855903936    0.77093208259   0.0667111407605    0.0666666829513
3.25   0.783188792528    0.769980331166   0.0667111407605    0.0666666829537
3.26   0.782521681121    0.769023546894   0.0667111407605    0.0666666829548
3.27   0.781854569713    0.768061670447   0.0667111407605    0.0666666829548
3.28   0.781187458306    0.767094642485   0.0667111407605    0.0666666829541
3.29   0.780520346898    0.76612240367   0.0667111407605    0.0666666829524
3.3   0.77985323549    0.765144894686   0.0667111407605    0.0666666829498
3.31   0.779186124083    0.764162056258   0.0667111407605    0.0666666829456
3.32   0.778519012675    0.76317382917   0.0667111407605    0.066666682941
3.33   0.777851901268    0.762180154281   0.0667111407605    0.066666682935
3.34   0.77718478986    0.761180972549   0.0667111407605    0.0666666829282
3.35   0.776517678452    0.760176225048   0.0667111407605    0.06666668292
3.36   0.775850567045    0.759165852989   0.0667111407605    0.0666666829112
3.37   0.775183455637    0.758149797736   0.0667111407605    0.0666666829012
3.38   0.774516344229    0.757128000832   0.0667111407605    0.06666668289
3.39   0.773849232822    0.756100404018   0.0667111407605    0.0666666828772
3.4   0.773182121414    0.755066949249   0.0667111407605    0.0666666828636
3.41   0.772515010007    0.754027578724   0.0667111407605    0.0666666828491
3.42   0.771847898599    0.752982234897   0.0667111407605    0.0666666828337
3.43   0.771180787191    0.751930860509   0.0667111407605    0.0666666828172
3.44   0.770513675784    0.750873398601   0.0667111407605    0.0666666827995
3.45   0.769846564376    0.749809792541   0.0667111407605    0.0666666827807
3.46   0.769179452969    0.748739986046   0.0667111407605    0.0666666827605
3.47   0.768512341561    0.747663923202   0.0667111407605    0.0666666827397
3.48   0.767845230153    0.74658154849   0.0667111407605    0.0666666827174
3.49   0.767178118746    0.745492806805   0.0667111407605    0.0666666826944
3.5   0.766511007338    0.744397643482   0.0667111407605    0.0666666826706
3.51   0.765843895931    0.743296004318   0.0667111407605    0.0666666826457
3.52   0.765176784523    0.742187835597   0.0667111407605    0.0666666826198
3.53   0.764509673115    0.741073084111   0.0667111407605    0.0666666825925
3.54   0.763842561708    0.739951697186   0.0667111407605    0.0666666825645
3.55   0.7631754503    0.738823622702   0.0667111407605    0.0666666825351
3.56   0.762508338893    0.737688809124   0.0667111407605    0.0666666825049
3.57   0.761841227485    0.736547205519   0.0667111407605    0.0666666824734
3.58   0.761174116077    0.735398761584   0.0667111407605    0.0666666824412
3.59   0.76050700467    0.734243427668   0.0667111407605    0.0666666824081
3.6   0.759839893262    0.733081154801   0.0667111407605    0.0666666823737
3.61   0.759172781855    0.731911894711   0.0667111407605    0.0666666823385
3.62   0.758505670447    0.730735599856   0.0667111407605    0.0666666823024
3.63   0.757838559039    0.729552223443   0.0667111407605    0.0666666822654
3.64   0.757171447632    0.728361719456   0.0667111407605    0.0666666822275
3.65   0.756504336224    0.72716404268   0.0667111407605    0.0666666821885
3.66   0.755837224817    0.725959148724   0.0667111407605    0.0666666821486
3.67   0.755170113409    0.724746994048   0.0667111407605    0.0666666821079
3.68   0.754503002001    0.723527535985   0.0667111407605    0.0666666820662
3.69   0.753835890594    0.722300732768   0.0667111407605    0.066666682024
3.7   0.753168779186    0.721066543554   0.0667111407605    0.066666681981
3.71   0.752501667779    0.719824928448   0.0667111407605    0.0666666819368
3.72   0.751834556371    0.718575848527   0.0667111407605    0.066666681892
3.73   0.751167444963    0.717319265867   0.0667111407605    0.0666666818462
3.74   0.750500333556    0.716055143564   0.0667111407605    0.0666666817996
3.75   0.749833222148    0.714783445761   0.0667111407605    0.0666666817521
3.76   0.74916611074    0.713504137669   0.0667111407605    0.0666666817039
3.77   0.748498999333    0.712217185596   0.0667111407605    0.0666666816554
3.78   0.747831887925    0.710922556964   0.0667111407605    0.0666666816059
3.79   0.747164776518    0.709620220341   0.0667111407605    0.0666666815558
3.8   0.74649766511    0.708310145456   0.0667111407605    0.066666681505
3.81   0.745830553702    0.70699230323   0.0667111407605    0.0666666814536
3.82   0.745163442295    0.705666665792   0.0667111407605    0.0666666814016
3.83   0.744496330887    0.704333206509   0.0667111407605    0.0666666813488
3.84   0.74382921948    0.702991900004   0.0667111407605    0.0666666812953
3.85   0.743162108072    0.70164272218   0.0667111407605    0.066666681241
3.86   0.742494996664    0.700285650242   0.0667111407605    0.0666666811865
3.87   0.741827885257    0.69892066272   0.0667111407605    0.0666666811314
3.88   0.741160773849    0.697547739488   0.0667111407605    0.0666666810756
3.89   0.740493662442    0.69616686179   0.0667111407605    0.0666666810193
3.9   0.739826551034    0.694778012257   0.0667111407605    0.0666666809624
3.91   0.739159439626    0.69338117493   0.0667111407605    0.0666666809051
3.92   0.738492328219    0.691976335278   0.0667111407605    0.0666666808476
3.93   0.737825216811    0.690563480223   0.0667111407605    0.0666666807896
3.94   0.737158105404    0.689142598153   0.0667111407605    0.0666666807309
3.95   0.736490993996    0.687713678948   0.0667111407605    0.0666666806718
3.96   0.735823882588    0.686276713995   0.0667111407605    0.0666666806126
3.97   0.735156771181    0.684831696208   0.0667111407605    0.0666666805529
3.98   0.734489659773    0.683378620044   0.0667111407605    0.0666666804927
3.99   0.733822548366    0.681917481526   0.0667111407605    0.0666666804323
4.0   0.733155436958    0.680448278253   0.0667111407605    0.0666666803716
4.01   0.73248832555    0.678971009423   0.0667111407605    0.0666666803106
4.02   0.731821214143    0.677485675848   0.0667111407605    0.0666666802494
4.03   0.731154102735    0.675992279966   0.0667111407605    0.066666680188
4.04   0.730486991328    0.674490825861   0.0667111407605    0.0666666801264
4.05   0.72981987992    0.672981319276   0.0667111407605    0.0666666800646
4.06   0.729152768512    0.671463767628   0.0667111407605    0.0666666800023
4.07   0.728485657105    0.669938180022   0.0667111407605    0.0666666799401
4.08   0.727818545697    0.668404567261   0.0667111407605    0.0666666798778
4.09   0.72715143429    0.666862941864   0.0667111407605    0.0666666798156
4.1   0.726484322882    0.665313318074   0.0667111407605    0.066666679753
4.11   0.725817211474    0.663755711872   0.0667111407605    0.0666666796906
4.12   0.725150100067    0.662190140987   0.0667111407605    0.0666666796281
4.13   0.724482988659    0.660616624906   0.0667111407605    0.0666666795655
4.14   0.723815877252    0.659035184885   0.0667111407605    0.0666666795029
4.15   0.723148765844    0.657445843956   0.0667111407605    0.0666666794402
4.16   0.722481654436    0.655848626938   0.0667111407605    0.0666666793778
4.17   0.721814543029    0.654243560444   0.0667111407605    0.0666666793154
4.18   0.721147431621    0.652630672886   0.0667111407605    0.066666679253
4.19   0.720480320213    0.651009994485   0.0667111407605    0.0666666791908
4.2   0.719813208806    0.649381557276   0.0667111407605    0.0666666791288
4.21   0.719146097398    0.647745395111   0.0667111407605    0.0666666790669
4.22   0.718478985991    0.646101543665   0.0667111407605    0.0666666790051
4.23   0.717811874583    0.644450040441   0.0667111407605    0.0666666789435
4.24   0.717144763175    0.642790924772   0.0667111407605    0.0666666788821
4.25   0.716477651768    0.641124237821   0.0667111407605    0.066666678821
4.26   0.71581054036    0.639450022587   0.0667111407605    0.0666666787601
4.27   0.715143428953    0.637768323904   0.0667111407605    0.0666666786993
4.28   0.714476317545    0.63607918844   0.0667111407605    0.066666678639
4.29   0.713809206137    0.634382664699   0.0667111407605    0.0666666785788
4.3   0.71314209473    0.632678803018   0.0667111407605    0.0666666785192
4.31   0.712474983322    0.630967655564   0.0667111407605    0.0666666784597
4.32   0.711807871915    0.629249276335   0.0667111407605    0.0666666784007
4.33   0.711140760507    0.627523721151   0.0667111407605    0.0666666783422
4.34   0.710473649099    0.625791047656   0.0667111407605    0.0666666782841
4.35   0.709806537692    0.624051315309   0.0667111407605    0.0666666782265
4.36   0.709139426284    0.622304585378   0.0667111407605    0.0666666781693
4.37   0.708472314877    0.620550920935   0.0667111407605    0.0666666781124
4.38   0.707805203469    0.618790386849   0.0667111407605    0.0666666780561
4.39   0.707138092061    0.617023049777   0.0667111407605    0.0666666780004
4.4   0.706470980654    0.615248978153   0.0667111407605    0.0666666779451
4.41   0.705803869246    0.613468242185   0.0667111407605    0.0666666778904
4.42   0.705136757839    0.611680913837   0.0667111407605    0.0666666778362
4.43   0.704469646431    0.609887066821   0.0667111407605    0.0666666777826
4.44   0.703802535023    0.608086776587   0.0667111407605    0.0666666777297
4.45   0.703135423616    0.606280120308   0.0667111407605    0.0666666776773
4.46   0.702468312208    0.604467176867   0.0667111407605    0.0666666776257
4.47   0.701801200801    0.602648026842   0.0667111407605    0.0666666775746
4.48   0.701134089393    0.600822752494   0.0667111407605    0.0666666775242
4.49   0.700466977985    0.598991437746   0.0667111407605    0.0666666774744
4.5   0.699799866578    0.597154168173   0.0667111407605    0.0666666774253
4.51   0.69913275517    0.595311030979   0.0667111407605    0.066666677377
4.52   0.698465643763    0.593462114983   0.0667111407605    0.0666666773294
4.53   0.697798532355    0.591607510598   0.0667111407605    0.0666666772825
4.54   0.697131420947    0.589747309813   0.0667111407605    0.0666666772365
4.55   0.69646430954    0.587881606172   0.0667111407605    0.0666666771913
4.56   0.695797198132    0.586010494753   0.0667111407605    0.0666666771466
4.57   0.695130086724    0.584134072147   0.0667111407605    0.0666666771029
4.58   0.694462975317    0.582252436436   0.0667111407605    0.06666667706
4.59   0.693795863909    0.580365687167   0.0667111407605    0.0666666770179
4.6   0.693128752502    0.578473925335   0.0667111407605    0.0666666769764
4.61   0.692461641094    0.576577253351   0.0667111407605    0.0666666769358
4.62   0.691794529686    0.574675775021   0.0667111407605    0.0666666768963
4.63   0.691127418279    0.572769595522   0.0667111407605    0.0666666768574
4.64   0.690460306871    0.570858821369   0.0667111407605    0.0666666768196
4.65   0.689793195464    0.568943560397   0.0667111407605    0.0666666767827
4.66   0.689126084056    0.567023921727   0.0667111407605    0.0666666767467
4.67   0.688458972648    0.565100015738   0.0667111407605    0.0666666767116
4.68   0.687791861241    0.563171954042   0.0667111407605    0.0666666766773
4.69   0.687124749833    0.561239849452   0.0667111407605    0.066666676644
4.7   0.686457638426    0.559303815952   0.0667111407605    0.0666666766117
4.71   0.685790527018    0.557363968666   0.0667111407605    0.0666666765804
4.72   0.68512341561    0.55542042383   0.0667111407605    0.06666667655
4.73   0.684456304203    0.553473298756   0.0667111407605    0.0666666765207
4.74   0.683789192795    0.551522711802   0.0667111407605    0.0666666764923
4.75   0.683122081388    0.549568782342   0.0667111407605    0.0666666764648
4.76   0.68245496998    0.547611630726   0.0667111407605    0.0666666764384
4.77   0.681787858572    0.545651378254   0.0667111407605    0.066666676413
4.78   0.681120747165    0.543688147136   0.0667111407605    0.0666666763887
4.79   0.680453635757    0.541722060461   0.0667111407605    0.0666666763655
4.8   0.67978652435    0.53975324216   0.0667111407605    0.0666666763433
4.81   0.679119412942    0.537781816973   0.0667111407605    0.066666676322
4.82   0.678452301534    0.53580791041   0.0667111407605    0.066666676302
4.83   0.677785190127    0.533831648716   0.0667111407605    0.0666666762829
4.84   0.677118078719    0.531853158836   0.0667111407605    0.0666666762648
4.85   0.676450967312    0.529872568377   0.0667111407605    0.066666676248
4.86   0.675783855904    0.527890005571   0.0667111407605    0.066666676232
4.87   0.675116744496    0.525905599236   0.0667111407605    0.0666666762172
4.88   0.674449633089    0.523919478741   0.0667111407605    0.0666666762034
4.89   0.673782521681    0.521931773964   0.0667111407605    0.0666666761908
4.9   0.673115410274    0.519942615258   0.0667111407605    0.0666666761792
4.91   0.672448298866    0.51795213341   0.0667111407605    0.0666666761686
4.92   0.671781187458    0.515960459603   0.0667111407605    0.0666666761592
4.93   0.671114076051    0.513967725375   0.0667111407605    0.0666666761508
4.94   0.670446964643    0.511974062582   0.0667111407605    0.0666666761436
4.95   0.669779853235    0.50997960336   0.0667111407605    0.0666666761375
4.96   0.669112741828    0.507984480082   0.0667111407605    0.0666666761325
4.97   0.66844563042    0.505988825319   0.0667111407605    0.0666666761286
4.98   0.667778519013    0.503992771803   0.0667111407605    0.0666666761259
4.99   0.667111407605    0.501996452386   0.0667111407605    0.0666666761242
5.0   0.5    0.499999999998   0.0667111407605    0.0666666761237
5.01   0.332888592395    0.49800354761   0.0667111407605    0.0666666761242
5.02   0.332221480987    0.496007228192   0.0667111407605    0.0666666761259
5.03   0.33155436958    0.494011174677   0.0667111407605    0.0666666761287
5.04   0.330887258172    0.492015519914   0.0667111407605    0.0666666761326
5.05   0.330220146765    0.490020396635   0.0667111407605    0.0666666761376
5.06   0.329553035357    0.488025937413   0.0667111407605    0.0666666761436
5.07   0.328885923949    0.486032274621   0.0667111407605    0.0666666761508
5.08   0.328218812542    0.484039540393   0.0667111407605    0.0666666761592
5.09   0.327551701134    0.482047866585   0.0667111407605    0.0666666761685
5.1   0.326884589726    0.480057384738   0.0667111407605    0.0666666761789
5.11   0.326217478319    0.478068226032   0.0667111407605    0.0666666761904
5.12   0.325550366911    0.476080521255   0.0667111407605    0.0666666762031
5.13   0.324883255504    0.474094400759   0.0667111407605    0.0666666762169
5.14   0.324216144096    0.472109994424   0.0667111407605    0.0666666762318
5.15   0.323549032688    0.470127431618   0.0667111407605    0.0666666762476
5.16   0.322881921281    0.46814684116   0.0667111407605    0.0666666762646
5.17   0.322214809873    0.46616835128   0.0667111407605    0.0666666762828
5.18   0.321547698466    0.464192089586   0.0667111407605    0.0666666763019
5.19   0.320880587058    0.462218183022   0.0667111407605    0.0666666763222
5.2   0.32021347565    0.460246757835   0.0667111407605    0.0666666763434
5.21   0.319546364243    0.458277939535   0.0667111407605    0.0666666763658
5.22   0.318879252835    0.45631185286   0.0667111407605    0.0666666763892
5.23   0.318212141428    0.454348621742   0.0667111407605    0.0666666764135
5.24   0.31754503002    0.45238836927   0.0667111407605    0.0666666764388
5.25   0.316877918612    0.450431217654   0.0667111407605    0.0666666764652
5.26   0.316210807205    0.448477288193   0.0667111407605    0.0666666764926
5.27   0.315543695797    0.44652670124   0.0667111407605    0.0666666765211
5.28   0.31487658439    0.444579576166   0.0667111407605    0.0666666765505
5.29   0.314209472982    0.44263603133   0.0667111407605    0.0666666765808
5.3   0.313542361574    0.440696184044   0.0667111407605    0.0666666766122
5.31   0.312875250167    0.438760150544   0.0667111407605    0.0666666766444
5.32   0.312208138759    0.436828045954   0.0667111407605    0.0666666766776
5.33   0.311541027352    0.434899984258   0.0667111407605    0.0666666767118
5.34   0.310873915944    0.432976078269   0.0667111407605    0.0666666767469
5.35   0.310206804536    0.431056439598   0.0667111407605    0.066666676783
5.36   0.309539693129    0.429141178626   0.0667111407605    0.0666666768199
5.37   0.308872581721    0.427230404474   0.0667111407605    0.0666666768578
5.38   0.308205470314    0.425324224974   0.0667111407605    0.0666666768965
5.39   0.307538358906    0.423422746645   0.0667111407605    0.0666666769361
5.4   0.306871247498    0.42152607466   0.0667111407605    0.0666666769766
5.41   0.306204136091    0.419634312828   0.0667111407605    0.0666666770178
5.42   0.305537024683    0.41774756356   0.0667111407605    0.0666666770601
5.43   0.304869913276    0.415865927848   0.0667111407605    0.0666666771031
5.44   0.304202801868    0.413989505242   0.0667111407605    0.0666666771469
5.45   0.30353569046    0.412118393823   0.0667111407605    0.0666666771914
5.46   0.302868579053    0.410252690182   0.0667111407605    0.0666666772368
5.47   0.302201467645    0.408392489397   0.0667111407605    0.066666677283
5.48   0.301534356237    0.406537885013   0.0667111407605    0.0666666773299
5.49   0.30086724483    0.404688969017   0.0667111407605    0.0666666773775
5.5   0.300200133422    0.402845831823   0.0667111407605    0.0666666774258
5.51   0.299533022015    0.401008562249   0.0667111407605    0.0666666774749
5.52   0.298865910607    0.399177247502   0.0667111407605    0.0666666775246
5.53   0.298198799199    0.397351973153   0.0667111407605    0.066666677575
5.54   0.297531687792    0.395532823128   0.0667111407605    0.0666666776261
5.55   0.296864576384    0.393719879687   0.0667111407605    0.0666666776778
5.56   0.296197464977    0.391913223408   0.0667111407605    0.0666666777302
5.57   0.295530353569    0.390112933174   0.0667111407605    0.0666666777832
5.58   0.294863242161    0.388319086159   0.0667111407605    0.0666666778368
5.59   0.294196130754    0.38653175781   0.0667111407605    0.066666677891
5.6   0.293529019346    0.384751021842   0.0667111407605    0.0666666779457
5.61   0.292861907939    0.382976950219   0.0667111407605    0.066666678001
5.62   0.292194796531    0.381209613146   0.0667111407605    0.0666666780568
5.63   0.291527685123    0.37944907906   0.0667111407605    0.0666666781132
5.64   0.290860573716    0.377695414617   0.0667111407605    0.06666667817
5.65   0.290193462308    0.375948684686   0.0667111407605    0.0666666782272
5.66   0.289526350901    0.374208952339   0.0667111407605    0.066666678285
5.67   0.288859239493    0.372476278844   0.0667111407605    0.0666666783432
5.68   0.288192128085    0.370750723661   0.0667111407605    0.0666666784017
5.69   0.287525016678    0.369032344431   0.0667111407605    0.0666666784606
5.7   0.28685790527    0.367321196977   0.0667111407605    0.0666666785199
5.71   0.286190793863    0.365617335296   0.0667111407605    0.0666666785795
5.72   0.285523682455    0.363920811555   0.0667111407605    0.0666666786396
5.73   0.284856571047    0.362231676091   0.0667111407605    0.0666666787
5.74   0.28418945964    0.360549977408   0.0667111407605    0.0666666787606
5.75   0.283522348232    0.358875762174   0.0667111407605    0.0666666788215
5.76   0.282855236825    0.357209075223   0.0667111407605    0.0666666788826
5.77   0.282188125417    0.355549959554   0.0667111407605    0.066666678944
5.78   0.281521014009    0.35389845633   0.0667111407605    0.0666666790056
5.79   0.280853902602    0.352254604884   0.0667111407605    0.0666666790674
5.8   0.280186791194    0.350618442719   0.0667111407605    0.0666666791294
5.81   0.279519679787    0.34899000551   0.0667111407605    0.0666666791917
5.82   0.278852568379    0.347369327109   0.0667111407605    0.0666666792539
5.83   0.278185456971    0.345756439551   0.0667111407605    0.0666666793163
5.84   0.277518345564    0.344151373057   0.0667111407605    0.0666666793787
5.85   0.276851234156    0.342554156039   0.0667111407605    0.0666666794413
5.86   0.276184122748    0.34096481511   0.0667111407605    0.0666666795038
5.87   0.275517011341    0.339383375089   0.0667111407605    0.0666666795665
5.88   0.274849899933    0.337809859008   0.0667111407605    0.0666666796292
5.89   0.274182788526    0.336244288123   0.0667111407605    0.0666666796919
5.9   0.273515677118    0.334686681921   0.0667111407605    0.0666666797544
5.91   0.27284856571    0.333137058131   0.0667111407605    0.0666666798169
5.92   0.272181454303    0.331595432734   0.0667111407605    0.0666666798793
5.93   0.271514342895    0.330061819973   0.0667111407605    0.0666666799417
5.94   0.270847231488    0.328536232366   0.0667111407605    0.0666666800037
5.95   0.27018012008    0.327018680718   0.0667111407605    0.0666666800656
5.96   0.269513008672    0.325509174134   0.0667111407605    0.0666666801275
5.97   0.268845897265    0.324007720029   0.0667111407605    0.0666666801893
5.98   0.268178785857    0.322514324147   0.0667111407605    0.0666666802508
5.99   0.26751167445    0.321028990571   0.0667111407605    0.0666666803119
6.0   0.266844563042    0.319551721741   0.0667111407605    0.0666666803729
6.01   0.266177451634    0.318082518469   0.0667111407605    0.0666666804337
6.02   0.265510340227    0.31662137995   0.0667111407605    0.0666666804942
6.03   0.264843228819    0.315168303787   0.0667111407605    0.0666666805543
6.04   0.264176117412    0.313723285999   0.0667111407605    0.066666680614
6.05   0.263509006004    0.312286321046   0.0667111407605    0.0666666806734
6.06   0.262841894596    0.310857401841   0.0667111407605    0.0666666807325
6.07   0.262174783189    0.309436519772   0.0667111407605    0.0666666807911
6.08   0.261507671781    0.308023664716   0.0667111407605    0.0666666808493
6.09   0.260840560374    0.306618825064   0.0667111407605    0.066666680907
6.1   0.260173448966    0.305221987737   0.0667111407605    0.0666666809644
6.11   0.259506337558    0.303833138204   0.0667111407605    0.0666666810211
6.12   0.258839226151    0.302452260506   0.0667111407605    0.0666666810773
6.13   0.258172114743    0.301079337274   0.0667111407605    0.0666666811331
6.14   0.257505003336    0.299714349752   0.0667111407605    0.0666666811882
6.15   0.256837891928    0.298357277814   0.0667111407605    0.0666666812428
6.16   0.25617078052    0.297008099989   0.0667111407605    0.066666681297
6.17   0.255503669113    0.295666793484   0.0667111407605    0.0666666813504
6.18   0.254836557705    0.294333334202   0.0667111407605    0.0666666814032
6.19   0.254169446298    0.293007696764   0.0667111407605    0.0666666814554
6.2   0.25350233489    0.291689854537   0.0667111407605    0.0666666815071
6.21   0.252835223482    0.290379779653   0.0667111407605    0.0666666815579
6.22   0.252168112075    0.289077443029   0.0667111407605    0.066666681608
6.23   0.251501000667    0.287782814398   0.0667111407605    0.0666666816576
6.24   0.25083388926    0.286495862324   0.0667111407605    0.0666666817063
6.25   0.250166777852    0.285216554233   0.0667111407605    0.0666666817543
6.26   0.249499666444    0.283944856429   0.0667111407605    0.0666666818015
6.27   0.248832555037    0.282680734126   0.0667111407605    0.066666681848
6.28   0.248165443629    0.281424151466   0.0667111407605    0.0666666818936
6.29   0.247498332221    0.280175071546   0.0667111407605    0.0666666819385
6.3   0.246831220814    0.278933456439   0.0667111407605    0.0666666819825
6.31   0.246164109406    0.277699267225   0.0667111407605    0.0666666820259
6.32   0.245496997999    0.276472464008   0.0667111407605    0.0666666820683
6.33   0.244829886591    0.275253005945   0.0667111407605    0.0666666821098
6.34   0.244162775183    0.274040851269   0.0667111407605    0.0666666821504
6.35   0.243495663776    0.272835957313   0.0667111407605    0.0666666821901
6.36   0.242828552368    0.271638280537   0.0667111407605    0.066666682229
6.37   0.242161440961    0.27044777655   0.0667111407605    0.066666682267
6.38   0.241494329553    0.269264400137   0.0667111407605    0.066666682304
6.39   0.240827218145    0.268088105282   0.0667111407605    0.06666668234
6.4   0.240160106738    0.266918845192   0.0667111407605    0.0666666823751
6.41   0.23949299533    0.265756572325   0.0667111407605    0.0666666824093
6.42   0.238825883923    0.264601238409   0.0667111407605    0.0666666824426
6.43   0.238158772515    0.263452794474   0.0667111407605    0.0666666824748
6.44   0.237491661107    0.262311190869   0.0667111407605    0.0666666825059
6.45   0.2368245497    0.261176377291   0.0667111407605    0.0666666825361
6.46   0.236157438292    0.260048302807   0.0667111407605    0.0666666825653
6.47   0.235490326885    0.258926915882   0.0667111407605    0.0666666825935
6.48   0.234823215477    0.257812164396   0.0667111407605    0.0666666826206
6.49   0.234156104069    0.256703995675   0.0667111407605    0.0666666826467
6.5   0.233488992662    0.255602356511   0.0667111407605    0.0666666826717
6.51   0.232821881254    0.254507193188   0.0667111407605    0.0666666826959
6.52   0.232154769847    0.253418451503   0.0667111407605    0.066666682719
6.53   0.231487658439    0.25233607679   0.0667111407605    0.066666682741
6.54   0.230820547031    0.251260013947   0.0667111407605    0.0666666827618
6.55   0.230153435624    0.250190207452   0.0667111407605    0.0666666827817
6.56   0.229486324216    0.249126601392   0.0667111407605    0.0666666828005
6.57   0.228819212809    0.248069139484   0.0667111407605    0.0666666828181
6.58   0.228152101401    0.247017765095   0.0667111407605    0.0666666828348
6.59   0.227484989993    0.245972421269   0.0667111407605    0.0666666828504
6.6   0.226817878586    0.244933050743   0.0667111407605    0.066666682865
6.61   0.226150767178    0.243899595975   0.0667111407605    0.0666666828784
6.62   0.225483655771    0.24287199916   0.0667111407605    0.0666666828908
6.63   0.224816544363    0.241850202257   0.0667111407605    0.066666682902
6.64   0.224149432955    0.240834147004   0.0667111407605    0.0666666829123
6.65   0.223482321548    0.239823774944   0.0667111407605    0.0666666829214
6.66   0.22281521014    0.238819027443   0.0667111407605    0.0666666829294
6.67   0.222148098732    0.237819845712   0.0667111407605    0.0666666829364
6.68   0.221480987325    0.236826170823   0.0667111407605    0.0666666829424
6.69   0.220813875917    0.235837943734   0.0667111407605    0.0666666829473
6.7   0.22014676451    0.234855105306   0.0667111407605    0.0666666829511
6.71   0.219479653102    0.233877596323   0.0667111407605    0.0666666829539
6.72   0.218812541694    0.232905357508   0.0667111407605    0.0666666829557
6.73   0.218145430287    0.231938329545   0.0667111407605    0.0666666829564
6.74   0.217478318879    0.230976453099   0.0667111407605    0.066666682956
6.75   0.216811207472    0.230019668827   0.0667111407605    0.0666666829548
6.76   0.216144096064    0.229067917402   0.0667111407605    0.0666666829525
6.77   0.215476984656    0.228121139529   0.0667111407605    0.0666666829492
6.78   0.214809873249    0.227179275961   0.0667111407605    0.0666666829449
6.79   0.214142761841    0.226242267516   0.0667111407605    0.0666666829395
6.8   0.213475650434    0.225310055093   0.0667111407605    0.0666666829331
6.81   0.212808539026    0.22438257969   0.0667111407605    0.0666666829258
6.82   0.212141427618    0.223459782419   0.0667111407605    0.0666666829175
6.83   0.211474316211    0.22254160452   0.0667111407605    0.0666666829082
6.84   0.210807204803    0.221627987378   0.0667111407605    0.0666666828983
6.85   0.210140093396    0.220718872535   0.0667111407605    0.0666666828872
6.86   0.209472981988    0.21981420171   0.0667111407605    0.0666666828752
6.87   0.20880587058    0.218913916808   0.0667111407605    0.0666666828624
6.88   0.208138759173    0.218017959934   0.0667111407605    0.0666666828487
6.89   0.207471647765    0.217126273411   0.0667111407605    0.0666666828342
6.9   0.206804536358    0.216238799787   0.0667111407605    0.0666666828188
6.91   0.20613742495    0.215355481855   0.0667111407605    0.0666666828024
6.92   0.205470313542    0.214476262657   0.0667111407605    0.0666666827853
6.93   0.204803202135    0.213601085503   0.0667111407605    0.0666666827673
6.94   0.204136090727    0.21272989398   0.0667111407605    0.0666666827483
6.95   0.20346897932    0.211862631965   0.0667111407605    0.0666666827286
6.96   0.202801867912    0.210999243633   0.0667111407605    0.0666666827083
6.97   0.202134756504    0.21013967347   0.0667111407605    0.0666666826872
6.98   0.201467645097    0.209283866285   0.0667111407605    0.0666666826655
6.99   0.200800533689    0.208431767217   0.0667111407605    0.0666666826429
7.0   0.200133422282    0.207583321746   0.0667111407605    0.0666666826197
7.01   0.199466310874    0.206738475705   0.0667111407605    0.0666666825958
7.02   0.198799199466    0.205897175283   0.0667111407605    0.0666666825713
7.03   0.198132088059    0.205059367042   0.0667111407605    0.066666682546
7.04   0.197464976651    0.204224997918   0.0667111407605    0.0666666825201
7.05   0.196797865243    0.203394015234   0.0667111407605    0.0666666824934
7.06   0.196130753836    0.202566366705   0.0667111407605    0.0666666824663
7.07   0.195463642428    0.201742000449   0.0667111407605    0.0666666824384
7.08   0.194796531021    0.200920864991   0.0667111407605    0.0666666824101
7.09   0.194129419613    0.20010290927   0.0667111407605    0.0666666823813
7.1   0.193462308205    0.199288082649   0.0667111407605    0.066666682352
7.11   0.192795196798    0.198476334916   0.0667111407605    0.0666666823221
7.12   0.19212808539    0.197667616297   0.0667111407605    0.0666666822916
7.13   0.191460973983    0.196861877453   0.0667111407605    0.0666666822608
7.14   0.190793862575    0.196059069495   0.0667111407605    0.0666666822295
7.15   0.190126751167    0.195259143982   0.0667111407605    0.0666666821977
7.16   0.18945963976    0.194462052927   0.0667111407605    0.0666666821655
7.17   0.188792528352    0.193667748806   0.0667111407605    0.0666666821329
7.18   0.188125416945    0.192876184556   0.0667111407605    0.0666666820999
7.19   0.187458305537    0.192087313586   0.0667111407605    0.0666666820666
7.2   0.186791194129    0.191301089772   0.0667111407605    0.0666666820329
7.21   0.186124082722    0.190517467469   0.0667111407605    0.0666666819988
7.22   0.185456971314    0.18973640151   0.0667111407605    0.0666666819644
7.23   0.184789859907    0.188957847208   0.0667111407605    0.0666666819298
7.24   0.184122748499    0.188181760363   0.0667111407605    0.0666666818949
7.25   0.183455637091    0.18740809726   0.0667111407605    0.0666666818596
7.26   0.182788525684    0.186636814672   0.0667111407605    0.0666666818243
7.27   0.182121414276    0.185867869865   0.0667111407605    0.0666666817887
7.28   0.181454302869    0.185101220597   0.0667111407605    0.0666666817528
7.29   0.180787191461    0.18433682512   0.0667111407605    0.0666666817168
7.3   0.180120080053    0.18357464218   0.0667111407605    0.0666666816808
7.31   0.179452968646    0.182814631023   0.0667111407605    0.0666666816444
7.32   0.178785857238    0.182056751388   0.0667111407605    0.066666681608
7.33   0.178118745831    0.181300963516   0.0667111407605    0.0666666815714
7.34   0.177451634423    0.180547228143   0.0667111407605    0.0666666815347
7.35   0.176784523015    0.179795506505   0.0667111407605    0.0666666814978
7.36   0.176117411608    0.179045760337   0.0667111407605    0.0666666814609
7.37   0.1754503002    0.178297951872   0.0667111407605    0.0666666814239
7.38   0.174783188793    0.177552043838   0.0667111407605    0.0666666813869
7.39   0.174116077385    0.176807999466   0.0667111407605    0.0666666813498
7.4   0.173448965977    0.176065782477   0.0667111407605    0.0666666813127
7.41   0.17278185457    0.175325357094   0.0667111407605    0.0666666812755
7.42   0.172114743162    0.174586688029   0.0667111407605    0.0666666812385
7.43   0.171447631755    0.17384974049   0.0667111407605    0.0666666812014
7.44   0.170780520347    0.173114480176   0.0667111407605    0.0666666811644
7.45   0.170113408939    0.172380873277   0.0667111407605    0.0666666811276
7.46   0.169446297532    0.171648886469   0.0667111407605    0.0666666810907
7.47   0.168779186124    0.170918486917   0.0667111407605    0.066666681054
7.48   0.168112074716    0.17018964227   0.0667111407605    0.0666666810173
7.49   0.167444963309    0.169462320657   0.0667111407605    0.0666666809806
7.5   0.166777851901    0.168736490688   0.0667111407605    0.0666666809442
7.51   0.166110740494    0.168012121451   0.0667111407605    0.0666666809078
7.52   0.165443629086    0.167289182509   0.0667111407605    0.0666666808716
7.53   0.164776517678    0.166567643894   0.0667111407605    0.0666666808356
7.54   0.164109406271    0.165847476111   0.0667111407605    0.0666666807996
7.55   0.163442294863    0.16512865013   0.0667111407605    0.066666680764
7.56   0.162775183456    0.164411137381   0.0667111407605    0.0666666807286
7.57   0.162108072048    0.163694909759   0.0667111407605    0.0666666806933
7.58   0.16144096064    0.162979939611   0.0667111407605    0.0666666806582
7.59   0.160773849233    0.162266199742   0.0667111407605    0.0666666806233
7.6   0.160106737825    0.161553663402   0.0667111407605    0.0666666805887
7.61   0.159439626418    0.16084230429   0.0667111407605    0.0666666805543
7.62   0.15877251501    0.160132096547   0.0667111407605    0.0666666805201
7.63   0.158105403602    0.159423014753   0.0667111407605    0.0666666804861
7.64   0.157438292195    0.158715033924   0.0667111407605    0.0666666804524
7.65   0.156771180787    0.158008129505   0.0667111407605    0.066666680419
7.66   0.15610406938    0.157302277371   0.0667111407605    0.0666666803859
7.67   0.155436957972    0.156597453817   0.0667111407605    0.066666680353
7.68   0.154769846564    0.15589363556   0.0667111407605    0.0666666803204
7.69   0.154102735157    0.15519079973   0.0667111407605    0.0666666802881
7.7   0.153435623749    0.15448892387   0.0667111407605    0.066666680256
7.71   0.152768512342    0.153787985929   0.0667111407605    0.0666666802242
7.72   0.152101400934    0.153087964257   0.0667111407605    0.0666666801928
7.73   0.151434289526    0.152388837602   0.0667111407605    0.0666666801616
7.74   0.150767178119    0.151690585108   0.0667111407605    0.0666666801309
7.75   0.150100066711    0.150993186306   0.0667111407605    0.0666666801004
7.76   0.149432955304    0.150296621113   0.0667111407605    0.0666666800702
7.77   0.148765843896    0.149600869825   0.0667111407605    0.0666666800404
7.78   0.148098732488    0.148905913116   0.0667111407605    0.0666666800108
7.79   0.147431621081    0.148211732029   0.0667111407605    0.0666666799816
7.8   0.146764509673    0.147518307975   0.0667111407605    0.0666666799528
7.81   0.146097398266    0.146825622726   0.0667111407605    0.0666666799242
7.82   0.145430286858    0.146133658414   0.0667111407605    0.0666666798961
7.83   0.14476317545    0.145442397521   0.0667111407605    0.0666666798682
7.84   0.144096064043    0.14475182288   0.0667111407605    0.0666666798408
7.85   0.143428952635    0.144061917664   0.0667111407605    0.0666666798137
7.86   0.142761841227    0.14337266539   0.0667111407605    0.0666666797869
7.87   0.14209472982    0.142684049907   0.0667111407605    0.0666666797605
7.88   0.141427618412    0.141996055392   0.0667111407605    0.0666666797344
7.89   0.140760507005    0.141308666349   0.0667111407605    0.0666666797085
7.9   0.140093395597    0.140621867605   0.0667111407605    0.0666666796833
7.91   0.139426284189    0.139935644298   0.0667111407605    0.0666666796582
7.92   0.138759172782    0.13924998188   0.0667111407605    0.0666666796335
7.93   0.138092061374    0.13856486611   0.0667111407605    0.0666666796092
7.94   0.137424949967    0.137880283049   0.0667111407605    0.0666666795853
7.95   0.136757838559    0.137196219055   0.0667111407605    0.0666666795618
7.96   0.136090727151    0.136512660777   0.0667111407605    0.0666666795385
7.97   0.135423615744    0.135829595157   0.0667111407605    0.0666666795155
7.98   0.134756504336    0.135147009416   0.0667111407605    0.066666679493
7.99   0.134089392929    0.134464891058   0.0667111407605    0.0666666794709
8.0   0.133422281521    0.133783227859   0.0667111407605    0.066666679449
8.01   0.132755170113    0.133102007867   0.0667111407605    0.0666666794275
8.02   0.132088058706    0.132421219397   0.0667111407605    0.0666666794064
8.03   0.131420947298    0.131740851022   0.0667111407605    0.0666666793857
8.04   0.130753835891    0.131060891576   0.0667111407605    0.0666666793652
8.05   0.130086724483    0.130381330142   0.0667111407605    0.0666666793451
8.06   0.129419613075    0.129702156055   0.0667111407605    0.0666666793252
8.07   0.128752501668    0.129023358892   0.0667111407605    0.0666666793058
8.08   0.12808539026    0.128344928471   0.0667111407605    0.0666666792867
8.09   0.127418278853    0.127666854843   0.0667111407605    0.0666666792679
8.1   0.126751167445    0.126989128294   0.0667111407605    0.0666666792494
8.11   0.126084056037    0.126311739335   0.0667111407605    0.0666666792313
8.12   0.12541694463    0.125634678701   0.0667111407605    0.0666666792136
8.13   0.124749833222    0.124957937345   0.0667111407605    0.066666679196
8.14   0.124082721815    0.124281506438   0.0667111407605    0.0666666791789
8.15   0.123415610407    0.123605377357   0.0667111407605    0.066666679162
8.16   0.122748498999    0.122929541691   0.0667111407605    0.0666666791455
8.17   0.122081387592    0.122253991229   0.0667111407605    0.0666666791293
8.18   0.121414276184    0.121578717961   0.0667111407605    0.0666666791133
8.19   0.120747164777    0.120903714071   0.0667111407605    0.0666666790978
8.2   0.120080053369    0.120228971935   0.0667111407605    0.0666666790825
8.21   0.119412941961    0.119554484117   0.0667111407605    0.0666666790674
8.22   0.118745830554    0.118880243366   0.0667111407605    0.0666666790527
8.23   0.118078719146    0.11820624261   0.0667111407605    0.0666666790383
8.24   0.117411607738    0.117532474954   0.0667111407605    0.0666666790242
8.25   0.116744496331    0.116858933677   0.0667111407605    0.0666666790103
8.26   0.116077384923    0.116185612228   0.0667111407605    0.0666666789967
8.27   0.115410273516    0.115512504221   0.0667111407605    0.0666666789834
8.28   0.114743162108    0.114839603434   0.0667111407605    0.0666666789704
8.29   0.1140760507    0.114166903804   0.0667111407605    0.0666666789576
8.3   0.113408939293    0.113494399423   0.0667111407605    0.0666666789452
8.31   0.112741827885    0.112822084537   0.0667111407605    0.066666678933
8.32   0.112074716478    0.112149953541   0.0667111407605    0.066666678921
8.33   0.11140760507    0.111478000978   0.0667111407605    0.0666666789092
8.34   0.110740493662    0.110806221531   0.0667111407605    0.0666666788978
8.35   0.110073382255    0.110134610025   0.0667111407605    0.0666666788865
8.36   0.109406270847    0.109463161422   0.0667111407605    0.0666666788756
8.37   0.10873915944    0.108791870818   0.0667111407605    0.0666666788649
8.38   0.108072048032    0.108120733439   0.0667111407605    0.0666666788544
8.39   0.107404936624    0.107449744639   0.0667111407605    0.0666666788442
8.4   0.106737825217    0.106778899899   0.0667111407605    0.0666666788343
8.41   0.106070713809    0.106108194821   0.0667111407605    0.0666666788245
8.42   0.105403602402    0.105437625126   0.0667111407605    0.0666666788149
8.43   0.104736490994    0.104767186652   0.0667111407605    0.0666666788056
8.44   0.104069379586    0.104096875353   0.0667111407605    0.0666666787965
8.45   0.103402268179    0.103426687292   0.0667111407605    0.0666666787876
8.46   0.102735156771    0.102756618643   0.0667111407605    0.0666666787789
8.47   0.102068045364    0.102086665684   0.0667111407605    0.0666666787704
8.48   0.101400933956    0.101416824799   0.0667111407605    0.0666666787622
8.49   0.100733822548    0.100747092471   0.0667111407605    0.066666678754
8.5   0.100066711141    0.100077465285   0.0667111407605    0.0666666787461
8.51   0.0993995997332    0.0994079399199   0.0667111407605    0.0666666787383
8.52   0.0987324883256    0.0987385131495   0.0667111407605    0.0666666787309
8.53   0.0980653769179    0.0980691818398   0.0667111407605    0.0666666787235
8.54   0.0973982655103    0.0973999429463   0.0667111407605    0.0666666787164
8.55   0.0967311541027    0.0967307935119   0.0667111407605    0.0666666787093
8.56   0.0960640426951    0.0960617306649   0.0667111407605    0.0666666787026
8.57   0.0953969312875    0.0953927516165   0.0667111407605    0.0666666786959
8.58   0.0947298198799    0.0947238536591   0.0667111407605    0.0666666786894
8.59   0.0940627084723    0.0940550341642   0.0667111407605    0.0666666786831
8.6   0.0933955970647    0.0933862905801   0.0667111407605    0.066666678677
8.61   0.0927284856571    0.0927176204305   0.0667111407605    0.066666678671
8.62   0.0920613742495    0.0920490213119   0.0667111407605    0.0666666786652
8.63   0.0913942628419    0.0913804908923   0.0667111407605    0.0666666786595
8.64   0.0907271514343    0.0907120269089   0.0667111407605    0.0666666786539
8.65   0.0900600400267    0.0900436271668   0.0667111407605    0.0666666786485
8.66   0.0893929286191    0.0893752895366   0.0667111407605    0.0666666786433
8.67   0.0887258172115    0.0887070119533   0.0667111407605    0.0666666786381
8.68   0.0880587058039    0.0880387924141   0.0667111407605    0.0666666786331
8.69   0.0873915943963    0.0873706289773   0.0667111407605    0.0666666786283
8.7   0.0867244829887    0.0867025197599   0.0667111407605    0.0666666786235
8.71   0.0860573715811    0.0860344629369   0.0667111407605    0.0666666786189
8.72   0.0853902601734    0.0853664567389   0.0667111407605    0.0666666786145
8.73   0.0847231487658    0.0846984994513   0.0667111407605    0.0666666786101
8.74   0.0840560373582    0.0840305894124   0.0667111407605    0.0666666786058
8.75   0.0833889259506    0.0833627250121   0.0667111407605    0.0666666786017
8.76   0.082721814543    0.0826949046903   0.0667111407605    0.0666666785977
8.77   0.0820547031354    0.0820271269359   0.0667111407605    0.0666666785937
8.78   0.0813875917278    0.081359390285   0.0667111407605    0.06666667859
8.79   0.0807204803202    0.0806916933199   0.0667111407605    0.0666666785863
8.8   0.0800533689126    0.0800240346677   0.0667111407605    0.0666666785827
8.81   0.079386257505    0.0793564129991   0.0667111407605    0.0666666785792
8.82   0.0787191460974    0.0786888270269   0.0667111407605    0.0666666785759
8.83   0.0780520346898    0.0780212755051   0.0667111407605    0.0666666785726
8.84   0.0773849232822    0.0773537572278   0.0667111407605    0.0666666785695
8.85   0.0767178118746    0.0766862710277   0.0667111407605    0.0666666785664
8.86   0.076050700467    0.0760188157753   0.0667111407605    0.0666666785633
8.87   0.0753835890594    0.0753513903776   0.0667111407605    0.0666666785605
8.88   0.0747164776518    0.0746839937771   0.0667111407605    0.0666666785577
8.89   0.0740493662442    0.074016624951   0.0667111407605    0.0666666785549
8.9   0.0733822548366    0.0733492829097   0.0667111407605    0.0666666785523
8.91   0.072715143429    0.0726819666962   0.0667111407605    0.0666666785497
8.92   0.0720480320213    0.0720146753852   0.0667111407605    0.0666666785472
8.93   0.0713809206137    0.0713474080818   0.0667111407605    0.0666666785448
8.94   0.0707138092061    0.0706801639208   0.0667111407605    0.0666666785424
8.95   0.0700466977985    0.070012942066   0.0667111407605    0.0666666785401
8.96   0.0693795863909    0.0693457417089   0.0667111407605    0.0666666785379
8.97   0.0687124749833    0.0686785620682   0.0667111407605    0.0666666785357
8.98   0.0680453635757    0.0680114023888   0.0667111407605    0.0666666785336
8.99   0.0673782521681    0.0673442619412   0.0667111407605    0.0666666785316
9.0   0.0667111407605    0.0666771400206   0.0667111407605    0.0666666785297
9.01   0.0660440293529    0.0660100359459   0.0667111407605    0.0666666785278
9.02   0.0653769179453    0.0653429490595   0.0667111407605    0.0666666785259
9.03   0.0647098065377    0.0646758787261   0.0667111407605    0.0666666785241
9.04   0.0640426951301    0.0640088243322   0.0667111407605    0.0666666785224
9.05   0.0633755837225    0.0633417852855   0.0667111407605    0.0666666785207
9.06   0.0627084723149    0.0626747610141   0.0667111407605    0.0666666785191
9.07   0.0620413609073    0.0620077509658   0.0667111407605    0.0666666785176
9.08   0.0613742494997    0.0613407546077   0.0667111407605    0.066666678516
9.09   0.0607071380921    0.0606737714256   0.0667111407605    0.0666666785146
9.1   0.0600400266845    0.0600068009229   0.0667111407605    0.0666666785131
9.11   0.0593729152769    0.0593398426207   0.0667111407605    0.0666666785118
9.12   0.0587058038692    0.0586728960569   0.0667111407605    0.0666666785104
9.13   0.0580386924616    0.0580059607856   0.0667111407605    0.0666666785091
9.14   0.057371581054    0.057339036377   0.0667111407605    0.0666666785079
9.15   0.0567044696464    0.0566721224161   0.0667111407605    0.0666666785067
9.16   0.0560373582388    0.056005218503   0.0667111407605    0.0666666785055
9.17   0.0553702468312    0.0553383242519   0.0667111407605    0.0666666785044
9.18   0.0547031354236    0.0546714392911   0.0667111407605    0.0666666785033
9.19   0.054036024016    0.0540045632621   0.0667111407605    0.0666666785022
9.2   0.0533689126084    0.0533376958191   0.0667111407605    0.0666666785012
9.21   0.0527018012008    0.0526708366292   0.0667111407605    0.0666666785002
9.22   0.0520346897932    0.0520039853713   0.0667111407605    0.0666666784992
9.23   0.0513675783856    0.0513371417362   0.0667111407605    0.0666666784983
9.24   0.050700466978    0.0506703054258   0.0667111407605    0.0666666784974
9.25   0.0500333555704    0.0500034761529   0.0667111407605    0.0666666784965
9.26   0.0493662441628    0.0493366536411   0.0667111407605    0.0666666784957
9.27   0.0486991327552    0.0486698376238   0.0667111407605    0.0666666784948
9.28   0.0480320213476    0.0480030278446   0.0667111407605    0.0666666784941
9.29   0.04736490994    0.0473362240564   0.0667111407605    0.0666666784933
9.3   0.0466977985324    0.0466694260213   0.0667111407605    0.0666666784926
9.31   0.0460306871247    0.0460026335103   0.0667111407605    0.0666666784919
9.32   0.0453635757171    0.045335846303   0.0667111407605    0.0666666784912
9.33   0.0446964643095    0.044669064187   0.0667111407605    0.0666666784906
9.34   0.0440293529019    0.0440022869584   0.0667111407605    0.06666667849
9.35   0.0433622414943    0.0433355144204   0.0667111407605    0.0666666784894
9.36   0.0426951300867    0.042668746384   0.0667111407605    0.0666666784888
9.37   0.0420280186791    0.0420019826673   0.0667111407605    0.0666666784882
9.38   0.0413609072715    0.0413352230953   0.0667111407605    0.0666666784877
9.39   0.0406937958639    0.0406684674996   0.0667111407605    0.0666666784871
9.4   0.0400266844563    0.0400017157183   0.0667111407605    0.0666666784866
9.41   0.0393595730487    0.0393349675958   0.0667111407605    0.0666666784862
9.42   0.0386924616411    0.0386682229823   0.0667111407605    0.0666666784857
9.43   0.0380253502335    0.0380014817339   0.0667111407605    0.0666666784852
9.44   0.0373582388259    0.0373347437122   0.0667111407605    0.0666666784848
9.45   0.0366911274183    0.0366680087842   0.0667111407605    0.0666666784844
9.46   0.0360240160107    0.036001276822   0.0667111407605    0.066666678484
9.47   0.0353569046031    0.0353345477029   0.0667111407605    0.0666666784836
9.48   0.0346897931955    0.0346678213088   0.0667111407605    0.0666666784832
9.49   0.0340226817879    0.0340010975262   0.0667111407605    0.0666666784829
9.5   0.0333555703803    0.0333343762462   0.0667111407605    0.0666666784825
9.51   0.0326884589726    0.0326676573641   0.0667111407605    0.0666666784822
9.52   0.032021347565    0.0320009407793   0.0667111407605    0.0666666784818
9.53   0.0313542361574    0.0313342263954   0.0667111407605    0.0666666784815
9.54   0.0306871247498    0.0306675141196   0.0667111407605    0.0666666784812
9.55   0.0300200133422    0.0300008038629   0.0667111407605    0.0666666784809
9.56   0.0293529019346    0.0293340955399   0.0667111407605    0.0666666784807
9.57   0.028685790527    0.0286673890684   0.0667111407605    0.0666666784804
9.58   0.0280186791194    0.0280006843698   0.0667111407605    0.0666666784802
9.59   0.0273515677118    0.0273339813684   0.0667111407605    0.0666666784799
9.6   0.0266844563042    0.0266672799919   0.0667111407605    0.0666666784797
9.61   0.0260173448966    0.0260005801704   0.0667111407605    0.0666666784795
9.62   0.025350233489    0.0253338818374   0.0667111407605    0.0666666784793
9.63   0.0246831220814    0.0246671849288   0.0667111407605    0.066666678479
9.64   0.0240160106738    0.0240004893831   0.0667111407605    0.0666666784788
9.65   0.0233488992662    0.0233337951414   0.0667111407605    0.0666666784786
9.66   0.0226817878586    0.0226671021472   0.0667111407605    0.0666666784784
9.67   0.022014676451    0.0220004103463   0.0667111407605    0.0666666784783
9.68   0.0213475650434    0.0213337196868   0.0667111407605    0.0666666784781
9.69   0.0206804536358    0.0206670301189   0.0667111407605    0.0666666784779
9.7   0.0200133422282    0.0200003415949   0.0667111407605    0.0666666784778
9.71   0.0193462308205    0.0193336540689   0.0667111407605    0.0666666784776
9.72   0.0186791194129    0.0186669674972   0.0667111407605    0.0666666784775
9.73   0.0180120080053    0.0180002818378   0.0667111407605    0.0666666784773
9.74   0.0173448965977    0.0173335970503   0.0667111407605    0.0666666784772
9.75   0.0166777851901    0.0166669130962   0.0667111407605    0.0666666784771
9.76   0.0160106737825    0.0160002299386   0.0667111407605    0.0666666784769
9.77   0.0153435623749    0.0153335475421   0.0667111407605    0.0666666784768
9.78   0.0146764509673    0.0146668658728   0.0667111407605    0.0666666784767
9.79   0.0140093395597    0.0140001848983   0.0667111407605    0.0666666784766
9.8   0.0133422281521    0.0133335045874   0.0667111407605    0.0666666784765
9.81   0.0126751167445    0.0126668249104   0.0667111407605    0.0666666784764
9.82   0.0120080053369    0.0120001458388   0.0667111407605    0.0666666784763
9.83   0.0113408939293    0.0113334673454   0.0667111407605    0.0666666784762
9.84   0.0106737825217    0.0106667894041   0.0667111407605    0.0666666784761
9.85   0.0100066711141    0.0100001119899   0.0667111407605    0.066666678476
9.86   0.00933955970647    0.00933343507897   0.0667111407605    0.0666666784759
9.87   0.00867244829887    0.00866675864837   0.0667111407605    0.0666666784758
9.88   0.00800533689126    0.00800008267627   0.0667111407605    0.0666666784757
9.89   0.00733822548366    0.00733340714174   0.0667111407605    0.0666666784757
9.9   0.00667111407605    0.00666673202478   0.0667111407605    0.0666666784756
9.91   0.00600400266845    0.00600005730625   0.0667111407605    0.0666666784755
9.92   0.00533689126084    0.00533338296786   0.0667111407605    0.0666666784755
9.93   0.00466977985324    0.00466670899211   0.0667111407605    0.0666666784754
9.94   0.00400266844563    0.00400003536228   0.0667111407605    0.0666666784753
9.95   0.00333555703803    0.00333336206237   0.0667111407605    0.0666666784753
9.96   0.00266844563042    0.00266668907712   0.0667111407605    0.0666666784752
9.97   0.00200133422282    0.0020000163919   0.0667111407605    0.0666666784752
9.98   0.00133422281521    0.00133334399277   0.0667111407605    0.0666666784751
9.99   0.000667111407605    0.000666671866382   0.0667111407605    0.0666666784751


==> plot/2D_con_error_002.txt <==
h   dof   t_1   ep_1   eu_1   t_2   ep_2   eu_2   t_3   ep_3   eu_3
5.0E-02   3279   0.08   9.90E-03   3.96E-02   0.08   1.24E-02   5.19E-02   0.08   1.81E-02   6.74E-02   
2.5E-02   10988   0.44   4.72E-03   2.08E-02   0.44   6.57E-03   2.67E-02   0.44   9.43E-03   3.42E-02   
1.0E-02   52035   3.30   2.17E-03   1.33E-02   3.28   3.51E-03   1.56E-02   3.21   6.22E-03   2.17E-02   
5.0E-03   190826   25.11   1.16E-03   7.52E-03   20.71   2.12E-03   1.00E-02   23.65   3.35E-03   1.36E-02   
4.0E-03   292641   53.66   9.81E-04   5.14E-03   53.36   1.88E-03   8.86E-03   53.00   2.30E-03   1.11E-02   


==> plot/2D_con_error_2.txt <==
h   dof   t_1   ep_1   eu_1   t_2   ep_2   eu_2   t_3   ep_3   eu_3
5.0E-02   3279   0.08   4.49E-03   2.00E-02   0.08   4.83E-03   2.10E-02   0.08   5.11E-03   2.19E-02   
2.5E-02   10988   0.46   3.49E-03   1.35E-02   0.45   3.79E-03   1.46E-02   0.45   4.11E-03   1.58E-02   
1.0E-02   52035   2.91   2.13E-03   8.40E-03   2.87   2.24E-03   9.29E-03   2.86   2.46E-03   1.01E-02   
5.0E-03   190826   18.92   1.34E-03   6.26E-03   18.91   1.46E-03   6.62E-03   19.24   1.60E-03   7.27E-03   
4.0E-03   292641   51.26   1.14E-03   5.40E-03   51.04   1.39E-03   5.76E-03   51.13   1.47E-03   6.42E-03   


==> plot/2D_mix_error_002.txt <==
h   dof   t   ep   eu
1.0E-01   2210   0.02   1.21E-02   4.69E-02   
5.0E-02   8035   0.09   6.19E-03   3.20E-02   
2.5E-02   54455   2.09   2.51E-03   2.00E-02   
2.0E-02   77965   3.86   2.00E-03   1.59E-02   
1.0E-02   258970   40.27   9.22E-04   1.01E-02   


==> plot/2D_mix_error_2.txt <==
h   dof   t   ep   eu
1.0E-01   2210   0.02   1.17E-02   2.84E-02   
5.0E-02   8035   0.09   6.00E-03   2.04E-02   
2.5E-02   54455   2.29   2.45E-03   1.32E-02   
2.0E-02   77965   4.09   1.96E-03   1.07E-02   
1.0E-02   258970   36.93   9.09E-04   6.82E-03   


==> plot/2D_p_exact_05_002.txt <==
   x             y
0.000000 0.999086
0.010000 0.995221
0.020000 0.990572
0.030000 0.986326
0.040000 0.981240
0.050000 0.976619
0.060000 0.972170
0.070000 0.967241
0.080000 0.963161
0.090000 0.957697
0.100000 0.953287
0.110000 0.948487
0.120000 0.944022
0.130000 0.939331
0.140000 0.934283
0.150000 0.930187
0.160000 0.925468
0.170000 0.920329
0.180000 0.916113
0.190000 0.911047
0.200000 0.906522
0.210000 0.902292
0.220000 0.897388
0.230000 0.892678
0.240000 0.887847
0.250000 0.883625
0.260000 0.878709
0.270000 0.874046
0.280000 0.869200
0.290000 0.864891
0.300000 0.860009
0.310000 0.856050
0.320000 0.850833
0.330000 0.846247
0.340000 0.841926
0.350000 0.837096
0.360000 0.832309
0.370000 0.827945
0.380000 0.822736
0.390000 0.818326
0.400000 0.813785
0.410000 0.809349
0.420000 0.804738
0.430000 0.799993
0.440000 0.795595
0.450000 0.790592
0.460000 0.786302
0.470000 0.781843
0.480000 0.776981
0.490000 0.772605
0.500000 0.768163
0.510000 0.763493
0.520000 0.758931
0.530000 0.754335
0.540000 0.749903
0.550000 0.745706
0.560000 0.740989
0.570000 0.736526
0.580000 0.732245
0.590000 0.727559
0.600000 0.723440
0.610000 0.718760
0.620000 0.714539
0.630000 0.710084
0.640000 0.705908
0.650000 0.701467
0.660000 0.697282
0.670000 0.693188
0.680000 0.688564
0.690000 0.684661
0.700000 0.680381
0.710000 0.676502
0.720000 0.672317
0.730000 0.668381
0.740000 0.664741
0.750000 0.660658
0.760000 0.656579
0.770000 0.652692
0.780000 0.649070
0.790000 0.645467
0.800000 0.641834
0.810000 0.638374
0.820000 0.634939
0.830000 0.631640
0.840000 0.628488
0.850000 0.625438
0.860000 0.622669
0.870000 0.619823
0.880000 0.616996
0.890000 0.614379
0.900000 0.612180
0.910000 0.610027
0.920000 0.608077
0.930000 0.606260
0.940000 0.604722
0.950000 0.603295
0.960000 0.602220
0.970000 0.601347
0.980000 0.600688
0.990000 0.600268
1.000000 0.500007
1.010000 0.399722
1.020000 0.399315
1.030000 0.398665
1.040000 0.397765
1.050000 0.396700
1.060000 0.395280
1.070000 0.393737
1.080000 0.391922
1.090000 0.389971
1.100000 0.387823
1.110000 0.385624
1.120000 0.382999
1.130000 0.380176
1.140000 0.377332
1.150000 0.374560
1.160000 0.371517
1.170000 0.368353
1.180000 0.365064
1.190000 0.361624
1.200000 0.358161
1.210000 0.354533
1.220000 0.350926
1.230000 0.347307
1.240000 0.343423
1.250000 0.339340
1.260000 0.335261
1.270000 0.331617
1.280000 0.327679
1.290000 0.323502
1.300000 0.319611
1.310000 0.315329
1.320000 0.311429
1.330000 0.306809
1.340000 0.302722
1.350000 0.298532
1.360000 0.294091
1.370000 0.289911
1.380000 0.285461
1.390000 0.281244
1.400000 0.276562
1.410000 0.272439
1.420000 0.267760
1.430000 0.263474
1.440000 0.259013
1.450000 0.254293
1.460000 0.250088
1.470000 0.245665
1.480000 0.241072
1.490000 0.236504
1.500000 0.231838
1.510000 0.227400
1.520000 0.223020
1.530000 0.218159
1.540000 0.213703
1.550000 0.209409
1.560000 0.204400
1.570000 0.200006
1.580000 0.195262
1.590000 0.190654
1.600000 0.186210
1.610000 0.181671
1.620000 0.177261
1.630000 0.172054
1.640000 0.167688
1.650000 0.162905
1.660000 0.158080
1.670000 0.153762
1.680000 0.149164
1.690000 0.143948
1.700000 0.139984
1.710000 0.135110
1.720000 0.130799
1.730000 0.125958
1.740000 0.121291
1.750000 0.116357
1.760000 0.112154
1.770000 0.107325
1.780000 0.102614
1.790000 0.097705
1.800000 0.093476
1.810000 0.088962
1.820000 0.083894
1.830000 0.079677
1.840000 0.074532
1.850000 0.069826
1.860000 0.065723
1.870000 0.060663
1.880000 0.055972
1.890000 0.051511
1.900000 0.046710
1.910000 0.042301
1.920000 0.036835
1.930000 0.032750
1.940000 0.027824
1.950000 0.023384
1.960000 0.018760
1.970000 0.013686
1.980000 0.009432
1.990000 0.004784
2.000000 0.000904


==> plot/2D_px_04_exact.txt <==
   x             y
0.000000 0.999856
0.010000 0.995199
0.020000 0.990394
0.030000 0.985555
0.040000 0.980776
0.050000 0.975953
0.060000 0.971159
0.070000 0.966341
0.080000 0.961571
0.090000 0.956757
0.100000 0.951951
0.110000 0.947130
0.120000 0.942330
0.130000 0.937546
0.140000 0.932752
0.150000 0.927929
0.160000 0.923156
0.170000 0.918301
0.180000 0.913522
0.190000 0.908715
0.200000 0.903907
0.210000 0.899095
0.220000 0.894258
0.230000 0.889507
0.240000 0.884728
0.250000 0.879930
0.260000 0.875115
0.270000 0.870310
0.280000 0.865553
0.290000 0.860756
0.300000 0.856027
0.310000 0.851149
0.320000 0.846361
0.330000 0.841571
0.340000 0.836792
0.350000 0.832047
0.360000 0.827224
0.370000 0.822441
0.380000 0.817663
0.390000 0.812896
0.400000 0.808079
0.410000 0.803322
0.420000 0.798540
0.430000 0.793791
0.440000 0.789022
0.450000 0.784243
0.460000 0.779503
0.470000 0.774733
0.480000 0.770035
0.490000 0.765233
0.500000 0.760471
0.510000 0.755765
0.520000 0.751019
0.530000 0.746312
0.540000 0.741511
0.550000 0.736847
0.560000 0.732114
0.570000 0.727421
0.580000 0.722705
0.590000 0.718044
0.600000 0.713330
0.610000 0.708674
0.620000 0.703990
0.630000 0.699315
0.640000 0.694663
0.650000 0.690049
0.660000 0.685435
0.670000 0.680810
0.680000 0.676199
0.690000 0.671609
0.700000 0.667045
0.710000 0.662481
0.720000 0.657944
0.730000 0.653442
0.740000 0.648932
0.750000 0.644481
0.760000 0.640027
0.770000 0.635598
0.780000 0.631165
0.790000 0.626814
0.800000 0.622505
0.810000 0.618190
0.820000 0.613933
0.830000 0.609713
0.840000 0.605542
0.850000 0.601440
0.860000 0.597353
0.870000 0.593368
0.880000 0.589433
0.890000 0.585546
0.900000 0.581798
0.910000 0.578134
0.920000 0.574552
0.930000 0.571140
0.940000 0.567841
0.950000 0.564686
0.960000 0.561712
0.970000 0.558924
0.980000 0.556322
0.990000 0.553957
1.000000 0.495835
1.010000 0.445991
1.020000 0.443613
1.030000 0.441021
1.040000 0.438220
1.050000 0.435272
1.060000 0.432109
1.070000 0.428812
1.080000 0.425372
1.090000 0.421819
1.100000 0.418145
1.110000 0.414370
1.120000 0.410531
1.130000 0.406608
1.140000 0.402586
1.150000 0.398537
1.160000 0.394379
1.170000 0.390237
1.180000 0.386016
1.190000 0.381762
1.200000 0.377457
1.210000 0.373126
1.220000 0.368755
1.230000 0.364388
1.240000 0.359945
1.250000 0.355467
1.260000 0.351015
1.270000 0.346513
1.280000 0.342007
1.290000 0.337439
1.300000 0.332911
1.310000 0.328321
1.320000 0.323737
1.330000 0.319140
1.340000 0.314526
1.350000 0.309930
1.360000 0.305302
1.370000 0.300582
1.380000 0.295970
1.390000 0.291301
1.400000 0.286627
1.410000 0.281947
1.420000 0.277287
1.430000 0.272538
1.440000 0.267848
1.450000 0.263101
1.460000 0.258395
1.470000 0.253677
1.480000 0.248972
1.490000 0.244201
1.500000 0.239469
1.510000 0.234728
1.520000 0.229988
1.530000 0.225223
1.540000 0.220476
1.550000 0.215705
1.560000 0.210939
1.570000 0.206182
1.580000 0.201408
1.590000 0.196650
1.600000 0.191850
1.610000 0.187075
1.620000 0.182304
1.630000 0.177562
1.640000 0.172758
1.650000 0.167977
1.660000 0.163189
1.670000 0.158372
1.680000 0.153617
1.690000 0.148807
1.700000 0.144028
1.710000 0.139223
1.720000 0.134452
1.730000 0.129669
1.740000 0.124876
1.750000 0.120039
1.760000 0.115269
1.770000 0.110459
1.780000 0.105646
1.790000 0.100879
1.800000 0.096110
1.810000 0.091260
1.820000 0.086474
1.830000 0.081691
1.840000 0.076883
1.850000 0.072060
1.860000 0.067262
1.870000 0.062484
1.880000 0.057662
1.890000 0.052835
1.900000 0.048053
1.910000 0.043228
1.920000 0.038466
1.930000 0.033638
1.940000 0.028832
1.950000 0.024053
1.960000 0.019186
1.970000 0.014397
1.980000 0.009616
1.990000 0.004818
2.000000 0.000070


==> plot/2D_px_05_exact.txt <==
   x             y
0.000000 0.999831
0.010000 0.995242
0.020000 0.990386
0.030000 0.985600
0.040000 0.980805
0.050000 0.975977
0.060000 0.971171
0.070000 0.966390
0.080000 0.961576
0.090000 0.956735
0.100000 0.951998
0.110000 0.947180
0.120000 0.942349
0.130000 0.937543
0.140000 0.932724
0.150000 0.927962
0.160000 0.923167
0.170000 0.918363
0.180000 0.913566
0.190000 0.908741
0.200000 0.903962
0.210000 0.899144
0.220000 0.894406
0.230000 0.889564
0.240000 0.884776
0.250000 0.879974
0.260000 0.875163
0.270000 0.870386
0.280000 0.865613
0.290000 0.860809
0.300000 0.855972
0.310000 0.851244
0.320000 0.846419
0.330000 0.841686
0.340000 0.836873
0.350000 0.832108
0.360000 0.827339
0.370000 0.822562
0.380000 0.817718
0.390000 0.813015
0.400000 0.808247
0.410000 0.803490
0.420000 0.798700
0.430000 0.793953
0.440000 0.789217
0.450000 0.784500
0.460000 0.779708
0.470000 0.774959
0.480000 0.770233
0.490000 0.765508
0.500000 0.760752
0.510000 0.756044
0.520000 0.751331
0.530000 0.746602
0.540000 0.741897
0.550000 0.737251
0.560000 0.732506
0.570000 0.727860
0.580000 0.723179
0.590000 0.718511
0.600000 0.713874
0.610000 0.709234
0.620000 0.704604
0.630000 0.700003
0.640000 0.695380
0.650000 0.690762
0.660000 0.686250
0.670000 0.681698
0.680000 0.677109
0.690000 0.672611
0.700000 0.668126
0.710000 0.663680
0.720000 0.659210
0.730000 0.654818
0.740000 0.650429
0.750000 0.646081
0.760000 0.641762
0.770000 0.637450
0.780000 0.633202
0.790000 0.628983
0.800000 0.624836
0.810000 0.620736
0.820000 0.616680
0.830000 0.612678
0.840000 0.608750
0.850000 0.604870
0.860000 0.601070
0.870000 0.597333
0.880000 0.593688
0.890000 0.590132
0.900000 0.586656
0.910000 0.583289
0.920000 0.580036
0.930000 0.576850
0.940000 0.573818
0.950000 0.570855
0.960000 0.568019
0.970000 0.565311
0.980000 0.562707
0.990000 0.560228
1.000000 0.499979
1.010000 0.439709
1.020000 0.437235
1.030000 0.434630
1.040000 0.431920
1.050000 0.429082
1.060000 0.426128
1.070000 0.423091
1.080000 0.419907
1.090000 0.416654
1.100000 0.413291
1.110000 0.409816
1.120000 0.406253
1.130000 0.402612
1.140000 0.398876
1.150000 0.395074
1.160000 0.391201
1.170000 0.387261
1.180000 0.383270
1.190000 0.379209
1.200000 0.375107
1.210000 0.370965
1.220000 0.366743
1.230000 0.362498
1.240000 0.358190
1.250000 0.353867
1.260000 0.349523
1.270000 0.345131
1.280000 0.340739
1.290000 0.336276
1.300000 0.331819
1.310000 0.327332
1.320000 0.322837
1.330000 0.318254
1.340000 0.313709
1.350000 0.309193
1.360000 0.304574
1.370000 0.299949
1.380000 0.295354
1.390000 0.290727
1.400000 0.286086
1.410000 0.281446
1.420000 0.276786
1.430000 0.272099
1.440000 0.267456
1.450000 0.262709
1.460000 0.258056
1.470000 0.253360
1.480000 0.248634
1.490000 0.243916
1.500000 0.239213
1.510000 0.234462
1.520000 0.229734
1.530000 0.225008
1.540000 0.220263
1.550000 0.215467
1.560000 0.210746
1.570000 0.206014
1.580000 0.201270
1.590000 0.196483
1.600000 0.191718
1.610000 0.186953
1.620000 0.182250
1.630000 0.177409
1.640000 0.172631
1.650000 0.167865
1.660000 0.163107
1.670000 0.158298
1.680000 0.153553
1.690000 0.148731
1.700000 0.143999
1.710000 0.139170
1.720000 0.134364
1.730000 0.129598
1.740000 0.124817
1.750000 0.119989
1.760000 0.115206
1.770000 0.110422
1.780000 0.105579
1.790000 0.100837
1.800000 0.096021
1.810000 0.091254
1.820000 0.086427
1.830000 0.081630
1.840000 0.076821
1.850000 0.072040
1.860000 0.067271
1.870000 0.062441
1.880000 0.057635
1.890000 0.052810
1.900000 0.047991
1.910000 0.043257
1.920000 0.038414
1.930000 0.033596
1.940000 0.028818
1.950000 0.024022
1.960000 0.019193
1.970000 0.014410
1.980000 0.009617
1.990000 0.004762
2.000000 0.000158


==> plot/2D_px_45_1.0_05.txt <==
   x             y
0.000000 0.999989
0.010000 0.995324
0.020000 0.990642
0.030000 0.985968
0.040000 0.981275
0.050000 0.976597
0.060000 0.971907
0.070000 0.967224
0.080000 0.962549
0.090000 0.957872
0.100000 0.953191
0.110000 0.948513
0.120000 0.943833
0.130000 0.939156
0.140000 0.934492
0.150000 0.929822
0.160000 0.925135
0.170000 0.920467
0.180000 0.915795
0.190000 0.911124
0.200000 0.906446
0.210000 0.901775
0.220000 0.897112
0.230000 0.892448
0.240000 0.887782
0.250000 0.883100
0.260000 0.878457
0.270000 0.873802
0.280000 0.869140
0.290000 0.864488
0.300000 0.859829
0.310000 0.855184
0.320000 0.850535
0.330000 0.845903
0.340000 0.841259
0.350000 0.836616
0.360000 0.831979
0.370000 0.827350
0.380000 0.822723
0.390000 0.818100
0.400000 0.813479
0.410000 0.808875
0.420000 0.804263
0.430000 0.799660
0.440000 0.795060
0.450000 0.790476
0.460000 0.785894
0.470000 0.781316
0.480000 0.776748
0.490000 0.772192
0.500000 0.767636
0.510000 0.763092
0.520000 0.758564
0.530000 0.754043
0.540000 0.749527
0.550000 0.745038
0.560000 0.740562
0.570000 0.736090
0.580000 0.731643
0.590000 0.727196
0.600000 0.722789
0.610000 0.718390
0.620000 0.714007
0.630000 0.709646
0.640000 0.705315
0.650000 0.701010
0.660000 0.696733
0.670000 0.692476
0.680000 0.688251
0.690000 0.684064
0.700000 0.679920
0.710000 0.675818
0.720000 0.671741
0.730000 0.667721
0.740000 0.663752
0.750000 0.659827
0.760000 0.655970
0.770000 0.652162
0.780000 0.648428
0.790000 0.644767
0.800000 0.641179
0.810000 0.637679
0.820000 0.634276
0.830000 0.630962
0.840000 0.627759
0.850000 0.624663
0.860000 0.621699
0.870000 0.618859
0.880000 0.616159
0.890000 0.613618
0.900000 0.611236
0.910000 0.609019
0.920000 0.606990
0.930000 0.605148
0.940000 0.603514
0.950000 0.602080
0.960000 0.600879
0.970000 0.603594
0.980000 0.602879
0.990000 0.602433
1.000000 0.513414
1.010000 0.398497
1.020000 0.398049
1.030000 0.397305
1.040000 0.397424
1.050000 0.396208
1.060000 0.394785
1.070000 0.393155
1.080000 0.391329
1.090000 0.389316
1.100000 0.387122
1.110000 0.384760
1.120000 0.382232
1.130000 0.379555
1.140000 0.376737
1.150000 0.373791
1.160000 0.370721
1.170000 0.367526
1.180000 0.364241
1.190000 0.360851
1.200000 0.357366
1.210000 0.353802
1.220000 0.350155
1.230000 0.346440
1.240000 0.342653
1.250000 0.338808
1.260000 0.334903
1.270000 0.330946
1.280000 0.326941
1.290000 0.322888
1.300000 0.318789
1.310000 0.314657
1.320000 0.310487
1.330000 0.306283
1.340000 0.302048
1.350000 0.297781
1.360000 0.293490
1.370000 0.289171
1.380000 0.284831
1.390000 0.280467
1.400000 0.276083
1.410000 0.271687
1.420000 0.267264
1.430000 0.262827
1.440000 0.258375
1.450000 0.253912
1.460000 0.249433
1.470000 0.244944
1.480000 0.240443
1.490000 0.235929
1.500000 0.231407
1.510000 0.226873
1.520000 0.222333
1.530000 0.217783
1.540000 0.213227
1.550000 0.208660
1.560000 0.204089
1.570000 0.199512
1.580000 0.194929
1.590000 0.190339
1.600000 0.185746
1.610000 0.181146
1.620000 0.176541
1.630000 0.171936
1.640000 0.167323
1.650000 0.162708
1.660000 0.158089
1.670000 0.153467
1.680000 0.148841
1.690000 0.144212
1.700000 0.139581
1.710000 0.134948
1.720000 0.130312
1.730000 0.125674
1.740000 0.121033
1.750000 0.116391
1.760000 0.111748
1.770000 0.107102
1.780000 0.102455
1.790000 0.097807
1.800000 0.093156
1.810000 0.088507
1.820000 0.083854
1.830000 0.079200
1.840000 0.074545
1.850000 0.069891
1.860000 0.065234
1.870000 0.060578
1.880000 0.055921
1.890000 0.051263
1.900000 0.046605
1.910000 0.041946
1.920000 0.037286
1.930000 0.032626
1.940000 0.027966
1.950000 0.023305
1.960000 0.018645
1.970000 0.013984
1.980000 0.009322
1.990000 0.004661
2.000000 0.000000


==> plot/2D_px_45_2.0_05.txt <==
   x             y
0.000000 0.999989
0.010000 0.995337
0.020000 0.990669
0.030000 0.986008
0.040000 0.981330
0.050000 0.976665
0.060000 0.971990
0.070000 0.967320
0.080000 0.962659
0.090000 0.957996
0.100000 0.953330
0.110000 0.948666
0.120000 0.943999
0.130000 0.939336
0.140000 0.934685
0.150000 0.930030
0.160000 0.925356
0.170000 0.920702
0.180000 0.916043
0.190000 0.911386
0.200000 0.906721
0.210000 0.902064
0.220000 0.897415
0.230000 0.892764
0.240000 0.888111
0.250000 0.883443
0.260000 0.878813
0.270000 0.874171
0.280000 0.869523
0.290000 0.864884
0.300000 0.860238
0.310000 0.855607
0.320000 0.850972
0.330000 0.846354
0.340000 0.841723
0.350000 0.837095
0.360000 0.832472
0.370000 0.827858
0.380000 0.823247
0.390000 0.818639
0.400000 0.814034
0.410000 0.809446
0.420000 0.804852
0.430000 0.800266
0.440000 0.795683
0.450000 0.791117
0.460000 0.786553
0.470000 0.781994
0.480000 0.777445
0.490000 0.772909
0.500000 0.768374
0.510000 0.763850
0.520000 0.759343
0.530000 0.754844
0.540000 0.750350
0.550000 0.745884
0.560000 0.741430
0.570000 0.736982
0.580000 0.732559
0.590000 0.728137
0.600000 0.723755
0.610000 0.719383
0.620000 0.715027
0.630000 0.710693
0.640000 0.706392
0.650000 0.702117
0.660000 0.697871
0.670000 0.693648
0.680000 0.689457
0.690000 0.685307
0.700000 0.681202
0.710000 0.677139
0.720000 0.673106
0.730000 0.669132
0.740000 0.665211
0.750000 0.661337
0.760000 0.657534
0.770000 0.653783
0.780000 0.650110
0.790000 0.646514
0.800000 0.642994
0.810000 0.639566
0.820000 0.636239
0.830000 0.633004
0.840000 0.629886
0.850000 0.626879
0.860000 0.624008
0.870000 0.621268
0.880000 0.618672
0.890000 0.616241
0.900000 0.613975
0.910000 0.611881
0.920000 0.609980
0.930000 0.608272
0.940000 0.606778
0.950000 0.605488
0.960000 0.604434
0.970000 0.590511
0.980000 0.589914
0.990000 0.589542
1.000000 0.510717
1.010000 0.408958
1.020000 0.408599
1.030000 0.408009
1.040000 0.392542
1.050000 0.391497
1.060000 0.390232
1.070000 0.388750
1.080000 0.387063
1.090000 0.385183
1.100000 0.383115
1.110000 0.380873
1.120000 0.378459
1.130000 0.375893
1.140000 0.373181
1.150000 0.370335
1.160000 0.367362
1.170000 0.364260
1.180000 0.361064
1.190000 0.357760
1.200000 0.354357
1.210000 0.350871
1.220000 0.347300
1.230000 0.343658
1.240000 0.339941
1.250000 0.336163
1.260000 0.332323
1.270000 0.328428
1.280000 0.324484
1.290000 0.320489
1.300000 0.316447
1.310000 0.312370
1.320000 0.308253
1.330000 0.304099
1.340000 0.299914
1.350000 0.295696
1.360000 0.291451
1.370000 0.287179
1.380000 0.282884
1.390000 0.278563
1.400000 0.274221
1.410000 0.269866
1.420000 0.265484
1.430000 0.261087
1.440000 0.256673
1.450000 0.252248
1.460000 0.247806
1.470000 0.243353
1.480000 0.238889
1.490000 0.234410
1.500000 0.229923
1.510000 0.225423
1.520000 0.220917
1.530000 0.216401
1.540000 0.211878
1.550000 0.207344
1.560000 0.202805
1.570000 0.198260
1.580000 0.193709
1.590000 0.189150
1.600000 0.184588
1.610000 0.180019
1.620000 0.175445
1.630000 0.170870
1.640000 0.166288
1.650000 0.161703
1.660000 0.157114
1.670000 0.152522
1.680000 0.147926
1.690000 0.143327
1.700000 0.138725
1.710000 0.134122
1.720000 0.129515
1.730000 0.124907
1.740000 0.120295
1.750000 0.115683
1.760000 0.111068
1.770000 0.106451
1.780000 0.101834
1.790000 0.097214
1.800000 0.092593
1.810000 0.087972
1.820000 0.083348
1.830000 0.078722
1.840000 0.074096
1.850000 0.069470
1.860000 0.064842
1.870000 0.060214
1.880000 0.055585
1.890000 0.050956
1.900000 0.046325
1.910000 0.041694
1.920000 0.037063
1.930000 0.032431
1.940000 0.027798
1.950000 0.023166
1.960000 0.018533
1.970000 0.013900
1.980000 0.009267
1.990000 0.004633
2.000000 0.000000


==> plot/2D_px_45_3.0_05.txt <==
   x             y
0.000000 0.999989
0.010000 0.995371
0.020000 0.990736
0.030000 0.986109
0.040000 0.981463
0.050000 0.976832
0.060000 0.972189
0.070000 0.967553
0.080000 0.962925
0.090000 0.958295
0.100000 0.953661
0.110000 0.949031
0.120000 0.944397
0.130000 0.939767
0.140000 0.935150
0.150000 0.930528
0.160000 0.925888
0.170000 0.921267
0.180000 0.916643
0.190000 0.912020
0.200000 0.907390
0.210000 0.902767
0.220000 0.898152
0.230000 0.893536
0.240000 0.888918
0.250000 0.884285
0.260000 0.879691
0.270000 0.875085
0.280000 0.870472
0.290000 0.865870
0.300000 0.861260
0.310000 0.856665
0.320000 0.852067
0.330000 0.847485
0.340000 0.842892
0.350000 0.838301
0.360000 0.833715
0.370000 0.829139
0.380000 0.824566
0.390000 0.819996
0.400000 0.815429
0.410000 0.810880
0.420000 0.806324
0.430000 0.801776
0.440000 0.797232
0.450000 0.792705
0.460000 0.788180
0.470000 0.783659
0.480000 0.779149
0.490000 0.774652
0.500000 0.770156
0.510000 0.765671
0.520000 0.761204
0.530000 0.756745
0.540000 0.752291
0.550000 0.747865
0.560000 0.743452
0.570000 0.739045
0.580000 0.734664
0.590000 0.730284
0.600000 0.725944
0.610000 0.721614
0.620000 0.717301
0.630000 0.713011
0.640000 0.708752
0.650000 0.704521
0.660000 0.700319
0.670000 0.696139
0.680000 0.691993
0.690000 0.687887
0.700000 0.683826
0.710000 0.679809
0.720000 0.675821
0.730000 0.671892
0.740000 0.668017
0.750000 0.664189
0.760000 0.660432
0.770000 0.656727
0.780000 0.653101
0.790000 0.649550
0.800000 0.646077
0.810000 0.642694
0.820000 0.639413
0.830000 0.636225
0.840000 0.633152
0.850000 0.630190
0.860000 0.627363
0.870000 0.624666
0.880000 0.622110
0.890000 0.619718
0.900000 0.617488
0.910000 0.615426
0.920000 0.613553
0.930000 0.611869
0.940000 0.610394
0.950000 0.609119
0.960000 0.608073
0.970000 0.589897
0.980000 0.589300
0.990000 0.588928
1.000000 0.511516
1.010000 0.411577
1.020000 0.411208
1.030000 0.410600
1.040000 0.394584
1.050000 0.393518
1.060000 0.392233
1.070000 0.390733
1.080000 0.389030
1.090000 0.387134
1.100000 0.385051
1.110000 0.382794
1.120000 0.380367
1.130000 0.377786
1.140000 0.375060
1.150000 0.372200
1.160000 0.369213
1.170000 0.366097
1.180000 0.362887
1.190000 0.359568
1.200000 0.356150
1.210000 0.352649
1.220000 0.349062
1.230000 0.345405
1.240000 0.341672
1.250000 0.337878
1.260000 0.334022
1.270000 0.330110
1.280000 0.326149
1.290000 0.322136
1.300000 0.318076
1.310000 0.313982
1.320000 0.309847
1.330000 0.305675
1.340000 0.301472
1.350000 0.297234
1.360000 0.292971
1.370000 0.288679
1.380000 0.284365
1.390000 0.280024
1.400000 0.275663
1.410000 0.271288
1.420000 0.266885
1.430000 0.262468
1.440000 0.258033
1.450000 0.253587
1.460000 0.249125
1.470000 0.244650
1.480000 0.240164
1.490000 0.235664
1.500000 0.231155
1.510000 0.226633
1.520000 0.222104
1.530000 0.217566
1.540000 0.213020
1.550000 0.208463
1.560000 0.203901
1.570000 0.199333
1.580000 0.194758
1.590000 0.190176
1.600000 0.185590
1.610000 0.180998
1.620000 0.176400
1.630000 0.171801
1.640000 0.167195
1.650000 0.162586
1.660000 0.157973
1.670000 0.153357
1.680000 0.148736
1.690000 0.144113
1.700000 0.139487
1.710000 0.134858
1.720000 0.130227
1.730000 0.125593
1.740000 0.120957
1.750000 0.116319
1.760000 0.111680
1.770000 0.107038
1.780000 0.102395
1.790000 0.097750
1.800000 0.093103
1.810000 0.088457
1.820000 0.083807
1.830000 0.079156
1.840000 0.074505
1.850000 0.069853
1.860000 0.065200
1.870000 0.060546
1.880000 0.055891
1.890000 0.051237
1.900000 0.046581
1.910000 0.041924
1.920000 0.037267
1.930000 0.032610
1.940000 0.027952
1.950000 0.023294
1.960000 0.018635
1.970000 0.013976
1.980000 0.009318
1.990000 0.004659
2.000000 0.000000


==> plot/2D_px_4_3.0_04.txt <==
   x             y
0.000000 1.000001
0.010000 0.995205
0.020000 0.990403
0.030000 0.985608
0.040000 0.980817
0.050000 0.976021
0.060000 0.971218
0.070000 0.966424
0.080000 0.961632
0.090000 0.956823
0.100000 0.952036
0.110000 0.947249
0.120000 0.942452
0.130000 0.937653
0.140000 0.932864
0.150000 0.928074
0.160000 0.923277
0.170000 0.918489
0.180000 0.913694
0.190000 0.908903
0.200000 0.904112
0.210000 0.899326
0.220000 0.894530
0.230000 0.889741
0.240000 0.884960
0.250000 0.880167
0.260000 0.875379
0.270000 0.870595
0.280000 0.865815
0.290000 0.861029
0.300000 0.856251
0.310000 0.851466
0.320000 0.846694
0.330000 0.841914
0.340000 0.837135
0.350000 0.832355
0.360000 0.827590
0.370000 0.822816
0.380000 0.818052
0.390000 0.813285
0.400000 0.808514
0.410000 0.803755
0.420000 0.798989
0.430000 0.794242
0.440000 0.789491
0.450000 0.784736
0.460000 0.779991
0.470000 0.775246
0.480000 0.770514
0.490000 0.765769
0.500000 0.761034
0.510000 0.756319
0.520000 0.751596
0.530000 0.746884
0.540000 0.742157
0.550000 0.737462
0.560000 0.732763
0.570000 0.728073
0.580000 0.723386
0.590000 0.718712
0.600000 0.714040
0.610000 0.709389
0.620000 0.704732
0.630000 0.700093
0.640000 0.695465
0.650000 0.690837
0.660000 0.686234
0.670000 0.681642
0.680000 0.677064
0.690000 0.672497
0.700000 0.667959
0.710000 0.663423
0.720000 0.658908
0.730000 0.654424
0.740000 0.649949
0.750000 0.645509
0.760000 0.641092
0.770000 0.636694
0.780000 0.632329
0.790000 0.627998
0.800000 0.623695
0.810000 0.619439
0.820000 0.615220
0.830000 0.611048
0.840000 0.606918
0.850000 0.602856
0.860000 0.598830
0.870000 0.594893
0.880000 0.591020
0.890000 0.587214
0.900000 0.583517
0.910000 0.579916
0.920000 0.576416
0.930000 0.573052
0.940000 0.569827
0.950000 0.566749
0.960000 0.560441
0.970000 0.557099
0.980000 0.554560
0.990000 0.552241
1.000000 0.497406
1.010000 0.447084
1.020000 0.444769
1.030000 0.442239
1.040000 0.438754
1.050000 0.432058
1.060000 0.428989
1.070000 0.425776
1.080000 0.422422
1.090000 0.418945
1.100000 0.415353
1.110000 0.411665
1.120000 0.407890
1.130000 0.404033
1.140000 0.400097
1.150000 0.396103
1.160000 0.392045
1.170000 0.387934
1.180000 0.383777
1.190000 0.379573
1.200000 0.375329
1.210000 0.371045
1.220000 0.366731
1.230000 0.362379
1.240000 0.358005
1.250000 0.353597
1.260000 0.349166
1.270000 0.344710
1.280000 0.340238
1.290000 0.335737
1.300000 0.331225
1.310000 0.326695
1.320000 0.322143
1.330000 0.317582
1.340000 0.312999
1.350000 0.308408
1.360000 0.303802
1.370000 0.299188
1.380000 0.294562
1.390000 0.289929
1.400000 0.285279
1.410000 0.280623
1.420000 0.275959
1.430000 0.271289
1.440000 0.266611
1.450000 0.261925
1.460000 0.257231
1.470000 0.252534
1.480000 0.247831
1.490000 0.243123
1.500000 0.238409
1.510000 0.233689
1.520000 0.228966
1.530000 0.224237
1.540000 0.219507
1.550000 0.214773
1.560000 0.210034
1.570000 0.205291
1.580000 0.200550
1.590000 0.195801
1.600000 0.191050
1.610000 0.186299
1.620000 0.181544
1.630000 0.176787
1.640000 0.172025
1.650000 0.167265
1.660000 0.162503
1.670000 0.157738
1.680000 0.152972
1.690000 0.148203
1.700000 0.143434
1.710000 0.138664
1.720000 0.133890
1.730000 0.129117
1.740000 0.124343
1.750000 0.119567
1.760000 0.114791
1.770000 0.110014
1.780000 0.105236
1.790000 0.100458
1.800000 0.095677
1.810000 0.090898
1.820000 0.086117
1.830000 0.081336
1.840000 0.076554
1.850000 0.071772
1.860000 0.066988
1.870000 0.062206
1.880000 0.057422
1.890000 0.052638
1.900000 0.047853
1.910000 0.043069
1.920000 0.038283
1.930000 0.033499
1.940000 0.028714
1.950000 0.023928
1.960000 0.019143
1.970000 0.014357
1.980000 0.009572
1.990000 0.004786
2.000000 -0.000000


==> plot/2D_px_4_3.0_05.txt <==
   x             y
0.000000 0.999989
0.010000 0.995210
0.020000 0.990415
0.030000 0.985627
0.040000 0.980822
0.050000 0.976030
0.060000 0.971227
0.070000 0.966430
0.080000 0.961641
0.090000 0.956850
0.100000 0.952055
0.110000 0.947263
0.120000 0.942467
0.130000 0.937676
0.140000 0.932896
0.150000 0.928111
0.160000 0.923308
0.170000 0.918524
0.180000 0.913735
0.190000 0.908947
0.200000 0.904151
0.210000 0.899361
0.220000 0.894580
0.230000 0.889796
0.240000 0.885010
0.250000 0.880208
0.260000 0.875444
0.270000 0.870667
0.280000 0.865882
0.290000 0.861107
0.300000 0.856323
0.310000 0.851552
0.320000 0.846778
0.330000 0.842018
0.340000 0.837246
0.350000 0.832474
0.360000 0.827706
0.370000 0.822945
0.380000 0.818185
0.390000 0.813427
0.400000 0.808669
0.410000 0.803927
0.420000 0.799175
0.430000 0.794430
0.440000 0.789685
0.450000 0.784954
0.460000 0.780223
0.470000 0.775493
0.480000 0.770770
0.490000 0.766056
0.500000 0.761339
0.510000 0.756629
0.520000 0.751933
0.530000 0.747238
0.540000 0.742545
0.550000 0.737873
0.560000 0.733209
0.570000 0.728543
0.580000 0.723896
0.590000 0.719244
0.600000 0.714623
0.610000 0.710004
0.620000 0.705393
0.630000 0.700796
0.640000 0.696220
0.650000 0.691659
0.660000 0.687116
0.670000 0.682583
0.680000 0.678069
0.690000 0.673581
0.700000 0.669121
0.710000 0.664687
0.720000 0.660264
0.730000 0.655880
0.740000 0.651527
0.750000 0.647198
0.760000 0.642914
0.770000 0.638657
0.780000 0.634445
0.790000 0.630280
0.800000 0.626155
0.810000 0.622085
0.820000 0.618075
0.830000 0.614114
0.840000 0.610221
0.850000 0.606388
0.860000 0.602636
0.870000 0.598954
0.880000 0.595350
0.890000 0.591841
0.900000 0.588421
0.910000 0.585090
0.920000 0.581864
0.930000 0.578737
0.940000 0.575725
0.950000 0.572811
0.960000 0.566446
0.970000 0.563676
0.980000 0.561123
0.990000 0.558691
1.000000 0.517692
1.010000 0.440682
1.020000 0.438259
1.030000 0.435685
1.040000 0.432944
1.050000 0.426129
1.060000 0.423230
1.070000 0.420218
1.080000 0.417100
1.090000 0.413881
1.100000 0.410562
1.110000 0.407150
1.120000 0.403642
1.130000 0.400051
1.140000 0.396380
1.150000 0.392636
1.160000 0.388822
1.170000 0.384928
1.180000 0.380990
1.190000 0.376986
1.200000 0.372925
1.210000 0.368817
1.220000 0.364660
1.230000 0.360464
1.240000 0.356223
1.250000 0.351947
1.260000 0.347635
1.270000 0.343291
1.280000 0.338919
1.290000 0.334516
1.300000 0.330084
1.310000 0.325635
1.320000 0.321162
1.330000 0.316666
1.340000 0.312153
1.350000 0.307618
1.360000 0.303070
1.370000 0.298504
1.380000 0.293925
1.390000 0.289330
1.400000 0.284723
1.410000 0.280112
1.420000 0.275479
1.430000 0.270839
1.440000 0.266189
1.450000 0.261533
1.460000 0.256867
1.470000 0.252194
1.480000 0.247515
1.490000 0.242826
1.500000 0.238133
1.510000 0.233431
1.520000 0.228726
1.530000 0.224014
1.540000 0.219299
1.550000 0.214576
1.560000 0.209850
1.570000 0.205121
1.580000 0.200388
1.590000 0.195650
1.600000 0.190911
1.610000 0.186166
1.620000 0.181419
1.630000 0.176672
1.640000 0.171920
1.650000 0.167165
1.660000 0.162410
1.670000 0.157651
1.680000 0.152890
1.690000 0.148127
1.700000 0.143363
1.710000 0.138597
1.720000 0.133830
1.730000 0.129061
1.740000 0.124290
1.750000 0.119519
1.760000 0.114746
1.770000 0.109972
1.780000 0.105197
1.790000 0.100421
1.800000 0.095644
1.810000 0.090868
1.820000 0.086088
1.830000 0.081309
1.840000 0.076529
1.850000 0.071749
1.860000 0.066967
1.870000 0.062186
1.880000 0.057404
1.890000 0.052623
1.900000 0.047840
1.910000 0.043057
1.920000 0.038273
1.930000 0.033490
1.940000 0.028706
1.950000 0.023922
1.960000 0.019138
1.970000 0.014353
1.980000 0.009569
1.990000 0.004784
2.000000 0.000000


==> plot/2D_px_4_4.0_04.txt <==
   x             y
0.000000 1.000001
0.010000 0.995205
0.020000 0.990402
0.030000 0.985606
0.040000 0.980813
0.050000 0.976017
0.060000 0.971213
0.070000 0.966418
0.080000 0.961625
0.090000 0.956815
0.100000 0.952028
0.110000 0.947239
0.120000 0.942442
0.130000 0.937642
0.140000 0.932852
0.150000 0.928061
0.160000 0.923263
0.170000 0.918475
0.180000 0.913679
0.190000 0.908888
0.200000 0.904097
0.210000 0.899310
0.220000 0.894514
0.230000 0.889724
0.240000 0.884942
0.250000 0.880149
0.260000 0.875361
0.270000 0.870577
0.280000 0.865797
0.290000 0.861011
0.300000 0.856233
0.310000 0.851449
0.320000 0.846677
0.330000 0.841896
0.340000 0.837118
0.350000 0.832339
0.360000 0.827574
0.370000 0.822801
0.380000 0.818037
0.390000 0.813271
0.400000 0.808501
0.410000 0.803743
0.420000 0.798978
0.430000 0.794232
0.440000 0.789482
0.450000 0.784728
0.460000 0.779985
0.470000 0.775241
0.480000 0.770511
0.490000 0.765767
0.500000 0.761034
0.510000 0.756321
0.520000 0.751599
0.530000 0.746889
0.540000 0.742164
0.550000 0.737470
0.560000 0.732773
0.570000 0.728085
0.580000 0.723399
0.590000 0.718728
0.600000 0.714057
0.610000 0.709408
0.620000 0.704754
0.630000 0.700117
0.640000 0.695491
0.650000 0.690865
0.660000 0.686263
0.670000 0.681673
0.680000 0.677097
0.690000 0.672532
0.700000 0.667996
0.710000 0.663462
0.720000 0.658949
0.730000 0.654467
0.740000 0.649994
0.750000 0.645556
0.760000 0.641141
0.770000 0.636744
0.780000 0.632381
0.790000 0.628052
0.800000 0.623751
0.810000 0.619497
0.820000 0.615279
0.830000 0.611109
0.840000 0.606980
0.850000 0.602920
0.860000 0.598895
0.870000 0.594959
0.880000 0.591087
0.890000 0.587280
0.900000 0.583583
0.910000 0.579982
0.920000 0.576479
0.930000 0.573111
0.940000 0.569879
0.950000 0.566790
0.960000 0.560609
0.970000 0.557280
0.980000 0.554729
0.990000 0.552402
1.000000 0.497412
1.010000 0.446946
1.020000 0.444621
1.030000 0.442077
1.040000 0.438646
1.050000 0.432253
1.060000 0.429169
1.070000 0.425944
1.080000 0.422580
1.090000 0.419095
1.100000 0.415494
1.110000 0.411799
1.120000 0.408017
1.130000 0.404154
1.140000 0.400211
1.150000 0.396211
1.160000 0.392147
1.170000 0.388030
1.180000 0.383867
1.190000 0.379657
1.200000 0.375407
1.210000 0.371118
1.220000 0.366799
1.230000 0.362442
1.240000 0.358062
1.250000 0.353649
1.260000 0.349214
1.270000 0.344752
1.280000 0.340276
1.290000 0.335771
1.300000 0.331255
1.310000 0.326720
1.320000 0.322165
1.330000 0.317600
1.340000 0.313012
1.350000 0.308418
1.360000 0.303809
1.370000 0.299192
1.380000 0.294563
1.390000 0.289927
1.400000 0.285274
1.410000 0.280615
1.420000 0.275948
1.430000 0.271277
1.440000 0.266596
1.450000 0.261908
1.460000 0.257212
1.470000 0.252513
1.480000 0.247808
1.490000 0.243098
1.500000 0.238382
1.510000 0.233660
1.520000 0.228936
1.530000 0.224206
1.540000 0.219475
1.550000 0.214740
1.560000 0.210000
1.570000 0.205256
1.580000 0.200514
1.590000 0.195765
1.600000 0.191013
1.610000 0.186262
1.620000 0.181506
1.630000 0.176749
1.640000 0.171988
1.650000 0.167227
1.660000 0.162465
1.670000 0.157700
1.680000 0.152934
1.690000 0.148166
1.700000 0.143397
1.710000 0.138627
1.720000 0.133854
1.730000 0.129082
1.740000 0.124309
1.750000 0.119533
1.760000 0.114758
1.770000 0.109982
1.780000 0.105205
1.790000 0.100427
1.800000 0.095648
1.810000 0.090870
1.820000 0.086090
1.830000 0.081310
1.840000 0.076529
1.850000 0.071749
1.860000 0.066966
1.870000 0.062185
1.880000 0.057403
1.890000 0.052620
1.900000 0.047837
1.910000 0.043054
1.920000 0.038270
1.930000 0.033487
1.940000 0.028704
1.950000 0.023920
1.960000 0.019136
1.970000 0.014352
1.980000 0.009568
1.990000 0.004784
2.000000 -0.000000


==> plot/2D_px_4_4.0_05.txt <==
   x             y
0.000000 0.999989
0.010000 0.995210
0.020000 0.990413
0.030000 0.985625
0.040000 0.980818
0.050000 0.976026
0.060000 0.971222
0.070000 0.966424
0.080000 0.961634
0.090000 0.956842
0.100000 0.952047
0.110000 0.947253
0.120000 0.942457
0.130000 0.937664
0.140000 0.932884
0.150000 0.928098
0.160000 0.923294
0.170000 0.918509
0.180000 0.913720
0.190000 0.908931
0.200000 0.904134
0.210000 0.899344
0.220000 0.894562
0.230000 0.889778
0.240000 0.884991
0.250000 0.880189
0.260000 0.875424
0.270000 0.870647
0.280000 0.865863
0.290000 0.861087
0.300000 0.856303
0.310000 0.851533
0.320000 0.846758
0.330000 0.841999
0.340000 0.837226
0.350000 0.832455
0.360000 0.827687
0.370000 0.822926
0.380000 0.818167
0.390000 0.813409
0.400000 0.808653
0.410000 0.803911
0.420000 0.799160
0.430000 0.794415
0.440000 0.789672
0.450000 0.784942
0.460000 0.780212
0.470000 0.775483
0.480000 0.770761
0.490000 0.766049
0.500000 0.761333
0.510000 0.756624
0.520000 0.751929
0.530000 0.747236
0.540000 0.742544
0.550000 0.737874
0.560000 0.733211
0.570000 0.728547
0.580000 0.723901
0.590000 0.719250
0.600000 0.714631
0.610000 0.710014
0.620000 0.705404
0.630000 0.700807
0.640000 0.696233
0.650000 0.691674
0.660000 0.687132
0.670000 0.682599
0.680000 0.678086
0.690000 0.673599
0.700000 0.669139
0.710000 0.664706
0.720000 0.660283
0.730000 0.655899
0.740000 0.651546
0.750000 0.647217
0.760000 0.642932
0.770000 0.638674
0.780000 0.634461
0.790000 0.630293
0.800000 0.626166
0.810000 0.622092
0.820000 0.618078
0.830000 0.614113
0.840000 0.610214
0.850000 0.606375
0.860000 0.602614
0.870000 0.598922
0.880000 0.595307
0.890000 0.591784
0.900000 0.588348
0.910000 0.584999
0.920000 0.581753
0.930000 0.578603
0.940000 0.575565
0.950000 0.572622
0.960000 0.566894
0.970000 0.564126
0.980000 0.561545
0.990000 0.559091
1.000000 0.517818
1.010000 0.440293
1.020000 0.437847
1.030000 0.435245
1.040000 0.432500
1.050000 0.426478
1.060000 0.423546
1.070000 0.420505
1.080000 0.417362
1.090000 0.414119
1.100000 0.410778
1.110000 0.407348
1.120000 0.403823
1.130000 0.400216
1.140000 0.396531
1.150000 0.392774
1.160000 0.388947
1.170000 0.385042
1.180000 0.381094
1.190000 0.377081
1.200000 0.373011
1.210000 0.368896
1.220000 0.364731
1.230000 0.360528
1.240000 0.356280
1.250000 0.351998
1.260000 0.347680
1.270000 0.343331
1.280000 0.338953
1.290000 0.334545
1.300000 0.330109
1.310000 0.325655
1.320000 0.321177
1.330000 0.316678
1.340000 0.312160
1.350000 0.307622
1.360000 0.303070
1.370000 0.298501
1.380000 0.293919
1.390000 0.289321
1.400000 0.284711
1.410000 0.280097
1.420000 0.275462
1.430000 0.270819
1.440000 0.266166
1.450000 0.261509
1.460000 0.256841
1.470000 0.252166
1.480000 0.247485
1.490000 0.242794
1.500000 0.238099
1.510000 0.233396
1.520000 0.228690
1.530000 0.223977
1.540000 0.219261
1.550000 0.214536
1.560000 0.209810
1.570000 0.205081
1.580000 0.200347
1.590000 0.195609
1.600000 0.190868
1.610000 0.186124
1.620000 0.181376
1.630000 0.176629
1.640000 0.171877
1.650000 0.167123
1.660000 0.162367
1.670000 0.157609
1.680000 0.152848
1.690000 0.148086
1.700000 0.143322
1.710000 0.138556
1.720000 0.133790
1.730000 0.129022
1.740000 0.124251
1.750000 0.119481
1.760000 0.114709
1.770000 0.109936
1.780000 0.105163
1.790000 0.100388
1.800000 0.095612
1.810000 0.090837
1.820000 0.086059
1.830000 0.081281
1.840000 0.076502
1.850000 0.071724
1.860000 0.066944
1.870000 0.062164
1.880000 0.057384
1.890000 0.052604
1.900000 0.047822
1.910000 0.043041
1.920000 0.038259
1.930000 0.033478
1.940000 0.028695
1.950000 0.023913
1.960000 0.019131
1.970000 0.014348
1.980000 0.009565
1.990000 0.004783
2.000000 0.000000


==> plot/2D_px_4_5.0_04.txt <==
   x             y
0.000000 1.000001
0.010000 0.995208
0.020000 0.990408
0.030000 0.985615
0.040000 0.980826
0.050000 0.976033
0.060000 0.971232
0.070000 0.966441
0.080000 0.961651
0.090000 0.956844
0.100000 0.952060
0.110000 0.947274
0.120000 0.942480
0.130000 0.937683
0.140000 0.932896
0.150000 0.928107
0.160000 0.923312
0.170000 0.918526
0.180000 0.913733
0.190000 0.908944
0.200000 0.904155
0.210000 0.899371
0.220000 0.894577
0.230000 0.889790
0.240000 0.885010
0.250000 0.880220
0.260000 0.875434
0.270000 0.870652
0.280000 0.865874
0.290000 0.861090
0.300000 0.856314
0.310000 0.851532
0.320000 0.846762
0.330000 0.841983
0.340000 0.837207
0.350000 0.832429
0.360000 0.827666
0.370000 0.822894
0.380000 0.818132
0.390000 0.813367
0.400000 0.808598
0.410000 0.803841
0.420000 0.799077
0.430000 0.794332
0.440000 0.789583
0.450000 0.784830
0.460000 0.780088
0.470000 0.775345
0.480000 0.770616
0.490000 0.765872
0.500000 0.761140
0.510000 0.756428
0.520000 0.751707
0.530000 0.746998
0.540000 0.742274
0.550000 0.737581
0.560000 0.732885
0.570000 0.728198
0.580000 0.723514
0.590000 0.718844
0.600000 0.714175
0.610000 0.709528
0.620000 0.704875
0.630000 0.700241
0.640000 0.695617
0.650000 0.690993
0.660000 0.686395
0.670000 0.681807
0.680000 0.677234
0.690000 0.672672
0.700000 0.668139
0.710000 0.663609
0.720000 0.659099
0.730000 0.654621
0.740000 0.650151
0.750000 0.645717
0.760000 0.641306
0.770000 0.636915
0.780000 0.632556
0.790000 0.628232
0.800000 0.623936
0.810000 0.619688
0.820000 0.615477
0.830000 0.611313
0.840000 0.607191
0.850000 0.603139
0.860000 0.599122
0.870000 0.595194
0.880000 0.591331
0.890000 0.587533
0.900000 0.583845
0.910000 0.580253
0.920000 0.576758
0.930000 0.573398
0.940000 0.570173
0.950000 0.567089
0.960000 0.560754
0.970000 0.557383
0.980000 0.554822
0.990000 0.552486
1.000000 0.497341
1.010000 0.446731
1.020000 0.444396
1.030000 0.441839
1.040000 0.438399
1.050000 0.432029
1.060000 0.428945
1.070000 0.425722
1.080000 0.422361
1.090000 0.418879
1.100000 0.415283
1.110000 0.411592
1.120000 0.407814
1.130000 0.403954
1.140000 0.400015
1.150000 0.396018
1.160000 0.391957
1.170000 0.387843
1.180000 0.383683
1.190000 0.379475
1.200000 0.375227
1.210000 0.370940
1.220000 0.366623
1.230000 0.362268
1.240000 0.357890
1.250000 0.353478
1.260000 0.349044
1.270000 0.344584
1.280000 0.340108
1.290000 0.335604
1.300000 0.331089
1.310000 0.326555
1.320000 0.322000
1.330000 0.317436
1.340000 0.312849
1.350000 0.308255
1.360000 0.303647
1.370000 0.299030
1.380000 0.294401
1.390000 0.289765
1.400000 0.285112
1.410000 0.280454
1.420000 0.275788
1.430000 0.271116
1.440000 0.266436
1.450000 0.261748
1.460000 0.257053
1.470000 0.252355
1.480000 0.247651
1.490000 0.242942
1.500000 0.238227
1.510000 0.233507
1.520000 0.228784
1.530000 0.224055
1.540000 0.219325
1.550000 0.214592
1.560000 0.209854
1.570000 0.205112
1.580000 0.200372
1.590000 0.195625
1.600000 0.190875
1.610000 0.186127
1.620000 0.181373
1.630000 0.176619
1.640000 0.171860
1.650000 0.167102
1.660000 0.162343
1.670000 0.157581
1.680000 0.152818
1.690000 0.148052
1.700000 0.143287
1.710000 0.138520
1.720000 0.133750
1.730000 0.128982
1.740000 0.124212
1.750000 0.119440
1.760000 0.114668
1.770000 0.109895
1.780000 0.105122
1.790000 0.100348
1.800000 0.095573
1.810000 0.090798
1.820000 0.086022
1.830000 0.081246
1.840000 0.076469
1.850000 0.071692
1.860000 0.066913
1.870000 0.062136
1.880000 0.057357
1.890000 0.052579
1.900000 0.047799
1.910000 0.043020
1.920000 0.038240
1.930000 0.033461
1.940000 0.028681
1.950000 0.023901
1.960000 0.019121
1.970000 0.014341
1.980000 0.009561
1.990000 0.004780
2.000000 -0.000000


==> plot/2D_px_4_5.0_05.txt <==
   x             y
0.000000 0.999989
0.010000 0.995213
0.020000 0.990419
0.030000 0.985634
0.040000 0.980830
0.050000 0.976040
0.060000 0.971240
0.070000 0.966445
0.080000 0.961658
0.090000 0.956869
0.100000 0.952076
0.110000 0.947285
0.120000 0.942491
0.130000 0.937701
0.140000 0.932924
0.150000 0.928141
0.160000 0.923339
0.170000 0.918556
0.180000 0.913769
0.190000 0.908983
0.200000 0.904188
0.210000 0.899401
0.220000 0.894621
0.230000 0.889840
0.240000 0.885055
0.250000 0.880255
0.260000 0.875493
0.270000 0.870718
0.280000 0.865935
0.290000 0.861162
0.300000 0.856380
0.310000 0.851612
0.320000 0.846839
0.330000 0.842081
0.340000 0.837311
0.350000 0.832541
0.360000 0.827775
0.370000 0.823016
0.380000 0.818257
0.390000 0.813501
0.400000 0.808746
0.410000 0.804005
0.420000 0.799256
0.430000 0.794512
0.440000 0.789769
0.450000 0.785040
0.460000 0.780310
0.470000 0.775582
0.480000 0.770861
0.490000 0.766149
0.500000 0.761434
0.510000 0.756726
0.520000 0.752032
0.530000 0.747339
0.540000 0.742648
0.550000 0.737979
0.560000 0.733317
0.570000 0.728654
0.580000 0.724010
0.590000 0.719360
0.600000 0.714742
0.610000 0.710127
0.620000 0.705519
0.630000 0.700924
0.640000 0.696352
0.650000 0.691795
0.660000 0.687256
0.670000 0.682726
0.680000 0.678215
0.690000 0.673730
0.700000 0.669273
0.710000 0.664843
0.720000 0.660423
0.730000 0.656042
0.740000 0.651691
0.750000 0.647365
0.760000 0.643084
0.770000 0.638828
0.780000 0.634619
0.790000 0.630455
0.800000 0.626331
0.810000 0.622260
0.820000 0.618250
0.830000 0.614288
0.840000 0.610392
0.850000 0.606555
0.860000 0.602796
0.870000 0.599106
0.880000 0.595491
0.890000 0.591968
0.900000 0.588530
0.910000 0.585179
0.920000 0.581928
0.930000 0.578772
0.940000 0.575724
0.950000 0.572770
0.960000 0.567250
0.970000 0.564465
0.980000 0.561859
0.990000 0.559385
1.000000 0.517867
1.010000 0.439882
1.020000 0.437416
1.030000 0.434788
1.040000 0.432028
1.050000 0.426348
1.060000 0.423404
1.070000 0.420352
1.080000 0.417200
1.090000 0.413951
1.100000 0.410605
1.110000 0.407170
1.120000 0.403642
1.130000 0.400033
1.140000 0.396346
1.150000 0.392588
1.160000 0.388762
1.170000 0.384857
1.180000 0.380909
1.190000 0.376897
1.200000 0.372828
1.210000 0.368714
1.220000 0.364551
1.230000 0.360349
1.240000 0.356102
1.250000 0.351822
1.260000 0.347505
1.270000 0.343156
1.280000 0.338780
1.290000 0.334373
1.300000 0.329937
1.310000 0.325484
1.320000 0.321007
1.330000 0.316508
1.340000 0.311992
1.350000 0.307454
1.360000 0.302903
1.370000 0.298334
1.380000 0.293753
1.390000 0.289155
1.400000 0.284546
1.410000 0.279932
1.420000 0.275297
1.430000 0.270655
1.440000 0.266003
1.450000 0.261346
1.460000 0.256678
1.470000 0.252005
1.480000 0.247324
1.490000 0.242634
1.500000 0.237940
1.510000 0.233239
1.520000 0.228534
1.530000 0.223822
1.540000 0.219108
1.550000 0.214385
1.560000 0.209661
1.570000 0.204933
1.580000 0.200202
1.590000 0.195466
1.600000 0.190728
1.610000 0.185986
1.620000 0.181241
1.630000 0.176496
1.640000 0.171747
1.650000 0.166995
1.660000 0.162242
1.670000 0.157487
1.680000 0.152729
1.690000 0.147970
1.700000 0.143209
1.710000 0.138447
1.720000 0.133684
1.730000 0.128919
1.740000 0.124153
1.750000 0.119386
1.760000 0.114618
1.770000 0.109848
1.780000 0.105079
1.790000 0.100308
1.800000 0.095535
1.810000 0.090764
1.820000 0.085990
1.830000 0.081215
1.840000 0.076441
1.850000 0.071666
1.860000 0.066890
1.870000 0.062114
1.880000 0.057338
1.890000 0.052561
1.900000 0.047784
1.910000 0.043006
1.920000 0.038229
1.930000 0.033451
1.940000 0.028672
1.950000 0.023894
1.960000 0.019115
1.970000 0.014336
1.980000 0.009558
1.990000 0.004779
2.000000 0.000000


==> plot/2D_ux_04_exact.txt <==
   x             y
0.000000 0.480582
0.010000 0.480581
0.020000 0.480575
0.030000 0.480569
0.040000 0.480564
0.050000 0.480553
0.060000 0.480537
0.070000 0.480522
0.080000 0.480506
0.090000 0.480479
0.100000 0.480460
0.110000 0.480438
0.120000 0.480408
0.130000 0.480373
0.140000 0.480342
0.150000 0.480304
0.160000 0.480260
0.170000 0.480217
0.180000 0.480167
0.190000 0.480114
0.200000 0.480057
0.210000 0.479999
0.220000 0.479929
0.230000 0.479858
0.240000 0.479785
0.250000 0.479700
0.260000 0.479612
0.270000 0.479519
0.280000 0.479421
0.290000 0.479311
0.300000 0.479201
0.310000 0.479075
0.320000 0.478948
0.330000 0.478806
0.340000 0.478656
0.350000 0.478497
0.360000 0.478329
0.370000 0.478146
0.380000 0.477953
0.390000 0.477748
0.400000 0.477521
0.410000 0.477293
0.420000 0.477034
0.430000 0.476774
0.440000 0.476489
0.450000 0.476184
0.460000 0.475860
0.470000 0.475516
0.480000 0.475149
0.490000 0.474750
0.500000 0.474327
0.510000 0.473887
0.520000 0.473408
0.530000 0.472908
0.540000 0.472344
0.550000 0.471776
0.560000 0.471154
0.570000 0.470488
0.580000 0.469789
0.590000 0.469028
0.600000 0.468212
0.610000 0.467372
0.620000 0.466428
0.630000 0.465457
0.640000 0.464387
0.650000 0.463263
0.660000 0.462039
0.670000 0.460752
0.680000 0.459358
0.690000 0.457858
0.700000 0.456278
0.710000 0.454548
0.720000 0.452719
0.730000 0.450735
0.740000 0.448595
0.750000 0.446294
0.760000 0.443817
0.770000 0.441159
0.780000 0.438226
0.790000 0.435088
0.800000 0.431709
0.810000 0.427997
0.820000 0.423918
0.830000 0.419494
0.840000 0.414597
0.850000 0.409268
0.860000 0.403340
0.870000 0.396827
0.880000 0.389430
0.890000 0.381332
0.900000 0.372090
0.910000 0.361678
0.920000 0.350266
0.930000 0.337249
0.940000 0.322613
0.950000 0.306270
0.960000 0.288490
0.970000 0.269323
0.980000 0.248885
0.990000 0.228018
1.000000 0.207120
1.010000 0.228055
1.020000 0.248947
1.030000 0.269197
1.040000 0.288433
1.050000 0.306157
1.060000 0.322531
1.070000 0.336853
1.080000 0.350040
1.090000 0.361661
1.100000 0.372150
1.110000 0.381244
1.120000 0.389374
1.130000 0.396731
1.140000 0.403314
1.150000 0.409242
1.160000 0.414623
1.170000 0.419445
1.180000 0.423912
1.190000 0.427964
1.200000 0.431625
1.210000 0.435045
1.220000 0.438232
1.230000 0.441113
1.240000 0.443776
1.250000 0.446259
1.260000 0.448542
1.270000 0.450658
1.280000 0.452659
1.290000 0.454482
1.300000 0.456232
1.310000 0.457852
1.320000 0.459301
1.330000 0.460695
1.340000 0.461986
1.350000 0.463198
1.360000 0.464326
1.370000 0.465388
1.380000 0.466372
1.390000 0.467300
1.400000 0.468156
1.410000 0.468969
1.420000 0.469720
1.430000 0.470428
1.440000 0.471096
1.450000 0.471720
1.460000 0.472300
1.470000 0.472840
1.480000 0.473351
1.490000 0.473837
1.500000 0.474273
1.510000 0.474689
1.520000 0.475082
1.530000 0.475446
1.540000 0.475798
1.550000 0.476123
1.560000 0.476427
1.570000 0.476703
1.580000 0.476983
1.590000 0.477222
1.600000 0.477460
1.610000 0.477680
1.620000 0.477885
1.630000 0.478075
1.640000 0.478256
1.650000 0.478424
1.660000 0.478590
1.670000 0.478738
1.680000 0.478877
1.690000 0.479006
1.700000 0.479128
1.710000 0.479244
1.720000 0.479345
1.730000 0.479446
1.740000 0.479542
1.750000 0.479626
1.760000 0.479706
1.770000 0.479782
1.780000 0.479854
1.790000 0.479920
1.800000 0.479976
1.810000 0.480040
1.820000 0.480090
1.830000 0.480140
1.840000 0.480183
1.850000 0.480231
1.860000 0.480261
1.870000 0.480301
1.880000 0.480329
1.890000 0.480361
1.900000 0.480384
1.910000 0.480409
1.920000 0.480420
1.930000 0.480442
1.940000 0.480460
1.950000 0.480472
1.960000 0.480483
1.970000 0.480491
1.980000 0.480498
1.990000 0.480503
2.000000 0.480501


==> plot/2D_ux_05_exact.txt <==
   x             y
0.000000 0.480438
0.010000 0.480445
0.020000 0.480440
0.030000 0.480437
0.040000 0.480421
0.050000 0.480409
0.060000 0.480388
0.070000 0.480368
0.080000 0.480348
0.090000 0.480324
0.100000 0.480295
0.110000 0.480263
0.120000 0.480225
0.130000 0.480186
0.140000 0.480148
0.150000 0.480105
0.160000 0.480047
0.170000 0.479992
0.180000 0.479931
0.190000 0.479866
0.200000 0.479791
0.210000 0.479713
0.220000 0.479635
0.230000 0.479546
0.240000 0.479450
0.250000 0.479338
0.260000 0.479239
0.270000 0.479123
0.280000 0.478996
0.290000 0.478863
0.300000 0.478716
0.310000 0.478565
0.320000 0.478398
0.330000 0.478232
0.340000 0.478043
0.350000 0.477840
0.360000 0.477624
0.370000 0.477397
0.380000 0.477146
0.390000 0.476895
0.400000 0.476611
0.410000 0.476318
0.420000 0.475998
0.430000 0.475658
0.440000 0.475294
0.450000 0.474908
0.460000 0.474493
0.470000 0.474048
0.480000 0.473573
0.490000 0.473070
0.500000 0.472524
0.510000 0.471948
0.520000 0.471328
0.530000 0.470656
0.540000 0.469942
0.550000 0.469192
0.560000 0.468369
0.570000 0.467499
0.580000 0.466562
0.590000 0.465540
0.600000 0.464475
0.610000 0.463306
0.620000 0.462067
0.630000 0.460737
0.640000 0.459311
0.650000 0.457752
0.660000 0.456105
0.670000 0.454315
0.680000 0.452377
0.690000 0.450310
0.700000 0.448077
0.710000 0.445679
0.720000 0.443094
0.730000 0.440311
0.740000 0.437251
0.750000 0.434066
0.760000 0.430526
0.770000 0.426763
0.780000 0.422697
0.790000 0.418233
0.800000 0.413514
0.810000 0.408406
0.820000 0.402900
0.830000 0.396946
0.840000 0.390598
0.850000 0.383701
0.860000 0.376392
0.870000 0.368546
0.880000 0.360222
0.890000 0.351435
0.900000 0.341983
0.910000 0.332211
0.920000 0.321970
0.930000 0.311181
0.940000 0.300185
0.950000 0.288874
0.960000 0.277299
0.970000 0.265637
0.980000 0.254069
0.990000 0.242608
1.000000 0.231427
1.010000 0.242602
1.020000 0.254062
1.030000 0.265626
1.040000 0.277285
1.050000 0.288860
1.060000 0.300166
1.070000 0.311162
1.080000 0.321947
1.090000 0.332188
1.100000 0.341957
1.110000 0.351411
1.120000 0.360194
1.130000 0.368514
1.140000 0.376356
1.150000 0.383667
1.160000 0.390562
1.170000 0.396901
1.180000 0.402859
1.190000 0.408368
1.200000 0.413471
1.210000 0.418188
1.220000 0.422650
1.230000 0.426718
1.240000 0.430474
1.250000 0.434019
1.260000 0.437201
1.270000 0.440263
1.280000 0.443051
1.290000 0.445628
1.300000 0.448025
1.310000 0.450265
1.320000 0.452333
1.330000 0.454267
1.340000 0.456053
1.350000 0.457700
1.360000 0.459261
1.370000 0.460687
1.380000 0.462014
1.390000 0.463246
1.400000 0.464413
1.410000 0.465493
1.420000 0.466501
1.430000 0.467438
1.440000 0.468302
1.450000 0.469132
1.460000 0.469884
1.470000 0.470595
1.480000 0.471270
1.490000 0.471888
1.500000 0.472463
1.510000 0.473003
1.520000 0.473511
1.530000 0.473984
1.540000 0.474430
1.550000 0.474839
1.560000 0.475228
1.570000 0.475591
1.580000 0.475930
1.590000 0.476245
1.600000 0.476544
1.610000 0.476824
1.620000 0.477072
1.630000 0.477327
1.640000 0.477554
1.650000 0.477767
1.660000 0.477969
1.670000 0.478158
1.680000 0.478327
1.690000 0.478493
1.700000 0.478645
1.710000 0.478789
1.720000 0.478924
1.730000 0.479048
1.740000 0.479164
1.750000 0.479274
1.760000 0.479375
1.770000 0.479469
1.780000 0.479561
1.790000 0.479642
1.800000 0.479714
1.810000 0.479795
1.820000 0.479854
1.830000 0.479911
1.840000 0.479967
1.850000 0.480021
1.860000 0.480064
1.870000 0.480107
1.880000 0.480147
1.890000 0.480190
1.900000 0.480220
1.910000 0.480247
1.920000 0.480274
1.930000 0.480297
1.940000 0.480314
1.950000 0.480328
1.960000 0.480341
1.970000 0.480349
1.980000 0.480359
1.990000 0.480363
2.000000 0.480367


==> plot/2D_ux_45_1.0_05.txt <==
   x             y
0.000000 0.468134
0.010000 0.468140
0.020000 0.468135
0.030000 0.468128
0.040000 0.468106
0.050000 0.468083
0.060000 0.468053
0.070000 0.468016
0.080000 0.467979
0.090000 0.467931
0.100000 0.467874
0.110000 0.467814
0.120000 0.467744
0.130000 0.467672
0.140000 0.467599
0.150000 0.467515
0.160000 0.467413
0.170000 0.467308
0.180000 0.467196
0.190000 0.467074
0.200000 0.466942
0.210000 0.466803
0.220000 0.466662
0.230000 0.466515
0.240000 0.466347
0.250000 0.466165
0.260000 0.465987
0.270000 0.465785
0.280000 0.465565
0.290000 0.465340
0.300000 0.465089
0.310000 0.464828
0.320000 0.464543
0.330000 0.464260
0.340000 0.463943
0.350000 0.463609
0.360000 0.463248
0.370000 0.462874
0.380000 0.462466
0.390000 0.462024
0.400000 0.461556
0.410000 0.461061
0.420000 0.460513
0.430000 0.459951
0.440000 0.459328
0.450000 0.458660
0.460000 0.457969
0.470000 0.457219
0.480000 0.456410
0.490000 0.455551
0.500000 0.454636
0.510000 0.453632
0.520000 0.452587
0.530000 0.451454
0.540000 0.450225
0.550000 0.448906
0.560000 0.447487
0.570000 0.445999
0.580000 0.444384
0.590000 0.442686
0.600000 0.440831
0.610000 0.438861
0.620000 0.436775
0.630000 0.434480
0.640000 0.432039
0.650000 0.429436
0.660000 0.426587
0.670000 0.423592
0.680000 0.420323
0.690000 0.416739
0.700000 0.413046
0.710000 0.409027
0.720000 0.404654
0.730000 0.399831
0.740000 0.394792
0.750000 0.389260
0.760000 0.383335
0.770000 0.376858
0.780000 0.369970
0.790000 0.362515
0.800000 0.354275
0.810000 0.345622
0.820000 0.336227
0.830000 0.325946
0.840000 0.314982
0.850000 0.303091
0.860000 0.290480
0.870000 0.276847
0.880000 0.262177
0.890000 0.246607
0.900000 0.229893
0.910000 0.212315
0.920000 0.193686
0.930000 0.173739
0.940000 0.153031
0.950000 0.131565
0.960000 0.108916
0.970000 0.083789
0.980000 0.057902
0.990000 0.030663
1.000000 0.004226
1.010000 0.030663
1.020000 0.057902
1.030000 0.083789
1.040000 0.108916
1.050000 0.131565
1.060000 0.153031
1.070000 0.173739
1.080000 0.193686
1.090000 0.212315
1.100000 0.229893
1.110000 0.246607
1.120000 0.262177
1.130000 0.276847
1.140000 0.290480
1.150000 0.303091
1.160000 0.314982
1.170000 0.325946
1.180000 0.336227
1.190000 0.345622
1.200000 0.354275
1.210000 0.362515
1.220000 0.369970
1.230000 0.376858
1.240000 0.383335
1.250000 0.389260
1.260000 0.394792
1.270000 0.399831
1.280000 0.404654
1.290000 0.409027
1.300000 0.413046
1.310000 0.416739
1.320000 0.420323
1.330000 0.423592
1.340000 0.426587
1.350000 0.429436
1.360000 0.432039
1.370000 0.434480
1.380000 0.436775
1.390000 0.438861
1.400000 0.440831
1.410000 0.442686
1.420000 0.444384
1.430000 0.445999
1.440000 0.447487
1.450000 0.448906
1.460000 0.450225
1.470000 0.451454
1.480000 0.452587
1.490000 0.453632
1.500000 0.454636
1.510000 0.455551
1.520000 0.456410
1.530000 0.457219
1.540000 0.457969
1.550000 0.458660
1.560000 0.459328
1.570000 0.459951
1.580000 0.460513
1.590000 0.461061
1.600000 0.461556
1.610000 0.462024
1.620000 0.462466
1.630000 0.462874
1.640000 0.463248
1.650000 0.463609
1.660000 0.463943
1.670000 0.464260
1.680000 0.464543
1.690000 0.464828
1.700000 0.465089
1.710000 0.465340
1.720000 0.465565
1.730000 0.465785
1.740000 0.465987
1.750000 0.466165
1.760000 0.466347
1.770000 0.466515
1.780000 0.466662
1.790000 0.466803
1.800000 0.466942
1.810000 0.467074
1.820000 0.467196
1.830000 0.467308
1.840000 0.467413
1.850000 0.467515
1.860000 0.467599
1.870000 0.467672
1.880000 0.467744
1.890000 0.467814
1.900000 0.467874
1.910000 0.467931
1.920000 0.467979
1.930000 0.468016
1.940000 0.468053
1.950000 0.468083
1.960000 0.468106
1.970000 0.468128
1.980000 0.468135
1.990000 0.468140
2.000000 0.468134


==> plot/2D_ux_45_2.0_05.txt <==
   x             y
0.000000 0.466774
0.010000 0.466780
0.020000 0.466769
0.030000 0.466758
0.040000 0.466731
0.050000 0.466702
0.060000 0.466665
0.070000 0.466622
0.080000 0.466579
0.090000 0.466531
0.100000 0.466477
0.110000 0.466421
0.120000 0.466355
0.130000 0.466285
0.140000 0.466216
0.150000 0.466136
0.160000 0.466040
0.170000 0.465945
0.180000 0.465840
0.190000 0.465727
0.200000 0.465600
0.210000 0.465466
0.220000 0.465324
0.230000 0.465175
0.240000 0.465004
0.250000 0.464824
0.260000 0.464648
0.270000 0.464449
0.280000 0.464228
0.290000 0.463999
0.300000 0.463740
0.310000 0.463469
0.320000 0.463168
0.330000 0.462868
0.340000 0.462528
0.350000 0.462166
0.360000 0.461771
0.370000 0.461365
0.380000 0.460920
0.390000 0.460443
0.400000 0.459939
0.410000 0.459406
0.420000 0.458818
0.430000 0.458215
0.440000 0.457553
0.450000 0.456840
0.460000 0.456108
0.470000 0.455315
0.480000 0.454460
0.490000 0.453557
0.500000 0.452597
0.510000 0.451545
0.520000 0.450457
0.530000 0.449278
0.540000 0.448000
0.550000 0.446627
0.560000 0.445152
0.570000 0.443605
0.580000 0.441927
0.590000 0.440165
0.600000 0.438241
0.610000 0.436195
0.620000 0.434030
0.630000 0.431638
0.640000 0.429083
0.650000 0.426348
0.660000 0.423355
0.670000 0.420208
0.680000 0.416776
0.690000 0.412996
0.700000 0.409097
0.710000 0.404846
0.720000 0.400214
0.730000 0.395130
0.740000 0.389820
0.750000 0.384000
0.760000 0.377764
0.770000 0.370945
0.780000 0.363707
0.790000 0.355884
0.800000 0.347259
0.810000 0.338233
0.820000 0.328452
0.830000 0.317756
0.840000 0.306339
0.850000 0.293962
0.860000 0.280854
0.870000 0.266709
0.880000 0.251478
0.890000 0.235273
0.900000 0.217926
0.910000 0.199742
0.920000 0.180546
0.930000 0.160048
0.940000 0.138862
0.950000 0.117004
0.960000 0.094131
0.970000 0.069911
0.980000 0.048282
0.990000 0.025653
1.000000 0.003736
1.010000 0.025653
1.020000 0.048282
1.030000 0.069911
1.040000 0.094131
1.050000 0.117004
1.060000 0.138862
1.070000 0.160048
1.080000 0.180546
1.090000 0.199742
1.100000 0.217926
1.110000 0.235273
1.120000 0.251478
1.130000 0.266709
1.140000 0.280854
1.150000 0.293962
1.160000 0.306339
1.170000 0.317756
1.180000 0.328452
1.190000 0.338233
1.200000 0.347259
1.210000 0.355884
1.220000 0.363707
1.230000 0.370945
1.240000 0.377764
1.250000 0.384000
1.260000 0.389820
1.270000 0.395130
1.280000 0.400214
1.290000 0.404846
1.300000 0.409097
1.310000 0.412996
1.320000 0.416776
1.330000 0.420208
1.340000 0.423355
1.350000 0.426348
1.360000 0.429083
1.370000 0.431638
1.380000 0.434030
1.390000 0.436195
1.400000 0.438241
1.410000 0.440165
1.420000 0.441927
1.430000 0.443605
1.440000 0.445152
1.450000 0.446627
1.460000 0.448000
1.470000 0.449278
1.480000 0.450457
1.490000 0.451545
1.500000 0.452597
1.510000 0.453557
1.520000 0.454460
1.530000 0.455315
1.540000 0.456108
1.550000 0.456840
1.560000 0.457553
1.570000 0.458215
1.580000 0.458818
1.590000 0.459406
1.600000 0.459939
1.610000 0.460443
1.620000 0.460920
1.630000 0.461365
1.640000 0.461771
1.650000 0.462166
1.660000 0.462528
1.670000 0.462868
1.680000 0.463168
1.690000 0.463469
1.700000 0.463740
1.710000 0.463999
1.720000 0.464228
1.730000 0.464449
1.740000 0.464648
1.750000 0.464824
1.760000 0.465004
1.770000 0.465175
1.780000 0.465324
1.790000 0.465466
1.800000 0.465600
1.810000 0.465727
1.820000 0.465840
1.830000 0.465945
1.840000 0.466040
1.850000 0.466136
1.860000 0.466216
1.870000 0.466285
1.880000 0.466355
1.890000 0.466421
1.900000 0.466477
1.910000 0.466531
1.920000 0.466579
1.930000 0.466622
1.940000 0.466665
1.950000 0.466702
1.960000 0.466731
1.970000 0.466758
1.980000 0.466769
1.990000 0.466780
2.000000 0.466774


==> plot/2D_ux_45_3.0_05.txt <==
   x             y
0.000000 0.463435
0.010000 0.463441
0.020000 0.463434
0.030000 0.463426
0.040000 0.463404
0.050000 0.463384
0.060000 0.463353
0.070000 0.463317
0.080000 0.463279
0.090000 0.463232
0.100000 0.463177
0.110000 0.463114
0.120000 0.463040
0.130000 0.462962
0.140000 0.462875
0.150000 0.462780
0.160000 0.462669
0.170000 0.462551
0.180000 0.462429
0.190000 0.462298
0.200000 0.462151
0.210000 0.461999
0.220000 0.461842
0.230000 0.461677
0.240000 0.461493
0.250000 0.461294
0.260000 0.461099
0.270000 0.460875
0.280000 0.460638
0.290000 0.460391
0.300000 0.460107
0.310000 0.459814
0.320000 0.459492
0.330000 0.459171
0.340000 0.458811
0.350000 0.458429
0.360000 0.458009
0.370000 0.457585
0.380000 0.457122
0.390000 0.456631
0.400000 0.456113
0.410000 0.455568
0.420000 0.454971
0.430000 0.454360
0.440000 0.453691
0.450000 0.452970
0.460000 0.452232
0.470000 0.451431
0.480000 0.450568
0.490000 0.449653
0.500000 0.448679
0.510000 0.447606
0.520000 0.446491
0.530000 0.445282
0.540000 0.443969
0.550000 0.442560
0.560000 0.441050
0.570000 0.439472
0.580000 0.437761
0.590000 0.435967
0.600000 0.434010
0.610000 0.431933
0.620000 0.429744
0.630000 0.427332
0.640000 0.424760
0.650000 0.422003
0.660000 0.418984
0.670000 0.415813
0.680000 0.412347
0.690000 0.408535
0.700000 0.404604
0.710000 0.400324
0.720000 0.395672
0.730000 0.390564
0.740000 0.385238
0.750000 0.379403
0.760000 0.373160
0.770000 0.366341
0.780000 0.359102
0.790000 0.351277
0.800000 0.342648
0.810000 0.333618
0.820000 0.323843
0.830000 0.313171
0.840000 0.301806
0.850000 0.289506
0.860000 0.276507
0.870000 0.262510
0.880000 0.247488
0.890000 0.231568
0.900000 0.214549
0.910000 0.196727
0.920000 0.177918
0.930000 0.157869
0.940000 0.137184
0.950000 0.115887
0.960000 0.093640
0.970000 0.069984
0.980000 0.048284
0.990000 0.025614
1.000000 0.003670
1.010000 0.025614
1.020000 0.048284
1.030000 0.069984
1.040000 0.093640
1.050000 0.115887
1.060000 0.137184
1.070000 0.157869
1.080000 0.177918
1.090000 0.196727
1.100000 0.214549
1.110000 0.231568
1.120000 0.247488
1.130000 0.262510
1.140000 0.276507
1.150000 0.289506
1.160000 0.301806
1.170000 0.313171
1.180000 0.323843
1.190000 0.333618
1.200000 0.342648
1.210000 0.351277
1.220000 0.359102
1.230000 0.366341
1.240000 0.373160
1.250000 0.379403
1.260000 0.385238
1.270000 0.390564
1.280000 0.395672
1.290000 0.400324
1.300000 0.404604
1.310000 0.408535
1.320000 0.412347
1.330000 0.415813
1.340000 0.418984
1.350000 0.422003
1.360000 0.424760
1.370000 0.427332
1.380000 0.429744
1.390000 0.431933
1.400000 0.434010
1.410000 0.435967
1.420000 0.437761
1.430000 0.439472
1.440000 0.441050
1.450000 0.442560
1.460000 0.443969
1.470000 0.445282
1.480000 0.446491
1.490000 0.447606
1.500000 0.448679
1.510000 0.449653
1.520000 0.450568
1.530000 0.451431
1.540000 0.452232
1.550000 0.452970
1.560000 0.453691
1.570000 0.454360
1.580000 0.454971
1.590000 0.455568
1.600000 0.456113
1.610000 0.456631
1.620000 0.457122
1.630000 0.457585
1.640000 0.458009
1.650000 0.458429
1.660000 0.458811
1.670000 0.459171
1.680000 0.459492
1.690000 0.459814
1.700000 0.460107
1.710000 0.460391
1.720000 0.460638
1.730000 0.460875
1.740000 0.461099
1.750000 0.461294
1.760000 0.461493
1.770000 0.461677
1.780000 0.461842
1.790000 0.461999
1.800000 0.462151
1.810000 0.462298
1.820000 0.462429
1.830000 0.462551
1.840000 0.462669
1.850000 0.462780
1.860000 0.462875
1.870000 0.462962
1.880000 0.463040
1.890000 0.463114
1.900000 0.463177
1.910000 0.463232
1.920000 0.463279
1.930000 0.463317
1.940000 0.463353
1.950000 0.463384
1.960000 0.463404
1.970000 0.463426
1.980000 0.463434
1.990000 0.463441
2.000000 0.463435


==> plot/2D_ux_4_3.0_04.txt <==
   x             y
0.000000 0.479642
0.010000 0.479643
0.020000 0.479638
0.030000 0.479630
0.040000 0.479622
0.050000 0.479610
0.060000 0.479590
0.070000 0.479573
0.080000 0.479555
0.090000 0.479521
0.100000 0.479497
0.110000 0.479474
0.120000 0.479436
0.130000 0.479399
0.140000 0.479361
0.150000 0.479315
0.160000 0.479265
0.170000 0.479217
0.180000 0.479161
0.190000 0.479104
0.200000 0.479042
0.210000 0.478977
0.220000 0.478903
0.230000 0.478825
0.240000 0.478745
0.250000 0.478651
0.260000 0.478554
0.270000 0.478452
0.280000 0.478346
0.290000 0.478229
0.300000 0.478102
0.310000 0.477966
0.320000 0.477828
0.330000 0.477664
0.340000 0.477503
0.350000 0.477319
0.360000 0.477140
0.370000 0.476941
0.380000 0.476741
0.390000 0.476513
0.400000 0.476278
0.410000 0.476036
0.420000 0.475758
0.430000 0.475493
0.440000 0.475187
0.450000 0.474866
0.460000 0.474518
0.470000 0.474156
0.480000 0.473759
0.490000 0.473338
0.500000 0.472894
0.510000 0.472419
0.520000 0.471911
0.530000 0.471381
0.540000 0.470793
0.550000 0.470204
0.560000 0.469526
0.570000 0.468838
0.580000 0.468093
0.590000 0.467275
0.600000 0.466472
0.610000 0.465561
0.620000 0.464599
0.630000 0.463554
0.640000 0.462439
0.650000 0.461239
0.660000 0.459952
0.670000 0.458593
0.680000 0.457125
0.690000 0.455587
0.700000 0.453874
0.710000 0.452066
0.720000 0.450109
0.730000 0.447952
0.740000 0.445740
0.750000 0.443335
0.760000 0.440746
0.770000 0.437948
0.780000 0.434869
0.790000 0.431580
0.800000 0.427969
0.810000 0.423939
0.820000 0.419750
0.830000 0.415073
0.840000 0.409928
0.850000 0.404200
0.860000 0.398044
0.870000 0.391310
0.880000 0.383595
0.890000 0.374977
0.900000 0.365569
0.910000 0.355009
0.920000 0.343206
0.930000 0.330055
0.940000 0.315379
0.950000 0.299609
0.960000 0.282715
0.970000 0.263180
0.980000 0.242433
0.990000 0.222259
1.000000 0.201712
1.010000 0.222259
1.020000 0.242433
1.030000 0.263180
1.040000 0.282715
1.050000 0.299609
1.060000 0.315379
1.070000 0.330055
1.080000 0.343206
1.090000 0.355009
1.100000 0.365569
1.110000 0.374977
1.120000 0.383595
1.130000 0.391310
1.140000 0.398044
1.150000 0.404200
1.160000 0.409928
1.170000 0.415073
1.180000 0.419750
1.190000 0.423939
1.200000 0.427969
1.210000 0.431580
1.220000 0.434869
1.230000 0.437948
1.240000 0.440746
1.250000 0.443335
1.260000 0.445740
1.270000 0.447952
1.280000 0.450109
1.290000 0.452066
1.300000 0.453874
1.310000 0.455587
1.320000 0.457125
1.330000 0.458593
1.340000 0.459952
1.350000 0.461239
1.360000 0.462439
1.370000 0.463554
1.380000 0.464599
1.390000 0.465561
1.400000 0.466472
1.410000 0.467275
1.420000 0.468093
1.430000 0.468838
1.440000 0.469526
1.450000 0.470204
1.460000 0.470793
1.470000 0.471381
1.480000 0.471911
1.490000 0.472419
1.500000 0.472894
1.510000 0.473338
1.520000 0.473759
1.530000 0.474156
1.540000 0.474518
1.550000 0.474866
1.560000 0.475187
1.570000 0.475493
1.580000 0.475758
1.590000 0.476036
1.600000 0.476278
1.610000 0.476513
1.620000 0.476741
1.630000 0.476941
1.640000 0.477140
1.650000 0.477319
1.660000 0.477503
1.670000 0.477664
1.680000 0.477828
1.690000 0.477966
1.700000 0.478102
1.710000 0.478229
1.720000 0.478346
1.730000 0.478452
1.740000 0.478554
1.750000 0.478651
1.760000 0.478745
1.770000 0.478825
1.780000 0.478903
1.790000 0.478977
1.800000 0.479042
1.810000 0.479104
1.820000 0.479161
1.830000 0.479217
1.840000 0.479265
1.850000 0.479315
1.860000 0.479361
1.870000 0.479399
1.880000 0.479436
1.890000 0.479474
1.900000 0.479497
1.910000 0.479521
1.920000 0.479555
1.930000 0.479573
1.940000 0.479590
1.950000 0.479610
1.960000 0.479622
1.970000 0.479630
1.980000 0.479638
1.990000 0.479643
2.000000 0.479642


==> plot/2D_ux_4_3.0_05.txt <==
   x             y
0.000000 0.479464
0.010000 0.479475
0.020000 0.479471
0.030000 0.479466
0.040000 0.479451
0.050000 0.479435
0.060000 0.479412
0.070000 0.479390
0.080000 0.479366
0.090000 0.479337
0.100000 0.479303
0.110000 0.479268
0.120000 0.479228
0.130000 0.479184
0.140000 0.479139
0.150000 0.479089
0.160000 0.479023
0.170000 0.478965
0.180000 0.478901
0.190000 0.478826
0.200000 0.478747
0.210000 0.478662
0.220000 0.478577
0.230000 0.478479
0.240000 0.478376
0.250000 0.478252
0.260000 0.478136
0.270000 0.478012
0.280000 0.477877
0.290000 0.477730
0.300000 0.477568
0.310000 0.477405
0.320000 0.477224
0.330000 0.477041
0.340000 0.476829
0.350000 0.476613
0.360000 0.476375
0.370000 0.476136
0.380000 0.475869
0.390000 0.475585
0.400000 0.475291
0.410000 0.474974
0.420000 0.474637
0.430000 0.474271
0.440000 0.473882
0.450000 0.473472
0.460000 0.473041
0.470000 0.472566
0.480000 0.472062
0.490000 0.471537
0.500000 0.470945
0.510000 0.470336
0.520000 0.469689
0.530000 0.468987
0.540000 0.468230
0.550000 0.467430
0.560000 0.466586
0.570000 0.465661
0.580000 0.464674
0.590000 0.463607
0.600000 0.462494
0.610000 0.461272
0.620000 0.459973
0.630000 0.458555
0.640000 0.457060
0.650000 0.455417
0.660000 0.453703
0.670000 0.451839
0.680000 0.449831
0.690000 0.447663
0.700000 0.445321
0.710000 0.442869
0.720000 0.440148
0.730000 0.437216
0.740000 0.434158
0.750000 0.430763
0.760000 0.427130
0.770000 0.423264
0.780000 0.419024
0.790000 0.414515
0.800000 0.409622
0.810000 0.404370
0.820000 0.398728
0.830000 0.392902
0.840000 0.386334
0.850000 0.379279
0.860000 0.371935
0.870000 0.364126
0.880000 0.355645
0.890000 0.346861
0.900000 0.337696
0.910000 0.327854
0.920000 0.317579
0.930000 0.307190
0.940000 0.296117
0.950000 0.285003
0.960000 0.273822
0.970000 0.261812
0.980000 0.249850
0.990000 0.238151
1.000000 0.226718
1.010000 0.238151
1.020000 0.249850
1.030000 0.261812
1.040000 0.273822
1.050000 0.285003
1.060000 0.296117
1.070000 0.307190
1.080000 0.317579
1.090000 0.327854
1.100000 0.337696
1.110000 0.346861
1.120000 0.355645
1.130000 0.364126
1.140000 0.371935
1.150000 0.379279
1.160000 0.386334
1.170000 0.392902
1.180000 0.398728
1.190000 0.404370
1.200000 0.409622
1.210000 0.414515
1.220000 0.419024
1.230000 0.423264
1.240000 0.427130
1.250000 0.430763
1.260000 0.434158
1.270000 0.437216
1.280000 0.440148
1.290000 0.442869
1.300000 0.445321
1.310000 0.447663
1.320000 0.449831
1.330000 0.451839
1.340000 0.453703
1.350000 0.455417
1.360000 0.457060
1.370000 0.458555
1.380000 0.459973
1.390000 0.461272
1.400000 0.462494
1.410000 0.463607
1.420000 0.464674
1.430000 0.465661
1.440000 0.466586
1.450000 0.467430
1.460000 0.468230
1.470000 0.468987
1.480000 0.469689
1.490000 0.470336
1.500000 0.470945
1.510000 0.471537
1.520000 0.472062
1.530000 0.472566
1.540000 0.473041
1.550000 0.473472
1.560000 0.473882
1.570000 0.474271
1.580000 0.474637
1.590000 0.474974
1.600000 0.475291
1.610000 0.475585
1.620000 0.475869
1.630000 0.476136
1.640000 0.476375
1.650000 0.476613
1.660000 0.476829
1.670000 0.477041
1.680000 0.477224
1.690000 0.477405
1.700000 0.477568
1.710000 0.477730
1.720000 0.477877
1.730000 0.478012
1.740000 0.478136
1.750000 0.478252
1.760000 0.478376
1.770000 0.478479
1.780000 0.478577
1.790000 0.478662
1.800000 0.478747
1.810000 0.478826
1.820000 0.478901
1.830000 0.478965
1.840000 0.479023
1.850000 0.479089
1.860000 0.479139
1.870000 0.479184
1.880000 0.479228
1.890000 0.479268
1.900000 0.479303
1.910000 0.479337
1.920000 0.479366
1.930000 0.479390
1.940000 0.479412
1.950000 0.479435
1.960000 0.479451
1.970000 0.479466
1.980000 0.479471
1.990000 0.479475
2.000000 0.479464


==> plot/2D_ux_4_4.0_04.txt <==
   x             y
0.000000 0.479725
0.010000 0.479724
0.020000 0.479719
0.030000 0.479713
0.040000 0.479705
0.050000 0.479694
0.060000 0.479674
0.070000 0.479659
0.080000 0.479642
0.090000 0.479613
0.100000 0.479588
0.110000 0.479561
0.120000 0.479519
0.130000 0.479479
0.140000 0.479440
0.150000 0.479390
0.160000 0.479336
0.170000 0.479284
0.180000 0.479226
0.190000 0.479161
0.200000 0.479095
0.210000 0.479024
0.220000 0.478943
0.230000 0.478858
0.240000 0.478773
0.250000 0.478674
0.260000 0.478571
0.270000 0.478461
0.280000 0.478348
0.290000 0.478223
0.300000 0.478089
0.310000 0.477945
0.320000 0.477800
0.330000 0.477630
0.340000 0.477465
0.350000 0.477274
0.360000 0.477087
0.370000 0.476881
0.380000 0.476672
0.390000 0.476436
0.400000 0.476191
0.410000 0.475940
0.420000 0.475652
0.430000 0.475379
0.440000 0.475063
0.450000 0.474733
0.460000 0.474375
0.470000 0.474006
0.480000 0.473602
0.490000 0.473179
0.500000 0.472732
0.510000 0.472255
0.520000 0.471743
0.530000 0.471210
0.540000 0.470618
0.550000 0.470026
0.560000 0.469346
0.570000 0.468657
0.580000 0.467910
0.590000 0.467088
0.600000 0.466281
0.610000 0.465364
0.620000 0.464396
0.630000 0.463348
0.640000 0.462233
0.650000 0.461035
0.660000 0.459750
0.670000 0.458393
0.680000 0.456925
0.690000 0.455391
0.700000 0.453682
0.710000 0.451879
0.720000 0.449925
0.730000 0.447770
0.740000 0.445560
0.750000 0.443153
0.760000 0.440561
0.770000 0.437764
0.780000 0.434688
0.790000 0.431403
0.800000 0.427796
0.810000 0.423771
0.820000 0.419588
0.830000 0.414918
0.840000 0.409784
0.850000 0.404075
0.860000 0.397936
0.870000 0.391219
0.880000 0.383529
0.890000 0.374964
0.900000 0.365625
0.910000 0.355179
0.920000 0.343528
0.930000 0.330602
0.940000 0.316241
0.950000 0.300884
0.960000 0.284521
0.970000 0.264563
0.980000 0.243459
0.990000 0.223036
1.000000 0.202281
1.010000 0.223036
1.020000 0.243459
1.030000 0.264563
1.040000 0.284521
1.050000 0.300884
1.060000 0.316241
1.070000 0.330602
1.080000 0.343528
1.090000 0.355179
1.100000 0.365625
1.110000 0.374964
1.120000 0.383529
1.130000 0.391219
1.140000 0.397936
1.150000 0.404075
1.160000 0.409784
1.170000 0.414918
1.180000 0.419588
1.190000 0.423771
1.200000 0.427796
1.210000 0.431403
1.220000 0.434688
1.230000 0.437764
1.240000 0.440561
1.250000 0.443153
1.260000 0.445560
1.270000 0.447770
1.280000 0.449925
1.290000 0.451879
1.300000 0.453682
1.310000 0.455391
1.320000 0.456925
1.330000 0.458393
1.340000 0.459750
1.350000 0.461035
1.360000 0.462233
1.370000 0.463348
1.380000 0.464396
1.390000 0.465364
1.400000 0.466281
1.410000 0.467088
1.420000 0.467910
1.430000 0.468657
1.440000 0.469346
1.450000 0.470026
1.460000 0.470618
1.470000 0.471210
1.480000 0.471743
1.490000 0.472255
1.500000 0.472732
1.510000 0.473179
1.520000 0.473602
1.530000 0.474006
1.540000 0.474375
1.550000 0.474733
1.560000 0.475063
1.570000 0.475379
1.580000 0.475652
1.590000 0.475940
1.600000 0.476191
1.610000 0.476436
1.620000 0.476672
1.630000 0.476881
1.640000 0.477087
1.650000 0.477274
1.660000 0.477465
1.670000 0.477630
1.680000 0.477800
1.690000 0.477945
1.700000 0.478089
1.710000 0.478223
1.720000 0.478348
1.730000 0.478461
1.740000 0.478571
1.750000 0.478674
1.760000 0.478773
1.770000 0.478858
1.780000 0.478943
1.790000 0.479024
1.800000 0.479095
1.810000 0.479161
1.820000 0.479226
1.830000 0.479284
1.840000 0.479336
1.850000 0.479390
1.860000 0.479440
1.870000 0.479479
1.880000 0.479519
1.890000 0.479561
1.900000 0.479588
1.910000 0.479613
1.920000 0.479642
1.930000 0.479659
1.940000 0.479674
1.950000 0.479694
1.960000 0.479705
1.970000 0.479713
1.980000 0.479719
1.990000 0.479724
2.000000 0.479725


==> plot/2D_ux_4_4.0_05.txt <==
   x             y
0.000000 0.479557
0.010000 0.479560
0.020000 0.479555
0.030000 0.479550
0.040000 0.479535
0.050000 0.479521
0.060000 0.479499
0.070000 0.479476
0.080000 0.479455
0.090000 0.479429
0.100000 0.479395
0.110000 0.479356
0.120000 0.479311
0.130000 0.479265
0.140000 0.479219
0.150000 0.479166
0.160000 0.479097
0.170000 0.479036
0.180000 0.478970
0.190000 0.478892
0.200000 0.478809
0.210000 0.478720
0.220000 0.478629
0.230000 0.478527
0.240000 0.478418
0.250000 0.478289
0.260000 0.478167
0.270000 0.478037
0.280000 0.477894
0.290000 0.477739
0.300000 0.477569
0.310000 0.477401
0.320000 0.477216
0.330000 0.477025
0.340000 0.476807
0.350000 0.476585
0.360000 0.476340
0.370000 0.476092
0.380000 0.475813
0.390000 0.475519
0.400000 0.475219
0.410000 0.474895
0.420000 0.474550
0.430000 0.474176
0.440000 0.473780
0.450000 0.473363
0.460000 0.472924
0.470000 0.472444
0.480000 0.471935
0.490000 0.471407
0.500000 0.470813
0.510000 0.470201
0.520000 0.469553
0.530000 0.468852
0.540000 0.468095
0.550000 0.467293
0.560000 0.466448
0.570000 0.465521
0.580000 0.464533
0.590000 0.463465
0.600000 0.462352
0.610000 0.461132
0.620000 0.459837
0.630000 0.458426
0.640000 0.456937
0.650000 0.455303
0.660000 0.453600
0.670000 0.451750
0.680000 0.449756
0.690000 0.447602
0.700000 0.445276
0.710000 0.442840
0.720000 0.440134
0.730000 0.437215
0.740000 0.434177
0.750000 0.430811
0.760000 0.427216
0.770000 0.423393
0.780000 0.419200
0.790000 0.414745
0.800000 0.409907
0.810000 0.404718
0.820000 0.399152
0.830000 0.393423
0.840000 0.386970
0.850000 0.380049
0.860000 0.372845
0.870000 0.365197
0.880000 0.356898
0.890000 0.348313
0.900000 0.339362
0.910000 0.329752
0.920000 0.319732
0.930000 0.309628
0.940000 0.298888
0.950000 0.288136
0.960000 0.277367
0.970000 0.264811
0.980000 0.252326
0.990000 0.240132
1.000000 0.228224
1.010000 0.240132
1.020000 0.252326
1.030000 0.264811
1.040000 0.277367
1.050000 0.288136
1.060000 0.298888
1.070000 0.309628
1.080000 0.319732
1.090000 0.329752
1.100000 0.339362
1.110000 0.348313
1.120000 0.356898
1.130000 0.365197
1.140000 0.372845
1.150000 0.380049
1.160000 0.386970
1.170000 0.393423
1.180000 0.399152
1.190000 0.404718
1.200000 0.409907
1.210000 0.414745
1.220000 0.419200
1.230000 0.423393
1.240000 0.427216
1.250000 0.430811
1.260000 0.434177
1.270000 0.437215
1.280000 0.440134
1.290000 0.442840
1.300000 0.445276
1.310000 0.447602
1.320000 0.449756
1.330000 0.451750
1.340000 0.453600
1.350000 0.455303
1.360000 0.456937
1.370000 0.458426
1.380000 0.459837
1.390000 0.461132
1.400000 0.462352
1.410000 0.463465
1.420000 0.464533
1.430000 0.465521
1.440000 0.466448
1.450000 0.467293
1.460000 0.468095
1.470000 0.468852
1.480000 0.469553
1.490000 0.470201
1.500000 0.470813
1.510000 0.471407
1.520000 0.471935
1.530000 0.472444
1.540000 0.472924
1.550000 0.473363
1.560000 0.473780
1.570000 0.474176
1.580000 0.474550
1.590000 0.474895
1.600000 0.475219
1.610000 0.475519
1.620000 0.475813
1.630000 0.476092
1.640000 0.476340
1.650000 0.476585
1.660000 0.476807
1.670000 0.477025
1.680000 0.477216
1.690000 0.477401
1.700000 0.477569
1.710000 0.477739
1.720000 0.477894
1.730000 0.478037
1.740000 0.478167
1.750000 0.478289
1.760000 0.478418
1.770000 0.478527
1.780000 0.478629
1.790000 0.478720
1.800000 0.478809
1.810000 0.478892
1.820000 0.478970
1.830000 0.479036
1.840000 0.479097
1.850000 0.479166
1.860000 0.479219
1.870000 0.479265
1.880000 0.479311
1.890000 0.479356
1.900000 0.479395
1.910000 0.479429
1.920000 0.479455
1.930000 0.479476
1.940000 0.479499
1.950000 0.479521
1.960000 0.479535
1.970000 0.479550
1.980000 0.479555
1.990000 0.479560
2.000000 0.479557


==> plot/2D_ux_4_5.0_04.txt <==
   x             y
0.000000 0.479394
0.010000 0.479395
0.020000 0.479389
0.030000 0.479386
0.040000 0.479382
0.050000 0.479372
0.060000 0.479355
0.070000 0.479344
0.080000 0.479331
0.090000 0.479304
0.100000 0.479284
0.110000 0.479264
0.120000 0.479231
0.130000 0.479198
0.140000 0.479167
0.150000 0.479126
0.160000 0.479080
0.170000 0.479035
0.180000 0.478981
0.190000 0.478917
0.200000 0.478854
0.210000 0.478784
0.220000 0.478704
0.230000 0.478621
0.240000 0.478539
0.250000 0.478443
0.260000 0.478345
0.270000 0.478242
0.280000 0.478136
0.290000 0.478017
0.300000 0.477889
0.310000 0.477753
0.320000 0.477617
0.330000 0.477456
0.340000 0.477299
0.350000 0.477119
0.360000 0.476942
0.370000 0.476746
0.380000 0.476544
0.390000 0.476314
0.400000 0.476076
0.410000 0.475830
0.420000 0.475544
0.430000 0.475275
0.440000 0.474964
0.450000 0.474639
0.460000 0.474286
0.470000 0.473922
0.480000 0.473523
0.490000 0.473100
0.500000 0.472652
0.510000 0.472172
0.520000 0.471656
0.530000 0.471117
0.540000 0.470517
0.550000 0.469916
0.560000 0.469227
0.570000 0.468525
0.580000 0.467762
0.590000 0.466922
0.600000 0.466103
0.610000 0.465172
0.620000 0.464190
0.630000 0.463125
0.640000 0.461995
0.650000 0.460785
0.660000 0.459487
0.670000 0.458114
0.680000 0.456633
0.690000 0.455082
0.700000 0.453358
0.710000 0.451541
0.720000 0.449571
0.730000 0.447399
0.740000 0.445166
0.750000 0.442736
0.760000 0.440119
0.770000 0.437295
0.780000 0.434187
0.790000 0.430866
0.800000 0.427225
0.810000 0.423169
0.820000 0.418946
0.830000 0.414236
0.840000 0.409061
0.850000 0.403306
0.860000 0.397125
0.870000 0.390373
0.880000 0.382649
0.890000 0.374065
0.900000 0.364710
0.910000 0.354281
0.920000 0.342668
0.930000 0.329849
0.940000 0.315666
0.950000 0.300586
0.960000 0.285820
0.970000 0.265750
0.980000 0.244381
0.990000 0.223766
1.000000 0.202850
1.010000 0.223766
1.020000 0.244381
1.030000 0.265750
1.040000 0.285820
1.050000 0.300586
1.060000 0.315666
1.070000 0.329849
1.080000 0.342668
1.090000 0.354281
1.100000 0.364710
1.110000 0.374065
1.120000 0.382649
1.130000 0.390373
1.140000 0.397125
1.150000 0.403306
1.160000 0.409061
1.170000 0.414236
1.180000 0.418946
1.190000 0.423169
1.200000 0.427225
1.210000 0.430866
1.220000 0.434187
1.230000 0.437295
1.240000 0.440119
1.250000 0.442736
1.260000 0.445166
1.270000 0.447399
1.280000 0.449571
1.290000 0.451541
1.300000 0.453358
1.310000 0.455082
1.320000 0.456633
1.330000 0.458114
1.340000 0.459487
1.350000 0.460785
1.360000 0.461995
1.370000 0.463125
1.380000 0.464190
1.390000 0.465172
1.400000 0.466103
1.410000 0.466922
1.420000 0.467762
1.430000 0.468525
1.440000 0.469227
1.450000 0.469916
1.460000 0.470517
1.470000 0.471117
1.480000 0.471656
1.490000 0.472172
1.500000 0.472652
1.510000 0.473100
1.520000 0.473523
1.530000 0.473922
1.540000 0.474286
1.550000 0.474639
1.560000 0.474964
1.570000 0.475275
1.580000 0.475544
1.590000 0.475830
1.600000 0.476076
1.610000 0.476314
1.620000 0.476544
1.630000 0.476746
1.640000 0.476942
1.650000 0.477119
1.660000 0.477299
1.670000 0.477456
1.680000 0.477617
1.690000 0.477753
1.700000 0.477889
1.710000 0.478017
1.720000 0.478136
1.730000 0.478242
1.740000 0.478345
1.750000 0.478443
1.760000 0.478539
1.770000 0.478621
1.780000 0.478704
1.790000 0.478784
1.800000 0.478854
1.810000 0.478917
1.820000 0.478981
1.830000 0.479035
1.840000 0.479080
1.850000 0.479126
1.860000 0.479167
1.870000 0.479198
1.880000 0.479231
1.890000 0.479264
1.900000 0.479284
1.910000 0.479304
1.920000 0.479331
1.930000 0.479344
1.940000 0.479355
1.950000 0.479372
1.960000 0.479382
1.970000 0.479386
1.980000 0.479389
1.990000 0.479395
2.000000 0.479394


==> plot/2D_ux_4_5.0_05.txt <==
   x             y
0.000000 0.479251
0.010000 0.479257
0.020000 0.479255
0.030000 0.479253
0.040000 0.479240
0.050000 0.479228
0.060000 0.479209
0.070000 0.479192
0.080000 0.479173
0.090000 0.479150
0.100000 0.479120
0.110000 0.479087
0.120000 0.479049
0.130000 0.479010
0.140000 0.478969
0.150000 0.478921
0.160000 0.478858
0.170000 0.478799
0.180000 0.478734
0.190000 0.478656
0.200000 0.478570
0.210000 0.478481
0.220000 0.478390
0.230000 0.478288
0.240000 0.478181
0.250000 0.478055
0.260000 0.477938
0.270000 0.477814
0.280000 0.477676
0.290000 0.477526
0.300000 0.477362
0.310000 0.477200
0.320000 0.477022
0.330000 0.476840
0.340000 0.476633
0.350000 0.476421
0.360000 0.476186
0.370000 0.475951
0.380000 0.475684
0.390000 0.475399
0.400000 0.475106
0.410000 0.474789
0.420000 0.474452
0.430000 0.474086
0.440000 0.473697
0.450000 0.473286
0.460000 0.472855
0.470000 0.472381
0.480000 0.471877
0.490000 0.471351
0.500000 0.470759
0.510000 0.470140
0.520000 0.469484
0.530000 0.468771
0.540000 0.468000
0.550000 0.467184
0.560000 0.466331
0.570000 0.465392
0.580000 0.464390
0.590000 0.463314
0.600000 0.462191
0.610000 0.460957
0.620000 0.459650
0.630000 0.458223
0.640000 0.456724
0.650000 0.455074
0.660000 0.453359
0.670000 0.451499
0.680000 0.449495
0.690000 0.447334
0.700000 0.445004
0.710000 0.442564
0.720000 0.439854
0.730000 0.436932
0.740000 0.433888
0.750000 0.430515
0.760000 0.426905
0.770000 0.423068
0.780000 0.418864
0.790000 0.414400
0.800000 0.409560
0.810000 0.404379
0.820000 0.398826
0.830000 0.393110
0.840000 0.386692
0.850000 0.379818
0.860000 0.372675
0.870000 0.365096
0.880000 0.356882
0.890000 0.348398
0.900000 0.339572
0.910000 0.330120
0.920000 0.320288
0.930000 0.310389
0.940000 0.299890
0.950000 0.289408
0.960000 0.280451
0.970000 0.267481
0.980000 0.254534
0.990000 0.241904
1.000000 0.229576
1.010000 0.241904
1.020000 0.254534
1.030000 0.267481
1.040000 0.280451
1.050000 0.289408
1.060000 0.299890
1.070000 0.310389
1.080000 0.320288
1.090000 0.330120
1.100000 0.339572
1.110000 0.348398
1.120000 0.356882
1.130000 0.365096
1.140000 0.372675
1.150000 0.379818
1.160000 0.386692
1.170000 0.393110
1.180000 0.398826
1.190000 0.404379
1.200000 0.409560
1.210000 0.414400
1.220000 0.418864
1.230000 0.423068
1.240000 0.426905
1.250000 0.430515
1.260000 0.433888
1.270000 0.436932
1.280000 0.439854
1.290000 0.442564
1.300000 0.445004
1.310000 0.447334
1.320000 0.449495
1.330000 0.451499
1.340000 0.453359
1.350000 0.455074
1.360000 0.456724
1.370000 0.458223
1.380000 0.459650
1.390000 0.460957
1.400000 0.462191
1.410000 0.463314
1.420000 0.464390
1.430000 0.465392
1.440000 0.466331
1.450000 0.467184
1.460000 0.468000
1.470000 0.468771
1.480000 0.469484
1.490000 0.470140
1.500000 0.470759
1.510000 0.471351
1.520000 0.471877
1.530000 0.472381
1.540000 0.472855
1.550000 0.473286
1.560000 0.473697
1.570000 0.474086
1.580000 0.474452
1.590000 0.474789
1.600000 0.475106
1.610000 0.475399
1.620000 0.475684
1.630000 0.475951
1.640000 0.476186
1.650000 0.476421
1.660000 0.476633
1.670000 0.476840
1.680000 0.477022
1.690000 0.477200
1.700000 0.477362
1.710000 0.477526
1.720000 0.477676
1.730000 0.477814
1.740000 0.477938
1.750000 0.478055
1.760000 0.478181
1.770000 0.478288
1.780000 0.478390
1.790000 0.478481
1.800000 0.478570
1.810000 0.478656
1.820000 0.478734
1.830000 0.478799
1.840000 0.478858
1.850000 0.478921
1.860000 0.478969
1.870000 0.479010
1.880000 0.479049
1.890000 0.479087
1.900000 0.479120
1.910000 0.479150
1.920000 0.479173
1.930000 0.479192
1.940000 0.479209
1.950000 0.479228
1.960000 0.479240
1.970000 0.479253
1.980000 0.479255
1.990000 0.479257
2.000000 0.479251


==> plot/2D_ux_exact_05_002.txt <==
   x             y
0.000000 0.467220
0.010000 0.467218
0.020000 0.467211
0.030000 0.467199
0.040000 0.467180
0.050000 0.467162
0.060000 0.467130
0.070000 0.467100
0.080000 0.467065
0.090000 0.467019
0.100000 0.466976
0.110000 0.466909
0.120000 0.466855
0.130000 0.466783
0.140000 0.466721
0.150000 0.466641
0.160000 0.466544
0.170000 0.466454
0.180000 0.466350
0.190000 0.466243
0.200000 0.466122
0.210000 0.465995
0.220000 0.465872
0.230000 0.465700
0.240000 0.465546
0.250000 0.465359
0.260000 0.465185
0.270000 0.464980
0.280000 0.464771
0.290000 0.464568
0.300000 0.464304
0.310000 0.464110
0.320000 0.463786
0.330000 0.463470
0.340000 0.463144
0.350000 0.462770
0.360000 0.462458
0.370000 0.462100
0.380000 0.461680
0.390000 0.461231
0.400000 0.460767
0.410000 0.460260
0.420000 0.459723
0.430000 0.459173
0.440000 0.458594
0.450000 0.457841
0.460000 0.457188
0.470000 0.456463
0.480000 0.455687
0.490000 0.454725
0.500000 0.453870
0.510000 0.452816
0.520000 0.451909
0.530000 0.450782
0.540000 0.449567
0.550000 0.448213
0.560000 0.446829
0.570000 0.445403
0.580000 0.443743
0.590000 0.442038
0.600000 0.440226
0.610000 0.438485
0.620000 0.436012
0.630000 0.433809
0.640000 0.431430
0.650000 0.429025
0.660000 0.426190
0.670000 0.422670
0.680000 0.419918
0.690000 0.416192
0.700000 0.411966
0.710000 0.408063
0.720000 0.403795
0.730000 0.398854
0.740000 0.393928
0.750000 0.388391
0.760000 0.382032
0.770000 0.375340
0.780000 0.368640
0.790000 0.360580
0.800000 0.352567
0.810000 0.344285
0.820000 0.333826
0.830000 0.322130
0.840000 0.312372
0.850000 0.300377
0.860000 0.287040
0.870000 0.272943
0.880000 0.258119
0.890000 0.240006
0.900000 0.224481
0.910000 0.205262
0.920000 0.186032
0.930000 0.166591
0.940000 0.146394
0.950000 0.123648
0.960000 0.100779
0.970000 0.077402
0.980000 0.053451
0.990000 0.028931
1.000000 0.004004
1.010000 0.028931
1.020000 0.053451
1.030000 0.077402
1.040000 0.100779
1.050000 0.123648
1.060000 0.146394
1.070000 0.166591
1.080000 0.186032
1.090000 0.205262
1.100000 0.224481
1.110000 0.240006
1.120000 0.258119
1.130000 0.272943
1.140000 0.287040
1.150000 0.300377
1.160000 0.312372
1.170000 0.322130
1.180000 0.333826
1.190000 0.344285
1.200000 0.352567
1.210000 0.360580
1.220000 0.368640
1.230000 0.375340
1.240000 0.382032
1.250000 0.388391
1.260000 0.393928
1.270000 0.398854
1.280000 0.403795
1.290000 0.408063
1.300000 0.411966
1.310000 0.416192
1.320000 0.419918
1.330000 0.422670
1.340000 0.426190
1.350000 0.429025
1.360000 0.431430
1.370000 0.433809
1.380000 0.436012
1.390000 0.438485
1.400000 0.440226
1.410000 0.442038
1.420000 0.443743
1.430000 0.445403
1.440000 0.446829
1.450000 0.448213
1.460000 0.449567
1.470000 0.450782
1.480000 0.451909
1.490000 0.452816
1.500000 0.453870
1.510000 0.454725
1.520000 0.455687
1.530000 0.456463
1.540000 0.457188
1.550000 0.457841
1.560000 0.458594
1.570000 0.459173
1.580000 0.459723
1.590000 0.460260
1.600000 0.460767
1.610000 0.461231
1.620000 0.461680
1.630000 0.462100
1.640000 0.462458
1.650000 0.462770
1.660000 0.463144
1.670000 0.463470
1.680000 0.463786
1.690000 0.464110
1.700000 0.464304
1.710000 0.464568
1.720000 0.464771
1.730000 0.464980
1.740000 0.465185
1.750000 0.465359
1.760000 0.465546
1.770000 0.465700
1.780000 0.465872
1.790000 0.465995
1.800000 0.466122
1.810000 0.466243
1.820000 0.466350
1.830000 0.466454
1.840000 0.466544
1.850000 0.466641
1.860000 0.466721
1.870000 0.466783
1.880000 0.466855
1.890000 0.466909
1.900000 0.466976
1.910000 0.467019
1.920000 0.467065
1.930000 0.467100
1.940000 0.467130
1.950000 0.467162
1.960000 0.467180
1.970000 0.467199
1.980000 0.467211
1.990000 0.467218
2.000000 0.467220


==> plot/con_p_1_0.4.txt <==
x   y
0.0   1.00659266064
0.01   0.997537108164
0.02   0.988455961885
0.03   0.979347998425
0.04   0.970212542741
0.05   0.961049468129
0.06   0.95185919622
0.07   0.942642696985
0.08   0.93340148873
0.09   0.9241376381
0.1   0.914853760076
0.11   0.905553017977
0.12   0.89623912346
0.13   0.886916336519
0.14   0.877589465484
0.15   0.868263867024
0.16   0.858945446144
0.17   0.849640656189
0.18   0.840356498837
0.19   0.831100524107
0.2   0.821880830355
0.21   0.812706064272
0.22   0.803585420888
0.23   0.794528643571
0.24   0.785546024024
0.25   0.776648402291
0.26   0.76784716675
0.27   0.759154254117
0.28   0.750582149447
0.29   0.74214388613
0.3   0.733853045896
0.31   0.72572375881
0.32   0.717770703275
0.33   0.710009106033
0.34   0.70245474216
0.35   0.695123935073
0.36   0.688033556524
0.37   0.681201026603
0.38   0.674644313738
0.39   0.668381934692
0.4   0.662432954568
0.41   0.656816986806
0.42   0.651554193182
0.43   0.64666528381
0.44   0.642171517142
0.45   0.638094699966
0.46   0.634457187409
0.47   0.631281882933
0.48   0.62859223834
0.49   0.626412253768
0.5   0.624766477693
0.51   0.374295401046
0.52   0.372539665767
0.53   0.370241703014
0.54   0.367427645768
0.55   0.364123023795
0.56   0.360352763649
0.57   0.356141188669
0.58   0.351512018982
0.59   0.346488371501
0.6   0.341092759924
0.61   0.335347094737
0.62   0.329272683213
0.63   0.322890229409
0.64   0.316219834171
0.65   0.309280995129
0.66   0.302092606702
0.67   0.294672960093
0.68   0.287039743294
0.69   0.279210041081
0.7   0.271200335017
0.71   0.263026503454
0.72   0.254703821526
0.73   0.246246961157
0.74   0.237669991055
0.75   0.228986376718
0.76   0.220208980425
0.77   0.211350061247
0.78   0.202421275038
0.79   0.193433674439
0.8   0.184397708878
0.81   0.175323224569
0.82   0.166219464514
0.83   0.157095068498
0.84   0.147958073096
0.85   0.138815911668
0.86   0.129675414359
0.87   0.120542808103
0.88   0.111423716619
0.89   0.102323160413
0.9   0.0932455567771
0.91   0.0841947197892
0.92   0.0751738603147
0.93   0.0661855860049
0.94   0.0572319012977
0.95   0.0483142074175
0.96   0.0394333023749
0.97   0.030589380967
0.98   0.0217820347776
0.99   0.0130102521765
1.0   0.00427241832027


==> plot/con_p_1_0.5.txt <==
x   y
0.0   1.00586482589
0.01   0.997954124432
0.02   0.989853663654
0.03   0.981576925808
0.04   0.973137404415
0.05   0.964548604249
0.06   0.955824041349
0.07   0.946977243008
0.08   0.938021747781
0.09   0.928971105482
0.1   0.919838877183
0.11   0.910638635215
0.12   0.901383963169
0.13   0.892088455894
0.14   0.8827657195
0.15   0.873429371354
0.16   0.864093040083
0.17   0.854770365573
0.18   0.845474998968
0.19   0.836220602674
0.2   0.827020850354
0.21   0.817889426928
0.22   0.80884002858
0.23   0.799886362749
0.24   0.791042148135
0.25   0.782321114697
0.26   0.773737003651
0.27   0.765303567475
0.28   0.757034569905
0.29   0.748943785935
0.3   0.74104500182
0.31   0.733352015072
0.32   0.725878634464
0.33   0.718638680026
0.34   0.71164598305
0.35   0.704914386084
0.36   0.698457742937
0.37   0.692289918676
0.38   0.686424789628
0.39   0.680876243378
0.4   0.675658178772
0.41   0.670784505913
0.42   0.666269146164
0.43   0.662126032147
0.44   0.658369107743
0.45   0.655012328091
0.46   0.652069659593
0.47   0.649555079904
0.48   0.647482577944
0.49   0.645866153887
0.5   0.644719819171
0.51   0.35738286702
0.52   0.356265109445
0.53   0.35461900408
0.54   0.352468334769
0.55   0.349836334529
0.56   0.346745685557
0.57   0.343218519222
0.58   0.339276416069
0.59   0.334940405819
0.6   0.33023096737
0.61   0.325168028794
0.62   0.319770967337
0.63   0.314058609425
0.64   0.308049230655
0.65   0.301760555802
0.66   0.295209758816
0.67   0.288413462823
0.68   0.281387740123
0.69   0.274148112194
0.7   0.266709549686
0.71   0.25908647243
0.72   0.251292749426
0.73   0.243341698855
0.74   0.235246088071
0.75   0.227018133603
0.76   0.218669501157
0.77   0.210211305614
0.78   0.201654111031
0.79   0.19300793064
0.8   0.184282226848
0.81   0.175485911239
0.82   0.166627344571
0.83   0.15771433678
0.84   0.148754146973
0.85   0.139753483438
0.86   0.130718503635
0.87   0.1216548142
0.88   0.112567470946
0.89   0.10346097886
0.9   0.094339292105
0.91   0.0852058140204
0.92   0.07606339712
0.93   0.0669143430938
0.94   0.057760402807
0.95   0.0486027763006
0.96   0.039442112791
0.97   0.0302785106702
0.98   0.0211115175057
0.99   0.0119401300407
1.0   0.00276279419375


==> plot/con_p_2_0.4.txt <==
x   y
0.0   1.00813283962
0.01   0.999063431315
0.02   0.98996839005
0.03   0.980846490572
0.04   0.971697056804
0.05   0.962519961848
0.06   0.953315627982
0.07   0.944085026658
0.08   0.934829678508
0.09   0.925551653338
0.1   0.91625357013
0.11   0.906938597044
0.12   0.897610451416
0.13   0.888273399756
0.14   0.878932257754
0.15   0.869592390274
0.16   0.860259711357
0.17   0.850940684221
0.18   0.841642321258
0.19   0.832372184039
0.2   0.82313838331
0.21   0.813949578995
0.22   0.804814980191
0.23   0.795744345175
0.24   0.786747981398
0.25   0.777836745488
0.26   0.76902204325
0.27   0.760315829665
0.28   0.751730608889
0.29   0.743279434257
0.3   0.734975908278
0.31   0.726834182638
0.32   0.7188689582
0.33   0.711095485003
0.34   0.703529562262
0.35   0.696187538368
0.36   0.68908631089
0.37   0.682243326573
0.38   0.675676581336
0.39   0.669404620277
0.4   0.663446537668
0.41   0.657821976961
0.42   0.652551130781
0.43   0.64765474093
0.44   0.643154098387
0.45   0.639071043307
0.46   0.635427965022
0.47   0.63224780204
0.48   0.629554042045
0.49   0.627370721897
0.5   0.625722427633
0.51   0.376177151262
0.52   0.374412589117
0.53   0.372103073479
0.54   0.36927486871
0.55   0.365953632926
0.56   0.362164417997
0.57   0.357931669548
0.58   0.353279226957
0.59   0.348230323355
0.6   0.342807585628
0.61   0.337033034415
0.62   0.33092808411
0.63   0.324513542859
0.64   0.317809612564
0.65   0.310835888878
0.66   0.30361136121
0.67   0.296154412723
0.68   0.288482820333
0.69   0.280613754708
0.7   0.272563780274
0.71   0.264348855207
0.72   0.255984331438
0.73   0.247484954653
0.74   0.238864864291
0.75   0.230137593544
0.76   0.221316069359
0.77   0.212412612436
0.78   0.203438937229
0.79   0.194406151946
0.8   0.185324758549
0.81   0.176204652753
0.82   0.167055124028
0.83   0.157884855597
0.84   0.148701924437
0.85   0.139513801278
0.86   0.130327350606
0.87   0.121148830658
0.88   0.111983893427
0.89   0.102837584659
0.9   0.0937143438531
0.91   0.0846180042638
0.92   0.0755517928981
0.93   0.0665183305174
0.94   0.0575196316367
0.95   0.0485571045249
0.96   0.0396315512047
0.97   0.0307431674525
0.98   0.0218915427986
0.99   0.0130756605272
1.0   0.00429389767608


==> plot/con_p_2_0.5.txt <==
x   y
0.0   0.997636291795
0.01   0.989790304283
0.02   0.981756109781
0.03   0.973547080258
0.04   0.965176598847
0.05   0.956658059847
0.06   0.948004868726
0.07   0.93923044212
0.08   0.930348207828
0.09   0.92137160482
0.1   0.912314083231
0.11   0.903189104362
0.12   0.894010140684
0.13   0.884790675833
0.14   0.875544204611
0.15   0.866284232989
0.16   0.857024278104
0.17   0.847777868259
0.18   0.838558542927
0.19   0.829379852746
0.2   0.820255359519
0.21   0.81119863622
0.22   0.802223266986
0.23   0.793342847125
0.24   0.784570983109
0.25   0.775921292577
0.26   0.767407404337
0.27   0.759042958363
0.28   0.750841605795
0.29   0.742817008941
0.3   0.734982841276
0.31   0.727352787441
0.32   0.719940543246
0.33   0.712759815665
0.34   0.705824322842
0.35   0.699147794085
0.36   0.692743969873
0.37   0.686626601847
0.38   0.680809452819
0.39   0.675306296766
0.4   0.670130918832
0.41   0.665297115329
0.42   0.660818693736
0.43   0.656709472697
0.44   0.652983282026
0.45   0.6496539627
0.46   0.646735366867
0.47   0.64424135784
0.48   0.642185810099
0.49   0.640582609292
0.5   0.639445652231
0.51   0.358261650345
0.52   0.35714114427
0.53   0.35549099123
0.54   0.35333503355
0.55   0.350696561378
0.56   0.347598312682
0.57   0.344062473254
0.58   0.340110676702
0.59   0.33576400446
0.6   0.33104298578
0.61   0.325967597738
0.62   0.320557265227
0.63   0.314830860964
0.64   0.308806705487
0.65   0.302502567155
0.66   0.295935662147
0.67   0.289122654464
0.68   0.282079655927
0.69   0.274822226181
0.7   0.267365372689
0.71   0.259723550736
0.72   0.251910663429
0.73   0.243940061695
0.74   0.235824544283
0.75   0.227576357762
0.76   0.219207196523
0.77   0.210728202778
0.78   0.202149966559
0.79   0.193482525722
0.8   0.184735365941
0.81   0.175917420712
0.82   0.167037071353
0.83   0.158102147002
0.84   0.149119924619
0.85   0.140097128985
0.86   0.131039932701
0.87   0.12195395619
0.88   0.112844267697
0.89   0.103715383285
0.9   0.0945712668427
0.91   0.0854153300758
0.92   0.0762504325132
0.93   0.0670788815044
0.94   0.0579024322201
0.95   0.0487222876519
0.96   0.0395390986127
0.97   0.0303529637365
0.98   0.0211634294782
0.99   0.011969490114
1.0   0.00276958774121


==> plot/con_p_3_0.4.txt <==
x   y
0.0   1.00531130181
0.01   0.996267276752
0.02   0.987197690468
0.03   0.978101321141
0.04   0.968977494588
0.05   0.959826084263
0.06   0.950647511264
0.07   0.941442744324
0.08   0.932213299818
0.09   0.92296124176
0.1   0.913689181803
0.11   0.904400279238
0.12   0.895098240998
0.13   0.885787321653
0.14   0.876472323413
0.15   0.867158596128
0.16   0.857852037287
0.17   0.848559092018
0.18   0.839286753089
0.19   0.830042560906
0.2   0.820834603515
0.21   0.811671516603
0.22   0.802562483494
0.23   0.793517235151
0.24   0.78454605018
0.25   0.775659754821
0.26   0.766869722959
0.27   0.758187876114
0.28   0.749626683446
0.29   0.741199161757
0.3   0.732918875485
0.31   0.72479993671
0.32   0.71685700515
0.33   0.709105288161
0.34   0.701560540742
0.35   0.694239065527
0.36   0.687157712793
0.37   0.680333880454
0.38   0.673785514065
0.39   0.667531106819
0.4   0.661589699548
0.41   0.655980880725
0.42   0.650724786462
0.43   0.645842100508
0.44   0.641354054255
0.45   0.637282426731
0.46   0.633649544605
0.47   0.630478282186
0.48   0.627792061421
0.49   0.625614851897
0.5   0.623971170839
0.51   0.37685002764
0.52   0.375082309184
0.53   0.372768662465
0.54   0.369935398823
0.55   0.366608222271
0.56   0.36281222949
0.57   0.35857190983
0.58   0.353911145312
0.59   0.348853210625
0.6   0.343420773127
0.61   0.337635892847
0.62   0.331520022483
0.63   0.3250940074
0.64   0.318378085636
0.65   0.311391887897
0.66   0.304154437557
0.67   0.296684150662
0.68   0.288998835924
0.69   0.281115694728
0.7   0.273051321127
0.71   0.264821701842
0.72   0.256442216265
0.73   0.247927636457
0.74   0.239292127149
0.75   0.23054924574
0.76   0.2217119423
0.77   0.212792559567
0.78   0.203802832949
0.79   0.194753890523
0.8   0.185656253037
0.81   0.176519833907
0.82   0.167353939218
0.83   0.158167267725
0.84   0.148967910853
0.85   0.139763352696
0.86   0.130560470016
0.87   0.121365532247
0.88   0.11218420149
0.89   0.103021532518
0.9   0.0938819727696
0.91   0.0847693623567
0.92   0.0756869340586
0.93   0.0666373133243
0.94   0.0576225182721
0.95   0.0486439596902
0.96   0.0397024410356
0.97   0.030798158435
0.98   0.0219307006847
0.99   0.0130990492499
1.0   0.00430157826568


==> plot/con_p_3_0.5.txt <==
x   y
0.0   0.997358719791
0.01   0.989514915265
0.02   0.981482956115
0.03   0.973276210587
0.04   0.964908058091
0.05   0.956391889202
0.06   0.947741105656
0.07   0.938969120355
0.08   0.930089357364
0.09   0.921115251913
0.1   0.912060250395
0.11   0.902937810367
0.12   0.893761400548
0.13   0.884544500825
0.14   0.875300602246
0.15   0.866043207023
0.16   0.856785828532
0.17   0.847541991313
0.18   0.838325231071
0.19   0.829149094673
0.2   0.820027140151
0.21   0.8109729367
0.22   0.802000064681
0.23   0.793122115616
0.24   0.784352692192
0.25   0.775705408261
0.26   0.767193888838
0.27   0.7588317701
0.28   0.750632699392
0.29   0.742610335219
0.3   0.734778347251
0.31   0.727150416324
0.32   0.719740234435
0.33   0.712561504745
0.34   0.705627941582
0.35   0.698953270434
0.36   0.692551227955
0.37   0.686435561962
0.38   0.680620031437
0.39   0.675118406526
0.4   0.669944468536
0.41   0.66511200994
0.42   0.660634834377
0.43   0.656526756645
0.44   0.65280160271
0.45   0.6494732097
0.46   0.646555425907
0.47   0.644062110788
0.48   0.642007134961
0.49   0.640404380211
0.5   0.639267739486
0.51   0.359263174919
0.52   0.358139536457
0.53   0.356484770395
0.54   0.35432278571
0.55   0.351676937659
0.56   0.348570027774
0.57   0.345024303865
0.58   0.341061460021
0.59   0.336702636606
0.6   0.331968420264
0.61   0.326878843916
0.62   0.321453386758
0.63   0.315710974266
0.64   0.309669978193
0.65   0.303348216569
0.66   0.296762953703
0.67   0.289930900178
0.68   0.282868212858
0.69   0.275590494883
0.7   0.268112795671
0.71   0.260449610917
0.72   0.252614882594
0.73   0.24462199895
0.74   0.236483794516
0.75   0.228212550094
0.76   0.219819992768
0.77   0.211317295898
0.78   0.202715079122
0.79   0.194023408354
0.8   0.185251795787
0.81   0.17640919989
0.82   0.167504025412
0.83   0.158544123377
0.84   0.149536791088
0.85   0.140488772125
0.86   0.131406256344
0.87   0.122294879881
0.88   0.113159725148
0.89   0.104005320835
0.9   0.0948356419096
0.91   0.0856541096159
0.92   0.0764635914766
0.93   0.0672664012912
0.94   0.058064299137
0.95   0.0488584913689
0.96   0.0396496306188
0.97   0.0304378157966
0.98   0.0212225920893
0.99   0.0120029509616
1.0   0.00277733015567


==> plot/con_sigma_0.06.txt <==
x   tf1     tf2     tf3    tf4
0   17.6468418863   38.4010286969   72.4901482139   100.393725443   
1   16.9947465066   37.5586029438   66.3662280162   100.112975874   
2   16.5092778691   36.5033018035   65.6998687975   98.8354385649   
3   16.3189185154   36.3284275554   64.4822875231   95.7765845408   
4   16.1031005547   34.8544338601   63.9262090604   91.6510096275   
5   15.2097513889   34.545566079   62.455824971   89.3544507225   
6   15.0547210761   34.1166525443   59.9807111467   89.0177012128   
7   15.0096957237   33.5663610013   59.6723588487   88.5786000006   
8   14.9956712426   33.1872024041   59.3016827547   86.4170170429   
9   14.9351609448   32.4566528342   59.103256861   85.6071520532   
10   14.7546639682   31.733306887   56.8733922867   84.0700043267   
11   14.7155330875   31.4520516266   56.1058902613   83.7924959498   
12   14.5931619921   31.376964701   55.666443258   83.5677121443   
13   14.1523647023   31.0894431263   55.4417686695   83.4555695831   
14   14.051709766   30.9226082033   55.0434922963   81.1493377894   
15   13.9844610596   30.8953652239   54.5680105668   80.9510085559   
16   13.9602724266   30.1596752366   54.1204211868   80.587744863   
17   13.7812496108   30.118442845   53.734685487   80.2290703731   
18   13.7692147948   29.9797883807   53.0403780837   78.7813193895   
19   13.6648654494   29.8038855125   52.4583323908   78.5037368187   
20   13.5779727846   29.583567142   51.7569323882   77.2095852033   
21   13.4734272151   29.3920210009   51.6461678021   76.560770801   
22   13.3561103243   29.1339546817   50.6082548073   76.1012562346   
23   13.2979905228   29.0054620798   50.0089745703   75.2355630912   
24   13.2099825344   28.7515952772   49.7543149617   74.8715245625   
25   13.1706623849   28.7105667557   49.6539453499   74.7196956946   
26   13.1600753747   28.5193863825   49.5089477022   73.338839362   
27   13.1340585159   28.3246154274   49.306194262   72.339234964   
28   12.9265864851   27.7684510252   49.2351418049   71.9076529768   
29   12.8626756926   27.5519759263   47.6677589877   70.9413639949   
30   12.7814178802   27.4091475113   47.3785003475   70.9270163973   
31   12.6654629759   27.3601150905   47.2714353747   70.8622998766   
32   12.6518602142   27.3136678156   47.1344458949   70.3482536903   
33   12.4960175574   27.2825987269   46.5808564127   69.9720809784   
34   12.4229579501   27.0815879228   46.4518754543   69.4510219993   
35   12.396775208   27.0113348413   46.0859129292   68.7180849741   
36   12.3645279905   26.8404776527   45.9559683698   67.7121997589   
37   12.3220892458   26.6184292103   45.6498519336   67.2715822204   
38   12.2323362749   26.4640056497   45.6347811299   66.2374245037   
39   12.1963813237   26.2907221202   45.2941781086   65.743200151   
40   12.115172012   26.1602501085   44.9760441768   65.4334461254   
41   12.0891615258   25.9212747599   44.8256002706   65.1401889841   
42   12.0691110858   25.6498141962   44.2115816227   64.9834141497   
43   11.9382313073   25.4261812398   43.8686893092   64.3722397423   
44   11.8098086467   25.288770127   43.499636631   63.7345434965   
45   11.7564021183   25.2030080302   43.102821725   63.724052997   
46   11.7375321068   25.2027695529   42.8597699222   62.8004042196   
47   11.594288303   25.1334667049   42.4593004327   62.7750437161   
48   11.5411535553   25.0121209827   42.3949129478   62.385978768   
49   11.5309265841   24.81817063   41.8387100656   62.2745080895   
50   11.4939711972   24.6473305807   41.378229199   62.0404464704   
51   11.3007670415   24.6126668216   41.1981278971   61.659769185   
52   11.2422960806   24.3902439856   41.053527721   61.5186121695   
53   11.2196059826   24.3339067205   40.9618179096   61.0740390367   
54   11.151903855   24.3339067205   40.5186477131   61.0560159585   
55   11.1120419656   24.2522850068   40.2519467028   60.5639914455   
56   11.1035568894   24.1590265888   40.1564116559   60.5293260398   
57   10.9911896879   23.3810712188   40.0194035141   60.3922789511   
58   10.9144535498   23.3620323061   39.9986936154   59.7614246614   
59   10.8943297186   23.3110091759   39.8889730104   59.2062392151   
60   10.845205423   23.0900499129   39.309464763   58.9350211073   
61   10.8403614071   22.8078360119   39.0358723864   58.2329675676   
62   10.7847008609   22.6890225947   38.9589816873   57.9194725539   
63   10.750754657   22.5435992988   38.6911526776   57.8245157279   
64   10.7099593797   22.5264578945   38.241316241   56.8840806659   
65   10.6520348418   22.4647164547   37.6704248377   56.6649088015   
66   10.5686125192   22.3045358681   37.5202569652   56.5016440568   
67   10.5638802244   22.3011975618   37.3204102702   56.347614619   
68   10.5055919367   22.2050432532   36.9529067804   56.347614619   
69   10.420506504   22.1920729115   36.7773756203   56.3143885376   
70   10.4097588085   22.0207990536   36.7614513703   56.0274378036   
71   10.3544489823   21.7868599229   36.5554717986   55.8926818747   
72   10.3183075195   21.5599534605   36.3889219098   55.3268020958   
73   10.3048307342   21.4978124109   36.3017358068   55.2622094201   
74   10.3021006153   21.4576960864   36.0873857306   55.1562658973   
75   10.2311294249   21.4039358919   35.8660989549   54.7067773852   
76   10.1520239614   21.3527628961   35.7856273869   54.2799846975   
77   10.0907229684   21.1796966806   35.5983922274   54.0318151678   
78   10.0774356866   21.0609199448   35.5052057584   53.8038044054   
79   9.98301269952   20.9692911426   34.9519953488   53.5863213801   
80   9.91867085895   20.8148887654   34.7846070387   53.1356185843   
81   9.89535693534   20.8148887654   34.7263144919   52.7356562663   
82   9.82142168748   20.6162307196   34.6853982654   52.6742331329   
83   9.8035342645   20.3812771685   34.4225166117   52.1071773306   
84   9.79258203892   20.2416909512   34.3527803514   51.8974500449   
85   9.77177004592   20.1208180419   34.2786202628   51.5830448375   
86   9.7596388722   20.1085878502   34.2450543393   51.5314617124   
87   9.67185239001   20.0066860672   34.1208797354   51.3027378006   
88   9.66828335371   19.991712842   33.9941912833   50.9508528332   
89   9.56245680072   19.9308982474   33.960976517   50.9040888377   
90   9.53053794685   19.81103452   33.9066097256   50.7681713407   
91   9.49561889456   19.7779249392   33.6036907916   50.1580575681   
92   9.45168192395   19.6604729044   33.47590762   49.7590292951   
93   9.43086354667   19.5592695034   33.2971443636   49.4458318551   
94   9.42107977145   19.3920463584   32.9423071827   49.3651387411   
95   9.39525746609   19.3752851263   32.8546531628   49.2787788707   
96   9.39281566126   19.2103941101   32.4176736342   48.7785175084   
97   9.35717283852   19.0976461118   32.3967721387   48.4804307403   
98   9.35717283852   18.9977054354   32.3134167638   48.2284291579   
99   9.32528586472   18.9095251261   32.2228391013   47.9198921244   
100   9.303029982   18.8486534511   31.979785594   47.395630073   
101   9.27639641523   18.6403702078   31.7742864497   47.2759201332   
102   9.23377505604   18.5601578614   31.7604919472   47.0371652047   
103   9.23010140913   18.5597992826   31.7604919472   46.9399833071   
104   9.20527771001   18.4812689674   31.5917484891   46.116985533   
105   9.14472006844   18.3453270294   31.5219499189   46.0159127311   
106   9.05090693421   18.3121578628   31.4695977436   45.8537747013   
107   9.0420141427   18.2171160279   31.3696981839   45.3730079544   
108   8.97325527778   18.1106911879   31.3184869471   45.3708077938   
109   8.96318440228   17.9628348487   30.9635710457   45.2107530485   
110   8.95052356983   17.9597148462   30.846780272   44.9955672249   
111   8.86468174204   17.6549323178   30.7041513552   44.7720971136   
112   8.85720920731   17.641098196   30.4262373979   44.5307138437   
113   8.78052808435   17.5719713927   30.137340073   44.4753846455   
114   8.74876094096   17.4492345043   30.0649798874   43.965984007   
115   8.74246221041   17.4190294608   29.7919494804   43.6020552569   
116   8.73595806511   17.2890234653   29.7047402253   43.4764605567   
117   8.72360938402   17.2427836667   29.6022654623   43.4464048481   
118   8.72052833068   17.2204279542   29.5376813201   43.161746813   
119   8.6608010748   17.2023450502   29.2865506895   43.0185512882   
120   8.57063300292   17.15858552   29.2865506895   42.9809247939   
121   8.54807518289   17.141129687   29.2064583718   42.8296205587   
122   8.52528533391   17.0182305112   28.9850833189   42.7518377803   
123   8.51721898933   16.977668996   28.8426908932   42.3370569015   
124   8.47964527937   16.7701202856   28.6866789865   42.0884236677   
125   8.46360233913   16.7472854866   28.6517783653   41.8452296896   
126   8.45396376598   16.6451572082   28.4400169192   41.6155927657   
127   8.43060613107   16.5993843867   28.3091966603   41.518259343   
128   8.37856204377   16.498588505   28.2118465844   41.3048867255   
129   8.29728576452   16.330293164   28.1348737521   41.0852708428   
130   8.28697282968   16.3267373273   28.0680907881   40.9252916139   
131   8.27280543554   16.1634788971   27.7775187328   40.6419677619   
132   8.23278303753   16.1172226787   27.6612354832   40.6062773701   
133   8.22308609519   16.0037256896   27.3119646329   40.3424581808   
134   8.20203480199   15.9546629195   27.1712183769   39.9228529736   
135   8.1494198112   15.9289412518   27.1606849449   39.5383457992   
136   8.1296067472   15.7990199574   27.0157635683   39.4075020215   
137   8.11539152939   15.5553317294   26.8570013429   39.3851822285   
138   8.10536245555   15.4776995818   26.6981695465   38.9923366802   
139   8.06570320211   15.4509741325   26.6278351729   38.9869138424   
140   8.05628868079   15.3271739984   26.5623876499   38.5296682587   
141   8.00064562705   15.3190918211   26.5162082855   38.5135625319   
142   7.95883055735   15.1958971882   26.4945746882   38.5135625319   
143   7.93578588424   15.1958971882   26.3715379399   38.4765131137   
144   7.88328480839   15.1596239898   26.3132354469   38.1076484616   
145   7.86808175844   15.024033002   26.1975266891   38.0496596735   
146   7.86720553853   14.9592903194   25.9783277198   37.8196272788   
147   7.85789380678   14.8346701505   25.8778113041   37.4705916701   
148   7.80387445043   14.7764385848   25.5707738689   37.1002329534   
149   7.79599266407   14.6602309219   25.3714855708   37.0283706676   
150   7.75004875852   14.5586769815   25.239296772   36.964417534   
151   7.74344108371   14.4781505532   24.9921371751   36.7119537244   
152   7.73374105372   14.4257714199   24.8749280836   36.7119537244   
153   7.72703273465   14.42399256   24.8417984202   36.6028932791   
154   7.69746571893   14.3742693063   24.8417984202   36.5208688801   
155   7.6915991822   14.2886401252   24.7405045125   36.3669270413   
156   7.68248664701   14.2567584138   24.5517552587   36.2330862932   
157   7.60590912948   14.2259923022   24.5517552587   35.9444315941   
158   7.59739821027   14.1030685155   24.3746222264   35.6598189771   
159   7.56181521145   14.0882581851   24.2758077395   35.4586164215   
160   7.55889924688   14.0380619483   24.138759069   35.4576858155   
161   7.52114838892   13.9976125566   23.9103422897   35.3370600834   
162   7.51692296492   13.9976125566   23.8128251905   35.3243008784   
163   7.51154058848   13.903995948   23.7409954385   35.1423208506   
164   7.50409610124   13.8062128494   23.5952226214   34.9750627275   
165   7.41301865112   13.7882403658   23.4756397769   34.8576622732   
166   7.40792057824   13.7396861464   23.449951978   34.5832401192   
167   7.36420573877   13.6689424428   23.2023313517   34.5824389434   
168   7.36350891747   13.551344624   23.1638002232   34.5484675957   
169   7.36350891747   13.5507557446   23.1137035177   34.2679841224   
170   7.33030199458   13.4918444285   22.939388371   33.8810182826   
171   7.329357591   13.4431671137   22.8966884414   33.6941047546   
172   7.29263825251   13.4416520032   22.7507061737   33.6941047546   
173   7.27312681133   13.3710887636   22.6335270478   33.6115158713   
174   7.2451507192   13.3015600427   22.5011905974   33.3965053904   
175   7.23664151348   13.2667892948   22.2493071708   33.2845208612   
176   7.22772437079   13.1629600632   22.152951178   33.2210974647   
177   7.18575784685   13.02763381   22.080165172   33.2210974647   
178   7.17697454741   12.9574506548   21.8969803322   33.0054963272   
179   7.14800145312   12.9299170761   21.8108389512   32.9570001836   
180   7.13363506991   12.9000569141   21.7102928142   32.7103933459   
181   7.12102085404   12.7784607732   21.5511985157   32.4995628393   
182   7.10664261256   12.6532867797   21.5251671927   32.2999425859   
183   7.1011325967   12.6178123557   21.4339256444   32.2240104308   
184   7.0468631707   12.5952317366   21.3456301999   32.1088851073   
185   7.02392632653   12.503108991   21.0318869182   32.0484613787   
186   7.02392632653   12.4843059146   20.9970029237   31.8700202084   
187   7.00174924777   12.4502708877   20.9907943402   31.403365304   
188   6.99573419699   12.4146585997   20.8541741326   31.3068407577   
189   6.97480796224   12.3596716764   20.7480884304   31.1918959725   
190   6.96308575999   12.3004830922   20.6812807084   31.1735401716   
191   6.95000207648   12.2703737105   20.6080601623   30.8559032853   
192   6.91807916532   12.1419641295   20.4609183339   30.8465964406   
193   6.89488116615   12.1393365672   20.3989749747   30.6938847306   
194   6.87759091292   12.0471565418   20.288076558   30.6141144058   
195   6.86530499242   12.0272278639   20.1858896496   30.5466822927   
196   6.85572487082   12.0006144489   20.0284965996   30.4969981517   
197   6.83281278333   11.9423821798   20.0245132741   30.0823201365   
198   6.81266227669   11.8689817024   19.9126355488   30.0039238051   
199   6.81009193108   11.8368907925   19.8013567424   29.9272225366   
200   6.79203793664   11.7755949818   19.669219403   29.8029187512   
201   6.76301023556   11.7528486942   19.6684701374   29.7085302067   
202   6.74648646797   11.7193525006   19.6059209514   29.6744996323   
203   6.7316127505   11.6310763424   19.3318345987   29.5439828795   
204   6.7316127505   11.5512853113   19.2495488883   29.4905758776   
205   6.71689009657   11.4650123703   19.1918713885   29.3859334456   
206   6.70826346812   11.4081263909   19.1361004071   29.2636764815   
207   6.68808229428   11.4071538909   18.9876398816   29.1492937679   
208   6.66080403992   11.3420686699   18.9876398816   29.0414321174   
209   6.64805790594   11.3053549249   18.9335437122   28.868012159   
210   6.6354782577   11.2984337774   18.6491147946   28.717585957   
211   6.63153901006   11.292744698   18.6138077173   28.6973215987   
212   6.60668868887   11.1672363312   18.5318821177   28.6348226399   
213   6.59463131745   11.1239073141   18.4604618669   28.208014381   
214   6.59123302598   11.0902548374   18.3453889311   28.1122477516   
215   6.57322588214   11.0902548374   18.2756452755   28.1034336821   
216   6.54672097002   10.9995016425   18.1871825989   28.1012205509   
217   6.53823370322   10.9069076036   18.1799752696   27.8679128073   
218   6.53608255825   10.8281581411   18.0766386486   27.8081673455   
219   6.5226135257   10.739892689   18.0035115164   27.6634821005   
220   6.52089470584   10.7366931842   17.9992490349   27.4035883792   
221   6.50767526535   10.7134556294   17.9024813957   27.2116818771   
222   6.50734003958   10.7053612828   17.8783881447   27.1929031388   
223   6.49138462125   10.6701652982   17.8618628923   27.1116431185   
224   6.48400725743   10.6263851372   17.7444284501   27.1098770098   
225   6.44830282382   10.5187028088   17.7401405453   27.1064517927   
226   6.44552528695   10.4931102666   17.6852122387   26.5176085296   
227   6.44243783853   10.4488481799   17.6529256316   26.3063269121   
228   6.43650463692   10.4374626136   17.4550347526   26.2172201175   
229   6.43460242129   10.3840382214   17.3937918758   26.1807138846   
230   6.43273414707   10.2589899475   17.2587173487   25.9382009305   
231   6.43027972527   10.2110349532   17.2518772069   25.795931368   
232   6.42090654321   10.1960857888   17.1602629479   25.7300051427   
233   6.41991708345   10.1494818382   17.1215383716   25.6656193917   
234   6.41365685467   10.1398818231   16.9677874907   25.6112873631   
235   6.40119539232   10.1187341618   16.9677874907   25.4753693472   
236   6.39431399222   10.0597877373   16.8617039423   25.3011162057   
237   6.39336198272   10.0178948871   16.6872183985   25.2564967635   
238   6.38698909652   9.99937333442   16.58183196   25.2082732929   
239   6.38365414431   9.92351572364   16.5804386781   24.9867291331   
240   6.38333232564   9.85273207936   16.4923160712   24.8933415507   
241   6.37756060519   9.82722280309   16.3567216682   24.8933415507   
242   6.37603475952   9.81677291015   16.3074507079   24.8756022588   
243   6.34896312968   9.81181358948   16.2661810357   24.688764098   
244   6.33076106433   9.73842628613   16.2645248516   24.4749443037   
245   6.32820943325   9.72392464673   16.1605260785   24.285039826   
246   6.32658989935   9.71250606163   16.1605260785   24.0791004411   
247   6.32009022353   9.66876261792   16.145849775   23.9795676966   
248   6.31452922265   9.60039657045   16.0132228828   23.9609068996   
249   6.313068299   9.51680961318   15.9574344446   23.959437403   
250   6.3118779731   9.50708654786   15.8684016919   23.8153997738   
251   6.30106793247   9.50585478835   15.8349489931   23.7880510643   
252   6.30009414329   9.45230053883   15.7237496462   23.4412338397   
253   6.29994607734   9.41460815132   15.6428268041   23.3642549475   
254   6.2884460246   9.38829304761   15.6373150019   23.23382538   
255   6.28418098178   9.32607778337   15.5662543143   23.0665747951   
256   6.28300655481   9.29078283276   15.5154690036   23.0646837539   
257   6.28183747249   9.24863847819   15.4950860419   22.9517106484   
258   6.28151755144   9.23202235937   15.2841231404   22.9416869152   
259   6.27843837853   9.20490878417   15.1240760146   22.9038479141   
260   6.27694960897   9.20002837462   15.0976521556   22.7324944078   
261   6.26619006775   9.19506684485   15.0572244618   22.618643415   
262   6.26333587119   9.17592611112   14.9896007346   22.4067246307   
263   6.26130528342   9.17008313941   14.9569990738   22.3710044219   
264   6.25023638843   9.06149034891   14.9504981651   22.1601295831   
265   6.24769526222   9.05742616946   14.7821970501   22.1557761096   
266   6.24306168862   9.01282489702   14.757462641   21.9037862909   
267   6.23725051199   8.96818331009   14.7390655971   21.7992696482   
268   6.23207184221   8.95479768488   14.5519074717   21.7297182856   
269   6.23193802688   8.93295171234   14.4757850563   21.620615837   
270   6.22701050991   8.89155654107   14.4040590232   21.5154782867   
271   6.22688343277   8.78522510477   14.3815168496   21.4843755282   
272   6.22688343277   8.78522510477   14.3508782326   21.2702002119   
273   6.22137568901   8.77877468549   14.3241673732   21.2702002119   
274   6.21213105266   8.73505579871   14.2751872397   21.2396550462   
275   6.21098009935   8.68598349507   14.1043935145   21.1816178611   
276   6.20802997256   8.68598349507   14.0845015261   21.1412527693   
277   6.20802997256   8.65602345905   14.0312082924   21.1155314945   
278   6.19986793205   8.65303476375   14.0195811268   21.0723197848   
279   6.18909083974   8.61854962493   13.8518873183   20.7562601464   
280   6.18627518478   8.57524507696   13.8518873183   20.7396749529   
281   6.18011156691   8.56380690621   13.7922431796   20.6199862403   
282   6.17485622353   8.56340541658   13.7408367572   20.4402765444   
283   6.1747438667   8.55384108116   13.7260732129   20.4033914453   
284   6.1665461412   8.52460479657   13.717589423   20.3425835196   
285   6.16410722412   8.5221740097   13.5760122942   20.2470390419   
286   6.16148772641   8.4916226015   13.5742791952   20.1266907485   
287   6.15100319787   8.43610030318   13.4972980609   20.1203409366   
288   6.14576662365   8.38209525482   13.4876955395   20.0301775009   
289   6.13659306967   8.34743742629   13.4264029922   19.857783324   
290   6.13290299214   8.34152782503   13.3134659446   19.6580674176   
291   6.13215645843   8.31196650931   13.2261115371   19.6194600691   
292   6.13008137965   8.27790307947   13.2061216472   19.6001831498   
293   6.12823073387   8.22810565575   13.1286709593   19.4796709548   
294   6.12655567229   8.18923977282   13.1120650127   19.4440906199   
295   6.12595439624   8.18562243247   12.9940140297   19.1679500358   
296   6.11072972614   8.16376919332   12.9940140297   19.1623143702   
297   6.10789275838   8.13971708094   12.9565953741   19.0154300927   
298   6.10221578582   8.13562575595   12.8834635979   18.8996508824   
299   6.10081295607   8.07108955107   12.8633515255   18.8727760312   
300   6.09737752557   8.06154925887   12.8098660358   18.8003838252   
301   6.09494118654   8.03704193924   12.6933757607   18.7009692658   
302   6.09025057404   8.03560789167   12.6226368911   18.6181041735   
303   6.09025057404   8.02703004774   12.6130338324   18.5633841027   
304   6.08810270582   7.98600372213   12.6130338324   18.5399472054   
305   6.08682176195   7.90098907816   12.5933235823   18.3958808885   
306   6.08091094004   7.89001999975   12.4456057348   18.3841106523   
307   6.07938113416   7.87195098014   12.4306583858   18.273316044   
308   6.07861859341   7.85828127916   12.4262073444   18.1909464367   
309   6.07279203862   7.85727786281   12.3636551817   18.1721412974   
310   6.07101333782   7.84611735845   12.3283191755   18.1354553068   
311   6.070154363   7.80585288713   12.2630395568   18.1271141648   
312   6.06818252097   7.75969301535   12.1909424349   18.1084457665   
313   6.06650653549   7.70802058185   12.1577149017   17.9529112176   
314   6.06289517258   7.70802058185   12.0624281571   17.8521182973   
315   6.05973541217   7.70022379476   11.9997071411   17.8286891265   
316   6.05619120724   7.69157500169   11.9785163442   17.7821154062   
317   6.0407573384   7.62811964507   11.9109799771   17.7222228998   
318   6.03871011791   7.62811964507   11.8826827343   17.6646427408   
319   6.03489119734   7.59953473415   11.8351902623   17.6265803355   
320   6.03276560121   7.57871312103   11.808498242   17.4650401206   
321   6.02706844624   7.53272404491   11.7251378628   17.3103725485   
322   6.02575208858   7.49803711067   11.6467984984   17.2945536077   
323   6.01833848965   7.47877470683   11.6228292324   17.1396127397   
324   6.01350140197   7.46840533623   11.6173050833   16.9885647715   
325   6.01128627706   7.4430317526   11.6173050833   16.9524241699   
326   6.00919777715   7.42927456078   11.5037109208   16.8736765893   
327   6.00504132238   7.39672757353   11.4224392164   16.8233925222   
328   6.00207237762   7.39391620493   11.3440717354   16.7414044419   
329   5.99822130505   7.33027023555   11.3002603889   16.5711608085   
330   5.98798055327   7.32299905464   11.2719353938   16.5711608085   
331   5.98794593244   7.30120679861   11.2318110072   16.5326710961   
332   5.98444095128   7.27345432488   11.186322923   16.5263071353   
333   5.9841846027   7.25274283658   11.1224156922   16.4477640239   
334   5.97848039593   7.24065642413   11.0938390556   16.4470296041   
335   5.97448603717   7.22776377521   11.0938390556   16.300907758   
336   5.96941836951   7.14783179371   11.0312934322   16.1953421006   
337   5.96919690342   7.13170429923   10.9540926665   16.1364683852   
338   5.96776255326   7.13170429923   10.8810903322   16.1364683852   
339   5.96223013395   7.12068547821   10.8588625782   15.8935270015   
340   5.95958640545   7.09890223893   10.8463687955   15.8889614621   
341   5.95532519307   7.0963862417   10.737934179   15.8152443637   
342   5.95507404453   7.07500581916   10.7058357487   15.6767612619   
343   5.95031466912   7.05541207707   10.7058357487   15.5631658713   
344   5.94746005332   7.03615944292   10.6330544221   15.5043100434   
345   5.94402766405   7.02677837955   10.6145294021   15.4614373324   
346   5.94334508069   7.00939139282   10.5515990631   15.4210104514   
347   5.94099526487   6.96346571663   10.5043020142   15.2994704976   
348   5.93940250035   6.94476022337   10.4389667414   15.2130004179   
349   5.93806017901   6.92639383836   10.4205229177   15.18880603   
350   5.93788479908   6.92639383836   10.2812927101   15.1615983393   
351   5.9359229542   6.88586294651   10.1982445588   15.1061061437   
352   5.93355597514   6.88160274923   10.1622267947   15.0756422964   
353   5.93221590714   6.8477061639   10.1622267947   14.9787398469   
354   5.92927699534   6.80877455387   10.1537441079   14.8831803418   
355   5.92715434061   6.80690752978   10.0394022303   14.7685856575   
356   5.92598754912   6.77472534592   10.0394022303   14.7632642492   
357   5.92332201798   6.77141931223   10.0221558615   14.6980350823   
358   5.92332201798   6.7470415918   9.98535080486   14.6784982482   
359   5.92116273895   6.73163363171   9.97464266326   14.6169334351   
360   5.92060506135   6.72116948621   9.93760709611   14.5953390242   
361   5.91782913422   6.69168189955   9.91711419748   14.5850807878   
362   5.91376162163   6.68964306647   9.88273238471   14.4277541111   
363   5.91142654215   6.68964306647   9.8510732289   14.4277541111   
364   5.9092348619   6.64014992626   9.83807470465   14.4152723191   
365   5.90194159401   6.63153901577   9.80610059382   14.3355285489   
366   5.90048962838   6.62970377476   9.70064580412   14.2925347668   
367   5.89646045814   6.62177310708   9.69189109712   14.2925347668   
368   5.89575034339   6.60865924354   9.6489998166   14.2298115839   
369   5.89427317454   6.60865924354   9.63864890985   14.1284728113   
370   5.8939486387   6.60668845435   9.58388644837   14.0164382691   
371   5.88989995909   6.59123303389   9.52453643356   13.8865059287   
372   5.885942134   6.54837786003   9.49384273934   13.8865059287   
373   5.8857590392   6.54837786003   9.47481356081   13.8065679982   
374   5.884450007   6.53608255809   9.44299132104   13.8065679982   
375   5.88095093077   6.53070995751   9.43837488239   13.8033948062   
376   5.88066040921   6.52289710549   9.33339101638   13.780994779   
377   5.8785382041   6.51236173996   9.30725242028   13.7041095871   
378   5.87831736432   6.50734004195   9.25655729764   13.6332510398   
379   5.87476189683   6.50099155243   9.25131146316   13.5786083278   
380   5.87296221871   6.4936072895   9.20787765587   13.5786083278   
381   5.87279836004   6.49138462125   9.20787765587   13.4804395643   
382   5.87110173407   6.47868639831   9.18707074699   13.4076934927   
383   5.86477265609   6.47497520797   9.08805061347   13.3810868154   
384   5.85785061531   6.45391379476   9.0363480729   13.3810868154   
385   5.85785061531   6.44552528577   9.00416069342   13.3305554618   
386   5.85532146925   6.43650463692   8.99133092475   13.2887105796   
387   5.85482149312   6.43273414707   8.98342212352   13.2260362682   
388   5.85076027577   6.4324165577   8.88647980195   13.103182512   
389   5.85034305038   6.43065640162   8.82881099616   13.0787550301   
390   5.84908384195   6.42162006768   8.81422664739   13.0502709985   
391   5.84749850839   6.40539366234   8.79782477016   13.001672613   
392   5.84676627268   6.40215230412   8.7922916026   12.9815637414   
393   5.8455102272   6.38698931064   8.76353733715   12.8711478812   
394   5.84204871546   6.38365630086   8.71733609599   12.8455645446   
395   5.84100552564   6.38333232476   8.66794306593   12.7022817779   
396   5.83707718835   6.368003401   8.64757744566   12.6493182821   
397   5.8351881326   6.35219027711   8.62300154365   12.5734431612   
398   5.83446039199   6.3411169577   8.61884752351   12.5719015375   
399   5.8330955705   6.34017146951   8.57137269586   12.5719015375   
400   5.82888822087   6.34017146951   8.50616288133   12.5295786635   
401   5.82653732757   6.32820943333   8.49836572603   12.4574573871   
402   5.8237033417   6.32009022366   8.46397560449   12.4333702284   
403   5.82353827737   6.31453476059   8.43380133261   12.387782365   
404   5.82158650588   6.31356157715   8.3967919073   12.31483203   
405   5.82050639489   6.31306828771   8.39157424222   12.3094063322   
406   5.81978270483   6.3105842244   8.32633396276   12.195423622   
407   5.81335249938   6.30009414858   8.30251749075   12.1768284793   
408   5.80877165683   6.29995113845   8.28639808592   12.1305836494   
409   5.80877165683   6.297560653   8.28363776125   12.0705998496   
410   5.80524949334   6.28335315528   8.25611278367   11.9866174746   
411   5.80359293371   6.28185183723   8.24275893814   11.9361421404   
412   5.80304605184   6.28151697131   8.21569397389   11.8769435154   
413   5.8023031412   6.27843841434   8.17946117386   11.8518108717   
414   5.80147710988   6.27694973825   8.15190960711   11.8390363918   
415   5.80082215149   6.27402607663   8.10848071886   11.7389420285   
416   5.79754648258   6.26333366323   8.05105757783   11.7389420285   
417   5.79693222636   6.25080157824   8.03816620447   11.7375043874   
418   5.79295156703   6.25075573309   8.03016461397   11.6957876794   
419   5.79268230604   6.24124723007   8.02395695592   11.5478661339   
420   5.79087682248   6.23725051199   7.9705903202   11.5478661339   
421   5.79052660795   6.23638219013   7.9705903202   11.5014624882   
422   5.7857076191   6.2320783901   7.96764574082   11.4117104053   
423   5.78146549865   6.2280242114   7.93895803586   11.3789587595   
424   5.78146549865   6.22701050991   7.91675132718   11.3412772329   
425   5.78013747457   6.22137568987   7.87794529471   11.287531726   
426   5.7799264838   6.21590017353   7.83608563572   11.163703186   
427   5.77907991566   6.21235215905   7.77790267455   11.163703186   
428   5.7782005192   6.21098010063   7.77347221462   11.1547637325   
429   5.77605856367   6.20780486205   7.72187668569   11.1547637325   
430   5.7734484958   6.2069147125   7.71270465609   11.1478674898   
431   5.77044144966   6.20149950634   7.67619664623   11.1478674898   
432   5.76452724682   6.19986792636   7.65258269786   11.0270896416   
433   5.76417665083   6.18650548631   7.63574372695   11.0207276417   
434   5.76316628355   6.18011192734   7.62796434353   10.9116688193   
435   5.76054811416   6.17862602066   7.60939650385   10.8652215054   
436   5.75986481077   6.16836694572   7.59421225212   10.8314843194   
437   5.75716530483   6.16654643163   7.56981133373   10.7854656881   
438   5.75524485968   6.16410722412   7.53519831324   10.777427238   
439   5.75308259822   6.15788637233   7.49890236693   10.7660617984   
440   5.75206008921   6.15104559792   7.47652106748   10.6904328804   
441   5.75123725183   6.13290689311   7.43471468447   10.6904328804   
442   5.74995774383   6.13215661443   7.40980782487   10.5845939911   
443   5.74736166432   6.13073662834   7.3761762045   10.47720866   
444   5.74587419282   6.13024027118   7.35410815062   10.4419178815   
445   5.74487690116   6.12680699185   7.3489367338   10.4353915951   
446   5.74446131611   6.11900113914   7.30517686047   10.4062769342   
447   5.74120610283   6.11241921094   7.29133701176   10.3450150348   
448   5.74022734699   6.10787109249   7.29133701176   10.3020985275   
449   5.73882619028   6.1054199011   7.2789727466   10.283002449   
450   5.73634238913   6.10134015304   7.26678403127   10.283002449   
451   5.72925053975   6.09726057948   7.26678403127   10.213305127   
452   5.72886773403   6.09492098585   7.24087337919   10.1176345795   
453   5.7285093137   6.09289658968   7.19557341368   10.0949092522   
454   5.72586919243   6.08975356949   7.14200425934   10.0444835309   
455   5.72272575479   6.08583376071   7.1293388245   10.0277679001   
456   5.72167767506   6.08562292253   7.11108297205   9.97802923522   
457   5.72028268054   6.07945275286   7.09588193913   9.96143118054   
458   5.71952162998   6.07523406639   7.0558283881   9.87102286699   
459   5.71824959587   6.07111600607   7.01137257071   9.86605437269   
460   5.71695926678   6.06857916239   6.97787364696   9.81350317168   
461   5.71554818926   6.06650653587   6.96180915069   9.78576347576   
462   5.71428242813   6.06574492285   6.96180915069   9.75496427851   
463   5.71310492409   6.0623871465   6.89644775552   9.74944771282   
464   5.71008354333   6.05973541206   6.89146850487   9.72178095266   
465   5.70548592934   6.04739705479   6.86357748986   9.69237933342   
466   5.70522424502   6.04250562297   6.84596546767   9.50825470687   
467   5.703632915   6.04075733801   6.82763796595   9.50755302066   
468   5.70304755056   6.03710872442   6.78926857391   9.43497721072   
469   5.70245985368   6.02693990864   6.78334231309   9.38039453433   
470   5.70173136422   6.02648110369   6.75488795958   9.33608448157   
471   5.69952060488   6.02575138474   6.75488795958   9.29728318836   
472   5.69952060488   6.02039089957   6.75410730653   9.29728318836   
473   5.69709311098   6.01833854493   6.7131253195   9.26800456195   
474   5.69640739405   6.01821869483   6.7131253195   9.25055098657   
475   5.69445806381   6.01350266223   6.67149349481   9.25055098657   
476   5.69188304691   6.01128627779   6.66031217817   9.20662299949   
477   5.68273792298   6.00513020518   6.65730274318   9.14496928032   
478   5.67934380549   6.00205373213   6.6315389803   9.10248730415   
479   5.67934380549   5.99771685392   6.61880125833   9.09902523874   
480   5.67739943369   5.98954120901   6.60669229615   9.09902523874   
481   5.67563991347   5.98797905473   6.59654087141   9.01981355959   
482   5.67482986319   5.98587408067   6.59654087141   8.94528763303   
483   5.67330368969   5.96979955221   6.59123303233   8.94528763303   
484   5.67259764463   5.96873532539   6.59028453732   8.90796460368   
485   5.6722702753   5.96226100492   6.59028453732   8.84988626892   
486   5.67161560524   5.96222914843   6.53948024543   8.83978409089   
487   5.67094306134   5.95830385942   6.53608256838   8.79172720699   
488   5.66732312227   5.95708424881   6.53478142073   8.7800237032   
489   5.66613829836   5.95477191766   6.52799743393   8.76308575933   
490   5.66502626199   5.95032676906   6.51968257925   8.74132712801   
491   5.66344966315   5.94868752075   6.51148357317   8.7276191375   
492   5.66133911767   5.94868752075   6.50734004595   8.7276191375   
493   5.66007377788   5.94352331613   6.49667868782   8.7132787729   
494   5.65979518996   5.94101133389   6.49138462125   8.6675309255   
495   5.65915538037   5.94046779081   6.48171179832   8.65368626875   
496   5.6581904549   5.93816698478   6.46004548483   8.63964177766   
497   5.65483315671   5.93788394503   6.45663167886   8.60437117491   
498   5.65457393294   5.93356138049   6.44584510192   8.57232755877   
499   5.65089187021   5.93219907632   6.44552527209   8.52087248934   
500   5.64966726612   5.93202149317   6.43650463692   8.48679160828   
501   5.64966726612   5.92938555003   6.43273414707   8.48679160828   
502   5.64923768061   5.92588833091   6.42927072934   8.47642269677   
503   5.64658071124   5.92116580431   6.42740974076   8.42346872333   
504   5.64555127308   5.92075106965   6.41661256012   8.39924105958   
505   5.64253636511   5.91782979453   6.39904938054   8.32389134459   
506   5.63798814693   5.9137577859   6.39904938054   8.31411573743   
507   5.63718532363   5.9114296987   6.39225541597   8.25760931817   
508   5.63543387225   5.90859352214   6.38698021275   8.24924666784   
509   5.63325377151   5.90859352214   6.38358973766   8.24924666784   
510   5.62799509261   5.90197111384   6.38333231969   8.2031130716   
511   5.62648195735   5.90048985294   6.36667960783   8.1806465214   
512   5.62563647482   5.90034223674   6.33761649512   8.15121709466   
513   5.62012098729   5.89575692998   6.32820943222   8.14589580467   
514   5.6164868261   5.89413519988   6.32009022507   8.11876588382   
515   5.61501071971   5.88988953746   6.31459459462   8.06147756064   
516   5.61278606237   5.88594248706   6.31306826699   8.06147756064   
517   5.61207009634   5.88576125501   6.3051292448   8.02697832969   
518   5.61151045979   5.88475519519   6.30009424612   7.96090290558   
519   5.6095520918   5.88475519519   6.29998759826   7.94946627208   
520   5.60624943998   5.88095080464   6.29458567675   7.94946627208   
521   5.60512159716   5.88066074356   6.28598096727   7.93727317937   
522   5.60464829931   5.87836896679   6.28415397576   7.90041693006   
523   5.60025220865   5.87301696603   6.28151757327   7.90041693006   
524   5.6001399473   5.8728639015   6.28086336341   7.89498542303   
525   5.5992815324   5.8708564827   6.27843862727   7.80363765661   
526   5.5959484201   5.86477432832   6.27694948396   7.79873874091   
527   5.59499337131   5.85550204649   6.26333259107   7.7836751718   
528   5.59012858728   5.85489074872   6.2551078615   7.7336452126   
529   5.58942864531   5.85489074872   6.24939485564   7.68049979013   
530   5.58852543574   5.85482184153   6.24266627748   7.66594749166   
531   5.58565694388   5.8499907934   6.24266627748   7.6364330301   
532   5.58461396996   5.8491071056   6.23725051203   7.61282387656   
533   5.58219065166   5.84784171719   6.23220643651   7.59404864775   
534   5.58118717885   5.84644710703   6.22701050991   7.51775217924   
535   5.57755383752   5.84289883587   6.22137585679   7.47637758472   
536   5.57755383752   5.84211710042   6.22090014088   7.46885224721   
537   5.57570312791   5.84100558072   6.22090014088   7.43494590618   
538   5.57401760014   5.83709490257   6.21423440201   7.42651355033   
539   5.57352935699   5.83514519085   6.21314760969   7.37103158706   
540   5.57281430184   5.83446081003   6.21098010226   7.36857131619   
541   5.57087031077   5.83015799676   6.20695800517   7.3257119494   
542   5.56971616095   5.82843729034   6.19986793112   7.29945966231   
543   5.56764285459   5.82566962352   6.18612549257   7.28249428789   
544   5.56663901775   5.8233593763   6.18011240572   7.25698554802   
545   5.56620759341   5.8233593763   6.16654673095   7.23596463964   
546   5.5657408744   5.82157830062   6.16410722416   7.18613966454   
547   5.56213008036   5.82050929528   6.16199866   7.15259911049   
548   5.56213008036   5.81742520727   6.15140179642   7.14608877872   
549   5.55869396142   5.8143879284   6.15140179642   7.14608877872   
550   5.55751796747   5.80557968589   6.15110307208   7.13226443367   
551   5.55589207946   5.80557968589   6.13861470972   7.13226443367   
552   5.55427517015   5.80446911605   6.13697092602   7.11221883088   
553   5.55380939736   5.80416358716   6.13286938504   7.08482028129   
554   5.55310281604   5.80358989103   6.13215556004   7.03116618792   
555   5.55003538476   5.80083032583   6.12745321241   7.02397584166   
556   5.54766219954   5.79936761801   6.12331388128   6.99282775607   
557   5.54616687794   5.79695406391   6.12041446357   6.97896138486   
558   5.54122566097   5.79270179617   6.12041446357   6.97896138486   
559   5.53958741296   5.79126050879   6.11719627095   6.97186386725   
560   5.53958741296   5.79068735917   6.11537983114   6.91251754489   
561   5.53699564187   5.78574855258   6.10890373785   6.89681183116   
562   5.53650830394   5.78275869523   6.10647569451   6.88494505254   
563   5.53562037052   5.78275869523   6.10151428608   6.88494505254   
564   5.53218679204   5.78037774213   6.097267676   6.84742180481   
565   5.53076076923   5.78017504425   6.09492705375   6.84742180481   
566   5.53028266082   5.779208233   6.09144665229   6.81357665441   
567   5.53028266082   5.77820833864   6.08803241884   6.7775897021   
568   5.5297579498   5.77612337393   6.08655252117   6.76355066285   
569   5.52804532962   5.77470870667   6.07950903584   6.76355066285   
570   5.52782635387   5.77433449791   6.07782908621   6.75418518772   
571   5.52471149934   5.77062559538   6.0754425702   6.7255794065   
572   5.52381189816   5.76413397009   6.06889902816   6.71876390672   
573   5.52345579507   5.76376304302   6.06650653578   6.70088047082   
574   5.52161101621   5.76317721941   6.06510029954   6.68796458536   
575   5.5198077261   5.76089784201   6.06073049459   6.67797801062   
576   5.51866176341   5.75988160355   6.05973541234   6.67502651385   
577   5.51705237548   5.75710592607   6.05786141715   6.66203437961   
578   5.51705237548   5.753128276   6.04075734214   6.63153875311   
579   5.5123315811   5.75297174868   6.03261470163   6.62591625862   
580   5.51160757532   5.75297174868   6.02686564325   6.60906879748   
581   5.51002390324   5.7519596468   6.02592565723   6.60670240593   
582   5.50956036826   5.74781080967   6.02333167181   6.59123304294   
583   5.50711111439   5.74619347   6.02189468894   6.58141176399   
584   5.50563192881   5.74619347   6.01833848096   6.58120693828   
585   5.50392186162   5.744995953   6.01477989159   6.55705883599   
586   5.50218783652   5.74135235098   6.0135406255   6.54505575665   
587   5.499845814   5.74120918365   6.01128626893   6.53882043069   
588   5.49933201918   5.73653217927   6.00812214782   6.53608255603   
589   5.49698957853   5.73515698551   6.00552293278   6.52057004627   
590   5.49649373293   5.73515698551   6.00254489922   6.50734007168   
591   5.49576591617   5.72972089664   6.00203833509   6.50663172798   
592   5.49388266475   5.72926100299   5.99717914357   6.49522906759   
593   5.49128221061   5.72849419676   5.98796218903   6.49144492538   
594   5.49004012387   5.72667055658   5.98295156153   6.49138462125   
595   5.48878440872   5.72296314149   5.98295156153   6.46007869969   
596   5.48621967119   5.72296314149   5.97255438789   6.44964828832   
597   5.48550516835   5.72042361207   5.96428672774   6.44552522117   
598   5.48503820628   5.71853901872   5.96221738138   6.43852334733   
599   5.48313481884   5.71772796779   5.95787651621   6.43781653373   
600   5.48072166744   5.71772796779   5.95564356842   6.43650463692   
601   5.47870256324   5.71747511938   5.95326972811   6.43273414707   
602   5.47802870708   5.71431928747   5.95124629649   6.42472085123   
603   5.47570377265   5.71336746111   5.95027338029   6.38699473464   
604   5.47478826273   5.71112362875   5.94580128322   6.3837095031   
605   5.47379639887   5.7053608297   5.94103434944   6.38333231555   
606   5.47256703031   5.70363854825   5.94051515239   6.37317534365   
607   5.47175123358   5.70333008081   5.94051515239   6.37317534365   
608   5.46859915942   5.70242697904   5.93837631793   6.33930975385   
609   5.46764369269   5.69827079302   5.93788819426   6.32820959864   
610   5.46668347775   5.69827079302   5.93355491642   6.3275154906   
611   5.46604694508   5.69669573779   5.9322876573   6.32009024723   
612   5.46532725681   5.69623848191   5.92776657238   6.31483530243   
613   5.4622132774   5.69451270677   5.9263645059   6.313068289   
614   5.46077806473   5.68258227847   5.92170904721   6.30986083292   
615   5.4596936593   5.68071532016   5.92115702144   6.30715898377   
616   5.45721466088   5.67655446345   5.91784690932   6.30715898377   
617   5.45617400653   5.67593216061   5.91395419788   6.30285457262   
618   5.45475292874   5.67593216061   5.91361408204   6.30022988834   
619   5.45219982239   5.67363104844   5.91146379509   6.30009400192   
620   5.45119977696   5.67264999822   5.90638314802   6.28239335411   
621   5.45082375998   5.67186898491   5.90183575016   6.28151540848   
622   5.44869901209   5.67186898491   5.90049265073   6.27843891116   
623   5.44768177118   5.66929740989   5.89648099138   6.27694954839   
624   5.44274434072   5.6673308603   5.89648099138   6.26332837726   
625   5.44144365133   5.66489830692   5.8957364362   6.25710493319   
626   5.44001990307   5.66349965987   5.89421025444   6.25111928306   
627   5.43932309669   5.66329128755   5.88968314696   6.24451975086   
628   5.43864370278   5.66127157415   5.8859498008   6.23725051201   
629   5.43844681706   5.66127157415   5.88578540191   6.23244391264   
630   5.43606753862   5.6594597876   5.8809504392   6.23117067141   
631   5.43559329874   5.65893113249   5.88067648751   6.22701050991   
632   5.43482703196   5.65847781632   5.87843191793   6.2213757054   
633   5.43362202769   5.65681530149   5.87586417016   6.21909781358   
634   5.43111524857   5.65681530149   5.8753157773   6.21098010456   
635   5.42883165987   5.65433347243   5.87310872108   6.20309432631   
636   5.42807831902   5.65080123665   5.8648287648   6.20123616278   
637   5.42705800449   5.64937517554   5.86279648132   6.20123616278   
638   5.42404504325   5.64937517554   5.86279648132   6.19986793237   
639   5.41962875656   5.64707814507   5.85871547511   6.19064431553   
640   5.41962875656   5.64653921349   5.8554625634   6.18011523047   
641   5.41825753956   5.64021987953   5.85479897218   6.17560548588   
642   5.41767305749   5.63783482322   5.84870299809   6.16656089397   
643   5.41595405537   5.63688099566   5.84692644351   6.16520216758   
644   5.41595405537   5.6354713556   5.84609639539   6.16520216758   
645   5.41559129112   5.63286162044   5.8422475018   6.16410722209   
646   5.41425659894   5.62774719935   5.84100439895   6.15075436536   
647   5.41392400247   5.62471750833   5.84100092519   6.14900880104   
648   5.41010742523   5.6205036212   5.83709302022   6.14017210086   
649   5.40823678291   5.61909672143   5.8360353508   6.13286413537   
650   5.40681720576   5.61608351357   5.83575516167   6.13215543852   
651   5.40610611245   5.61193315201   5.83575516167   6.13045542644   
652   5.40366511149   5.61193315201   5.83445425743   6.12835127914   
653   5.40342276257   5.61141600251   5.82724355498   6.11566991517   
654   5.40195705331   5.60855800231   5.82578616862   6.11566991517   
655   5.4003950588   5.60512190787   5.82578616862   6.1092238587   
656   5.39775479194   5.60051012809   5.82172818313   6.1092238587   
657   5.39483415432   5.60018874442   5.8203243121   6.10147444717   
658   5.39453847179   5.59924347179   5.81887283237   6.09909270129   
659   5.39175840874   5.59846256811   5.81072800967   6.09494954367   
660   5.39081691582   5.59424834861   5.80371425697   6.09247113178   
661   5.39046252088   5.59226741885   5.80357682159   6.09085716059   
662   5.38839023147   5.59035394417   5.8008336163   6.087899003   
663   5.3870413139   5.59035394417   5.80056647805   6.0796451417   
664   5.38578395557   5.58871897022   5.80056647805   6.07907962172   
665   5.3848815571   5.58613184464   5.79752657438   6.07002060478   
666   5.38237710464   5.58475116474   5.79451851576   6.06650653605   
667   5.38198642697   5.58254299369   5.79316037692   6.05983732584   
668   5.37995205388   5.58122620203   5.79316037692   6.05973541311   
669   5.37879444066   5.58061483027   5.7918231727   6.05561884556   
670   5.37711160882   5.57486005482   5.78877397011   6.05561884556   
671   5.37623646601   5.5733739561   5.78474477235   6.05457464668   
672   5.3751230038   5.57122285316   5.78148548319   6.05457464668   
673   5.37153053533   5.57122285316   5.78148548319   6.04075723711   
674   5.36984086323   5.5698720871   5.7792072089   6.02851491309   
675   5.36764185104   5.56865706269   5.7792072089   6.02851491309   
676   5.36686117642   5.56865706269   5.77828030535   6.02686193029   
677   5.36409941967   5.56688936099   5.77800103243   6.02592830302   
678   5.36287350955   5.5644722579   5.77581800812   6.01833882588   
679   5.3610829771   5.55936065286   5.77352976227   6.01750833339   
680   5.35881909752   5.55892347566   5.76879168888   6.01364579547   
681   5.35881909752   5.55826012364   5.76550339171   6.01279972229   
682   5.35646096804   5.55479607617   5.76550339171   6.01128634635   
683   5.35475935714   5.55406714635   5.76409404489   6.00206737557   
684   5.35259738313   5.55346249972   5.76311004186   6.00040239531   
685   5.35045043035   5.55124281726   5.7609309104   5.98967770077   
686   5.34668640703   5.54992992302   5.76061748688   5.98967770077   
687   5.34516121476   5.54779642291   5.75822282488   5.98809239564   
688   5.34409545855   5.54779642291   5.75822282488   5.97624782473   
689   5.34305700042   5.54242711161   5.75699302089   5.97315302998   
690   5.34058550369   5.54242711161   5.75349765382   5.97315302998   
691   5.34058550369   5.54102597992   5.75252773857   5.962223125   
692   5.33935392676   5.54021142684   5.75003717582   5.95864014069   
693   5.33792371419   5.53759982878   5.74716494563   5.95687365266   
694   5.33703727255   5.53484920006   5.74619632829   5.95149777867   
695   5.33605863134   5.53295889705   5.74376735297   5.94626626162   
696   5.33481523996   5.5300319403   5.74261491033   5.94626626162   
697   5.33398030237   5.5300319403   5.74190696004   5.94578197875   
698   5.33272040776   5.52878342947   5.74123995919   5.94094827968   
699   5.33040584706   5.52843352734   5.74085608144   5.94027650553   
700   5.32964172666   5.52843352734   5.73636352568   5.93937225332   
701   5.32826068104   5.52782586754   5.73006951633   5.93786689463   
702   5.32674054745   5.52762935068   5.72874477492   5.93535739719   
703   5.32537276107   5.52334133307   5.72849194106   5.93350798632   
704   5.32537276107   5.52136127894   5.72098597507   5.93250732429   
705   5.32335546669   5.51970078012   5.72072206938   5.92873932646   
706   5.32131998482   5.51694928312   5.71898006632   5.92334115922   
707   5.3190570951   5.51583995495   5.71765822421   5.92211624037   
708   5.31766145248   5.5142554462   5.71424177968   5.92115830549   
709   5.31766145248   5.5142554462   5.71378164625   5.91777760199   
710   5.31573444821   5.51238186247   5.71096113891   5.91376601838   
711   5.31270719419   5.51121714431   5.70900008789   5.91168886227   
712   5.312197757   5.50938286078   5.70825824872   5.9114033025   
713   5.31090588007   5.50866491975   5.70549697747   5.90598329565   
714   5.309038985   5.50622147574   5.70549697747   5.90051988576   
715   5.30743089302   5.50259860999   5.70263321449   5.89935490256   
716   5.30626007342   5.50080706158   5.70219192197   5.89831472447   
717   5.30530120245   5.4995956199   5.69902547029   5.89801347656   
718   5.30518742828   5.49741951947   5.69712571074   5.89801347656   
719   5.30319967616   5.49741951947   5.69471295826   5.89758341089   
720   5.29991112172   5.49705720445   5.68800934974   5.89491323912   
721   5.2992944752   5.49705720445   5.68263404021   5.88939078888   
722   5.29798255103   5.49274198246   5.67956479073   5.88596883162   
723   5.29776066467   5.49174591397   5.67956479073   5.88590979623   
724   5.29609306842   5.49091923145   5.67755268418   5.88387676143   
725   5.2950235182   5.48901019674   5.67575505144   5.88096159817   
726   5.29264981165   5.48612676792   5.67439783748   5.88069960215   
727   5.29215839053   5.48388558183   5.67195174414   5.87817557732   
728   5.29125128107   5.48388558183   5.67003088015   5.87644832279   
729   5.29006180772   5.48102029602   5.66899635514   5.86480756977   
730   5.28866446733   5.48102029602   5.66899635514   5.86338166521   
731   5.28755141359   5.47908352203   5.6673225594   5.86050202383   
732   5.28699827126   5.47808773228   5.6673225594   5.85921974548   
733   5.28431948988   5.47678017745   5.66687142298   5.85485350678   
734   5.28431948988   5.47359641527   5.66514634791   5.84970875735   
735   5.28351929876   5.47217359151   5.66292106811   5.84815401532   
736   5.28212808842   5.47134603776   5.66131222625   5.84441221365   
737   5.28110935349   5.47089575179   5.65962513773   5.84441221365   
738   5.28007258243   5.46981251463   5.65939370202   5.84238828376   
739   5.27920678366   5.46892433311   5.65837832655   5.84100351603   
740   5.27862441073   5.4679026303   5.65743074995   5.83711311395   
741   5.27503317765   5.46730374707   5.65425802036   5.83688092554   
742   5.27355432226   5.46543279577   5.65026898695   5.83444392832   
743   5.27231113702   5.46327315795   5.6493476699   5.83302961213   
744   5.27161977954   5.45957824868   5.6486177314   5.82990935986   
745   5.27071697777   5.45863323329   5.6486177314   5.82462488456   
746   5.26814199498   5.45734383676   5.64051792991   5.82165462105   
747   5.26722867151   5.45587970828   5.63805234135   5.82089444596   
748   5.26683685548   5.45444118367   5.63607553725   5.81883507772   
749   5.26357050991   5.45147564821   5.63486518586   5.81883507772   
750   5.26169008285   5.45147564821   5.63203663716   5.81528204883   
751   5.26063212419   5.45015799884   5.6300121491   5.81261397674   
752   5.26063212419   5.44723675046   5.61973684207   5.81261397674   
753   5.25903420542   5.4465840672   5.61973684207   5.81077026033   
754   5.25903420542   5.44557189694   5.61640585562   5.80372147301   
755   5.25507609896   5.44528745024   5.61640585562   5.80083436186   
756   5.25344844145   5.44099124212   5.61200257171   5.79862717868   
757   5.25282890215   5.43901526351   5.60926400148   5.7965047355   
758   5.25282890215   5.43819387111   5.60533255197   5.79293374465   
759   5.25058146038   5.43660864586   5.6016309546   5.79216778961   
760   5.25013771931   5.43578563836   5.60099026535   5.79216778961   
761   5.24886867115   5.43463786878   5.60099026535   5.79137982752   
762   5.24833553581   5.43059478057   5.60033258768   5.79109507522   
763   5.24712385403   5.43059478057   5.59953252908   5.78538664308   
764   5.24602146667   5.42763771394   5.59856564159   5.78008390011   
765   5.24271898982   5.42763771394   5.59702684956   5.77997244554   
766   5.23957638082   5.42467954328   5.59454977881   5.7787758299   
767   5.23957638082   5.42467954328   5.59015988616   5.77821753924   
768   5.23750519174   5.42301688835   5.5898788644   5.77591590072   
769   5.23603659713   5.42115151612   5.5888506284   5.77304446384   
770   5.23603659713   5.41844130183   5.58493407963   5.76576094929   
771   5.23415497936   5.41794261702   5.58493407963   5.7649827252   
772   5.23415497936   5.41618746959   5.58228111979   5.7649827252   
773   5.23201956324   5.41496972388   5.58023763244   5.76430390426   
774   5.2306501121   5.41439929483   5.57837475545   5.76308850319   
775   5.22948605465   5.41402146354   5.57837475545   5.76210854777   
776   5.22757908472   5.41148284246   5.57656866083   5.76097759709   
777   5.22582027985   5.40839626698   5.57408577461   5.76097759709   
778   5.22582027985   5.407099447   5.57341815863   5.76062966285   
779   5.2238057413   5.40642808785   5.57147731547   5.75744338601   
780   5.22283067354   5.40594027105   5.57065845561   5.75744338601   
781   5.22182528677   5.40500199808   5.57065845561   5.7512959619   
782   5.22016600949   5.40201223623   5.56790866187   5.74965980683   
783   5.21894970445   5.40201223623   5.56577101086   5.74830389501   
784   5.21832059924   5.40026799942   5.56577101086   5.74356272535   
785   5.21713554587   5.39793106843   5.5632119214   5.74356272535   
786   5.21388835837   5.39733579179   5.55897625332   5.74239171336   
787   5.21336713976   5.39472077988   5.5564487215   5.73725004879   
788   5.21129043812   5.39405048346   5.55472464311   5.73368628126   
789   5.21021872132   5.39329284296   5.551647681   5.73071832573   
790   5.20932335926   5.39082003886   5.55104737745   5.72858905436   
791   5.20851026386   5.38957152985   5.54876834651   5.72668264253   
792   5.20478183909   5.3883967216   5.54762023664   5.72668264253   
793   5.20362535526   5.38807886643   5.54762023664   5.72187101279   
794   5.20334756022   5.38461965739   5.54411565924   5.72061810393   
795   5.20145878785   5.38367895651   5.54138460732   5.71737874468   
796   5.20043079285   5.38348405939   5.54077726926   5.71737874468   
797   5.1997738863   5.38039651009   5.54020830199   5.71617786813   
798   5.19650793372   5.37992045201   5.53794214466   5.71371604224   
799   5.19517299467   5.37860814445   5.53794214466   5.71235317637   
800   5.19453816052   5.37569533806   5.53602292035   5.70558619558   
801   5.19388653031   5.37224631233   5.53359358368   5.70558619558   
802   5.19282519122   5.37057387575   5.53359358368   5.7042295218   
803   5.1895122606   5.36958758212   5.53007192911   5.70239444837   
804   5.18853087445   5.36958758212   5.52954819885   5.70110903767   
805   5.18668958467   5.36748611524   5.52782661131   5.69730775369   
806   5.18658043003   5.36615445888   5.52772800157   5.69476969754   
807   5.18476062862   5.36435987707   5.52530545235   5.69476969754   
808   5.1840913307   5.36336516857   5.52184624755   5.69307713848   
809   5.1840913307   5.3617630876   5.52020681649   5.6903753433   
810   5.18173827249   5.35948147705   5.51941277193   5.68871732957   
811   5.1805214098   5.35881204796   5.51561962905   5.68278553318   
812   5.17865245187   5.35787696372   5.51493010606   5.68111931621   
813   5.17671121585   5.3537748561   5.51322167485   5.67876096785   
814   5.17619389268   5.34981348925   5.51267229337   5.67876096785   
815   5.1757335913   5.34819363852   5.51052055136   5.67550283058   
816   5.17335220779   5.34575753977   5.51052055136   5.67325863151   
817   5.17254477572   5.34502859273   5.50950697175   5.67249672212   
818   5.17056732174   5.34310147234   5.5075406545   5.6721119005   
819   5.16975145344   5.34070936417   5.50267463714   5.67019197658   
820   5.16750652446   5.33960983845   5.50267463714   5.66846778832   
821   5.16526967862   5.33801590463   5.50013661005   5.66784998857   
822   5.1640875729   5.33735476786   5.49953980497   5.66784998857   
823   5.16237261823   5.33613263927   5.49810134965   5.6642912741   
824   5.16237261823   5.33527456449   5.49619615548   5.66308315748   
825   5.16185594148   5.33527456449   5.49341051512   5.66127902731   
826   5.15990843494   5.33304127362   5.49212466576   5.65976847673   
827   5.1576989943   5.33083913201   5.49115007736   5.65809408627   
828   5.15596728788   5.33083913201   5.49054612481   5.65805151481   
829   5.15319266091   5.3286587747   5.48770786967   5.6552059475   
830   5.15219136871   5.32824104228   5.48594410534   5.65479461413   
831   5.15063887344   5.32824104228   5.48382869304   5.65271478352   
832   5.14903183115   5.32340216189   5.48206250005   5.65109523308   
833   5.14796664405   5.31987518922   5.48027614722   5.64853588309   
834   5.14796664405   5.31912204417   5.47760186791   5.64518582624   
835   5.14449099731   5.31798740204   5.47760186791   5.64197462416   
836   5.14449099731   5.31798740204   5.47760022522   5.63999709651   
837   5.14237036024   5.31389175185   5.47432873601   5.63880130285   
838   5.14237036024   5.31389175185   5.47365965411   5.63518612319   
839   5.14036656959   5.31202907593   5.47260813611   5.63278054409   
840   5.13977902718   5.30918451543   5.47117566841   5.63023612522   
841   5.13823644263   5.30918451543   5.46917768423   5.62440239792   
842   5.13738824724   5.30769901383   5.46917768423   5.62440239792   
843   5.13669271555   5.30644257636   5.46843078684   5.62068680794   
844   5.13602854222   5.30520511699   5.46533617041   5.61464776391   
845   5.13109572757   5.30445965427   5.46525805744   5.61421388009   
846   5.13006285432   5.30297104991   5.4602029429   5.61421388009   
847   5.12947673606   5.30245947835   5.45734335751   5.61168347287   
848   5.12895057897   5.29970974599   5.45611276782   5.60686568127   
849   5.12793551875   5.29918639485   5.45526421319   5.60595804074   
850   5.12573941882   5.29834243559   5.45448294373   5.60494503007   
851   5.12419567963   5.2963583979   5.44856370433   5.60070422696   
852   5.12185441579   5.29486563775   5.44777307448   5.59984432847   
853   5.12185441579   5.29196943802   5.44703627798   5.59750619327   
854   5.12062011067   5.29021269766   5.44703627798   5.59381453771   
855   5.11867449033   5.28927149733   5.4442499521   5.59251197711   
856   5.11839856106   5.2882385785   5.44315330393   5.59251197711   
857   5.11780570658   5.28720654783   5.44315330393   5.58927968849   
858   5.11684666655   5.28683069532   5.44172698654   5.58927968849   
859   5.11403985591   5.28683069532   5.43930850813   5.58813559511   
860   5.11379682028   5.28530769947   5.43930850813   5.58431834396   
861   5.11213045095   5.28364742693   5.43671043814   5.58310504467   
862   5.1097730405   5.28341174942   5.43408223515   5.58310504467   
863   5.10951145418   5.2809955472   5.43161995356   5.58143884694   
864   5.10951145418   5.2801854087   5.42987158876   5.57846935441   
865   5.10725229404   5.27943392142   5.42987158876   5.57403601269   
866   5.10398370675   5.27934148744   5.42916804953   5.57066441324   
867   5.10276914863   5.2783941986   5.42891249824   5.57008964906   
868   5.10276914863   5.2783941986   5.42393866293   5.56906473737   
869   5.10170396574   5.27418567808   5.41903386414   5.56499410993   
870   5.0995785257   5.27329483147   5.41765754772   5.56484797753   
871   5.09778963152   5.27131989409   5.41712177494   5.56484797753   
872   5.09676595037   5.26805070689   5.41712177494   5.56319952394   
873   5.09492495861   5.26805070689   5.41705586048   5.56319952394   
874   5.09397944971   5.26656065406   5.41571598717   5.55919360618   
875   5.09303516154   5.26431476701   5.41370738331   5.55783940674   
876   5.09235302158   5.26385274943   5.41112029309   5.55783940674   
877   5.09068930973   5.25873236554   5.40912554598   5.55662501994   
878   5.08833208997   5.25873236554   5.40912554598   5.55662501994   
879   5.08708361941   5.2572354954   5.40674183431   5.55195893121   
880   5.08571443202   5.2572354954   5.40394072139   5.55154290135   
881   5.0843808144   5.25445416699   5.40394072139   5.55154290135   
882   5.07956834018   5.25379801725   5.40263911511   5.54728901629   
883   5.07876895136   5.25292904304   5.40149916035   5.54404592239   
884   5.07806007994   5.24983733332   5.40064184531   5.54263729597   
885   5.07770151053   5.24901441164   5.39662749646   5.54135071587   
886   5.07648303959   5.24810174819   5.39524813896   5.54090116631   
887   5.07580506685   5.24721440608   5.39371788795   5.53804196907   
888   5.07450342281   5.24626237164   5.39242050564   5.53555808214   
889   5.07353672469   5.2448191539   5.39091570245   5.53043594876   
890   5.07308818708   5.2419543612   5.38871879644   5.52964683211   
891   5.07158195189   5.24064561088   5.38768390153   5.52782638735   
892   5.06776879582   5.23874422568   5.3870182465   5.52655420882   
893   5.06608856972   5.23600684444   5.38539341286   5.52380147454   
894   5.06544038898   5.23493522133   5.3845235411   5.52226228879   
895   5.06448051952   5.23493522133   5.37981324887   5.51716688522   
896   5.06132876968   5.23111437291   5.37808553216   5.51716688522   
897   5.0599315214   5.22923093805   5.37646585189   5.5155836811   
898   5.05777124089   5.22836343693   5.37646585189   5.5155836811   
899   5.05673341655   5.22601537421   5.37324824417   5.51175731504   
900   5.05591602707   5.22482354175   5.37324824417   5.51165375654   
901   5.05538802889   5.2234847767   5.37317839653   5.51106697651   
902   5.05329071661   5.22225116817   5.3686407926   5.51106697651   
903   5.05295634385   5.22225116817   5.36778293858   5.50784726831   
904   5.05155110491   5.22213754101   5.36729543322   5.50590700051   
905   5.04905580273   5.22213754101   5.36302950512   5.50486749172   
906   5.04685685783   5.21939082911   5.36302950512   5.50486749172   
907   5.04627644213   5.2137935589   5.36077440345   5.50309553447   
908   5.04267021479   5.21358288032   5.35684240791   5.49964836956   
909   5.04118108647   5.21358288032   5.3556528605   5.49964836956   
910   5.04118108647   5.21115396883   5.3556528605   5.49680729849   
911   5.03934910961   5.21115396883   5.35239188883   5.49338976347   
912   5.03802153976   5.2097043203   5.34990222639   5.49145623689   
913   5.03587665519   5.20847354073   5.34990222639   5.49098039434   
914   5.03587665519   5.20535809086   5.34586573514   5.49092443264   
915   5.03433720575   5.20386680364   5.34290087611   5.49092443264   
916   5.0327142569   5.20120714857   5.34290087611   5.48804070962   
917   5.03185625445   5.1995955497   5.34264855468   5.48271992629   
918   5.03185625445   5.19775685563   5.33995790741   5.48271992629   
919   5.02814990214   5.19542575243   5.33733751719   5.48111594687   
920   5.02814990214   5.19409603615   5.33596753494   5.48072970726   
921   5.02552567669   5.19345264731   5.33569939011   5.48072970726   
922   5.02463107258   5.19345264731   5.33569939011   5.47641049787   
923   5.02396925574   5.19096467079   5.33542387558   5.47320354486   
924   5.02302413907   5.19096467079   5.33432206282   5.47320354486   
925   5.0207620614   5.18954405102   5.33136995864   5.47293358385   
926   5.01808489094   5.18734457801   5.32996892158   5.47139875288   
927   5.0160317164   5.18677271394   5.32524034512   5.47139875288   
928   5.01513867981   5.18583729385   5.32524034512   5.47079782598   
929   5.0138031   5.18430161895   5.32443216852   5.46836262431   
930   5.01250523585   5.18430161895   5.32249376234   5.46575791956   
931   5.01094462104   5.18150463419   5.32249376234   5.46353885702   
932   5.00868047352   5.18001769649   5.31935239422   5.46353885702   
933   5.00469287127   5.17723698243   5.31729035917   5.46052932831   
934   5.00373988122   5.17626619407   5.31461196937   5.45843026682   
935   5.00316159087   5.17394757709   5.31442395546   5.45613744688   
936   5.00316159087   5.17307353843   5.31442395546   5.45440120905   
937   5.00109392911   5.17137445124   5.31436190478   5.45163470536   
938   4.99945081795   5.17137445124   5.31191285863   5.44717384091   
939   4.99945081795   5.16941165368   5.30920260807   5.44717384091   
940   4.99762653978   5.16695143308   5.30920260807   5.4470152817   
941   4.99551094145   5.16695143308   5.30633195949   5.44221920627   
942   4.99304242241   5.16423000504   5.30561090018   5.44178777208   
943   4.99262077405   5.16339029048   5.30372437973   5.44034135407   
944   4.99042443011   5.162652817   5.30372437973   5.43915338762   
945   4.98983387283   5.1600837021   5.30326055297   5.43830570798   
946   4.98892420179   5.15632022566   5.30070796825   5.43830570798   
947   4.98761980993   5.15492356562   5.29786567102   5.43639891262   
948   4.98636495058   5.15390968319   5.29786567102   5.4313672772   
949   4.98457303162   5.15390968319   5.29341043604   5.42914415086   
950   4.98401197998   5.1523898002   5.29341043604   5.4277642584   
951   4.98258346426   5.15117742459   5.29161465473   5.42344655659   
952   4.98152094488   5.1499824848   5.28781495942   5.42344655659   
953   4.97832723978   5.14975480859   5.28781495942   5.42063396323   
954   4.97832723978   5.1479621851   5.28763675637   5.42063396323   
955   4.97580585677   5.14543042978   5.28693761615   5.41917716865   
956   4.97358399237   5.14404043586   5.28381922627   5.41791313524   
957   4.97358399237   5.14404043586   5.28381922627   5.41505259896   
958   4.97255854638   5.1409457265   5.28120996235   5.41505259896   
959   4.97037412173   5.1409457265   5.28032026777   5.41415792624   
960   4.96826566192   5.14075352475   5.27971119348   5.40906117253   
961   4.96783170416   5.14020579287   5.27971119348   5.4085443775   
962   4.96542601404   5.13848760797   5.27932703353   5.40718150312   
963   4.96434916845   5.13797063622   5.27694641627   5.40469485592   
964   4.96272761994   5.13580418245   5.27504490823   5.40234331778   
965   4.96141366181   5.13220929142   5.27504490823   5.40040695435   
966   4.96094191753   5.1305541767   5.272936023   5.39794101204   
967   4.95450039872   5.12980096324   5.27089630143   5.3949653058   
968   4.95318565738   5.12960920803   5.27072215755   5.3949653058   
969   4.95272439624   5.12849387768   5.27072215755   5.39485444188   
970   4.95239747335   5.12727930708   5.26606815014   5.39429485195   
971   4.95169808799   5.12407961401   5.26606815014   5.39136308855   
972   4.95002633985   5.12407961401   5.26606254626   5.39136308855   
973   4.94966329   5.12315412171   5.26328347691   5.39004082118   
974   4.94603746184   5.12315412171   5.25582646286   5.38725364672   
975   4.94510126566   5.11985713934   5.25553811865   5.38680539546   
976   4.94425284583   5.11931816619   5.25397866884   5.38470858326   
977   4.94425284583   5.1176277459   5.25125244549   5.38362041389   
978   4.94234667729   5.11554727929   5.24901060938   5.37929379979   
979   4.94130603881   5.11554727929   5.24868679565   5.37851429261   
980   4.93904172664   5.11461996518   5.24783291221   5.37625470307   
981   4.93791768012   5.11299249135   5.24631320984   5.3741186099   
982   4.93731131162   5.1114675902   5.24541965474   5.37263964807   
983   4.93469471455   5.1114675902   5.24541965474   5.37263964807   
984   4.93318410778   5.10934153132   5.24378088794   5.37063849185   
985   4.93034378724   5.10693315627   5.2414674376   5.36897356752   
986   4.92909555587   5.10693315627   5.23730748743   5.36644214586   
987   4.92793665934   5.10312596957   5.23639701342   5.36644214586   
988   4.92589431206   5.10312596957   5.23315677455   5.36490882682   
989   4.92362915331   5.10009689726   5.23315677455   5.36450350768   
990   4.92316299495   5.0985092245   5.23052735291   5.36311556362   
991   4.92107729293   5.09578669657   5.2286919478   5.35904422029   
992   4.92107729293   5.09578669657   5.22754528561   5.3539250928   
993   4.91989700222   5.09438403648   5.22442153912   5.3539250928   
994   4.91909385969   5.09382949771   5.22442153912   5.34809616912   
995   4.91736824698   5.09202665034   5.22427125223   5.34809616912   
996   4.91688456253   5.08917005952   5.22427125223   5.34478601534   
997   4.91491654907   5.08828176437   5.22223651212   5.34359095283   
998   4.91401562103   5.08621944163   5.21958784079   5.343067707   
999   4.91079249767   5.08561648513   5.2163208184   5.343067707   


==> plot/con_sigma_0.08.txt <==
x   tf1     tf2     tf3
0   15.1794472084   38.1450201567   65.4032118603   100.458014309   
1   15.1315987164   36.602704393   62.414517416   98.4032644261   
2   14.4194208107   35.7866549834   62.2539794113   93.3050124838   
3   14.2727741742   34.6769685904   60.4675689761   93.1149869732   
4   14.2208857269   33.7907622045   59.6790695361   87.7561782611   
5   14.0117450465   33.3063803934   59.1537456356   87.5928025074   
6   13.8774692725   32.1550961399   59.0667239551   87.3066064416   
7   13.8345883882   31.84829101   58.6471483454   86.7891392941   
8   13.7709566721   31.7977411873   56.5317463432   85.5433363443   
9   13.6446272981   31.3782218702   55.9140419152   85.0938522425   
10   13.2531429357   31.1079356136   55.4947803381   84.1383231118   
11   13.1782082051   30.3472556876   55.4104257809   83.1774827625   
12   13.1605314418   29.9591811548   54.9127111549   80.6931964558   
13   12.9895840889   29.7388798906   54.4260515229   80.3262569847   
14   12.9634069791   29.5948662591   53.5198534916   80.1604502986   
15   12.9050174024   29.5899998106   53.4425451881   79.4388322345   
16   12.8391009788   29.0269278662   53.3261439546   78.9048319115   
17   12.7318633101   28.8575989185   53.1336062236   78.7722387422   
18   12.6802539235   28.7650712231   52.2822314841   78.5451771216   
19   12.586157334   28.3052465192   51.8901233504   78.4880740947   
20   12.5285945585   28.236689157   51.6957069498   78.0645043879   
21   12.4538495972   27.8386919728   51.6696720686   77.7866350189   
22   12.4442096654   27.6215959374   51.3691550652   77.4329773386   
23   12.4164571208   27.4013739134   50.723003671   76.240154322   
24   12.3675787798   27.1384242094   50.185216589   75.82278013   
25   12.3151687994   27.1091771641   49.2812272177   74.6798473772   
26   12.2901556903   27.0720280839   48.9915572729   74.3985814152   
27   12.1878111639   26.7661379517   48.7724710024   73.7816016228   
28   12.1730452532   26.7166585374   48.6255924484   73.0079149229   
29   12.101239977   26.6314334068   47.9697990683   72.7771647855   
30   12.064837696   26.5747030227   47.601625852   71.5613517781   
31   11.9982905311   26.3235415366   47.3747678376   71.0151514596   
32   11.9170983084   26.3158963267   47.0562884439   70.7441091752   
33   11.8320963055   26.2778563413   46.8350983993   70.6167497206   
34   11.8303223328   25.9625139102   46.7747566927   70.3601991722   
35   11.759032892   25.7608641242   46.6830202435   70.0955142858   
36   11.710083214   25.5798028171   46.1566965783   69.5334186024   
37   11.637992966   25.4896828878   45.814919085   69.0354732728   
38   11.6158489673   25.3478166268   45.3564264112   68.7022606495   
39   11.5997852181   25.3316880462   45.231554094   68.6087081059   
40   11.5939576071   25.115739187   44.9603261339   67.2920361053   
41   11.5785871808   24.9779669383   44.6754345498   66.8662212352   
42   11.5660335736   24.8243198502   44.5416044388   66.5900181211   
43   11.5291151292   24.6580636047   44.5335814206   66.2947226482   
44   11.5141872676   24.6188283632   44.0950134916   66.173363077   
45   11.4258147311   24.5529682572   44.050710669   65.9943194502   
46   11.3628743499   24.4300598387   43.9498999393   65.5025456634   
47   11.3302033923   24.3929826816   43.3875773234   64.8459991979   
48   11.2309803573   24.1980252029   43.0608244677   64.4233694011   
49   11.2029245014   24.1872742362   43.0251480787   63.8587194114   
50   11.1489567125   24.1194125586   42.847428364   63.8152980375   
51   11.0840438655   24.0874658767   42.3273993106   63.5920554673   
52   10.9775099782   24.0736364969   42.2345459495   63.4344496138   
53   10.9355006963   23.8241925929   41.983642646   63.409036957   
54   10.9055855682   23.7597123129   41.9220625489   62.8722514588   
55   10.9027491479   23.6098255544   41.5566311846   62.8626381253   
56   10.8603198574   23.5683383483   41.2696413612   62.6668685   
57   10.8364650057   23.4348657652   41.1843822847   62.2939576286   
58   10.795708644   23.2748267703   41.0680411492   61.9364899134   
59   10.7118466432   23.1609417402   40.954320816   61.2419821733   
60   10.6927799834   22.8490172123   40.6304034218   60.7031950668   
61   10.6309009782   22.6515534735   40.4353734331   60.3670237286   
62   10.5786437759   22.6075471378   40.0050232701   60.3547038112   
63   10.5541958138   22.6075471378   39.8352591759   59.7808459093   
64   10.5082137813   22.5715340593   39.5465316451   59.7723239972   
65   10.4168243746   22.4347421561   39.5171113964   59.5678417318   
66   10.4122417884   22.3007943211   39.0639451778   59.0774068279   
67   10.3578795697   22.2717652533   38.941047422   58.8971526062   
68   10.3537756955   22.0808517559   38.6223852601   58.7354656855   
69   10.3394953842   22.0662145197   38.5483095658   58.3242145213   
70   10.2774558401   22.0103679854   38.3298053511   58.2249678891   
71   10.2720628668   21.9372787828   38.2307239641   58.1091082873   
72   10.2603710316   21.6503677352   38.2245545244   57.5878261727   
73   10.2011504788   21.6135021716   37.7463852754   57.5487647232   
74   10.1704260601   21.5561651666   37.6019186327   57.328026871   
75   10.1377028618   21.5351206199   37.5138258662   56.9109519598   
76   10.1258107614   21.5210713874   37.2731395431   56.8619520451   
77   10.0906631353   21.3460724795   37.2648209981   56.225150923   
78   10.0839411727   21.2615224694   37.1079718218   56.0710210395   
79   10.0783697852   21.1461477742   36.9040726084   55.7431543246   
80   10.0366602975   21.10665767   36.8147245038   55.5073560472   
81   9.99388081292   21.0825602047   36.6838062603   55.217518773   
82   9.95695170669   20.8230183209   36.6714471996   55.217518773   
83   9.90128169005   20.80910005   36.5683929741   54.763562783   
84   9.85170078686   20.7545101505   36.5158078648   54.2662455493   
85   9.8281304487   20.7069838995   36.3271029895   54.120859594   
86   9.81151185154   20.685224543   36.1432402265   53.9857496522   
87   9.78738196721   20.6070252631   35.7309945819   53.6340155631   
88   9.73779621562   20.5347144623   35.5563663342   53.0555837863   
89   9.70632566552   20.5096586284   35.4633538478   53.0197343085   
90   9.6508291347   20.5096586284   35.2389620153   52.6217175248   
91   9.57892905386   20.2488211399   35.0181691423   52.5471784562   
92   9.56466974633   20.1770555452   35.0155386182   52.3281518709   
93   9.55176470731   20.1178677477   34.9150720251   51.8978897665   
94   9.50317021047   20.0425663049   34.7503367988   51.8750436699   
95   9.4729552175   20.0005501083   34.5235739289   51.7516818785   
96   9.44685923678   19.8740672574   34.4541185606   51.4499409329   
97   9.42844363867   19.6534649633   34.3415677191   51.2538829562   
98   9.41008025945   19.5880699823   34.1794920125   51.1169524212   
99   9.36099118791   19.5867132481   34.0871277937   50.8498238886   
100   9.34836572871   19.3841422944   34.0296875538   50.6194222127   
101   9.26883359605   19.2339505446   34.0115553172   49.9997914091   
102   9.24567228752   19.2190597827   33.9349757483   49.8735845763   
103   9.22950486343   19.1556415786   33.8182385859   49.8434591088   
104   9.20300959249   19.0775035761   33.793608541   49.4473753569   
105   9.18526474665   19.0510122712   33.7686817383   49.3429977135   
106   9.17348001832   19.0021600124   33.5915733754   49.2337114793   
107   9.13324735268   19.0006947901   33.2588262559   49.0800638572   
108   9.09474346584   18.9764642895   33.1235613281   48.8321394259   
109   9.09258885516   18.9103604885   32.7273188407   48.6757601461   
110   9.06813895887   18.8274160464   32.6250471879   48.3650836477   
111   9.04652095117   18.8237355496   32.6250471879   48.1848637876   
112   8.98513957591   18.7387890166   32.5919714581   48.0563183964   
113   8.98264747197   18.6757974247   32.3438092192   48.0419645435   
114   8.97381032711   18.6539295444   32.2138979482   47.9808275364   
115   8.93247742191   18.6351425753   32.054871708   47.8038664865   
116   8.92470243479   18.4534074449   32.054871708   47.6558484232   
117   8.8936125686   18.3440832348   32.0261699135   47.3856219501   
118   8.88198475375   18.3284323405   31.9880216322   47.2880406607   
119   8.86639416319   18.3052531583   31.7503574695   47.2340168155   
120   8.83969741839   18.2099629927   31.6323756029   47.0335775116   
121   8.79039658771   18.1405734368   31.4099957557   46.9175716126   
122   8.78050029035   18.0416201847   31.22967168   46.6766991736   
123   8.771523931   17.9872849168   31.1690631602   46.4099818961   
124   8.73455605821   17.9284158525   31.1267794712   46.2226578796   
125   8.71478090342   17.8906553154   30.6741522804   46.1314630007   
126   8.65958637061   17.8001398791   30.6372197703   45.804435117   
127   8.64238637836   17.7616360965   30.3827216085   45.6468800803   
128   8.59315734698   17.7217573252   30.3116392506   45.5613250847   
129   8.58722616386   17.6006257429   30.3077959973   45.2673502151   
130   8.57740835039   17.5252699315   30.2187120307   45.2560789811   
131   8.54364368405   17.5083169896   30.2110420465   44.8584889822   
132   8.52430440286   17.5083169896   30.1199917689   44.7429176625   
133   8.509496084   17.3991585376   30.0860444889   44.6467530397   
134   8.49537638422   17.3274117482   29.8902724738   44.4714748207   
135   8.48159868124   17.3050833599   29.7845389312   44.2111620306   
136   8.46639997652   17.1691817614   29.6179580382   44.1683407073   
137   8.41923345265   17.1686978791   29.4589570802   43.9837454288   
138   8.38117352221   17.1114833378   29.424787568   43.8408553911   
139   8.37843722078   17.0476100762   29.3120009652   43.7376861592   
140   8.3489376696   17.0228743258   29.2368425629   43.732797419   
141   8.33717006586   16.9878268249   29.2368425629   43.1156812753   
142   8.30879737465   16.9347296507   29.098181884   42.9887578951   
143   8.30290032182   16.8834166661   28.991277362   42.9117466487   
144   8.28499803142   16.7494931813   28.7986450976   42.8134689574   
145   8.27262184581   16.7307341179   28.7131202326   42.6565703579   
146   8.24609378903   16.6350902457   28.4062793   42.3379556601   
147   8.24214492877   16.5914958919   28.158370929   42.2913656776   
148   8.22809411912   16.5114409176   28.0894439986   42.1534637954   
149   8.20646039261   16.4795042635   27.9668381026   42.0258082185   
150   8.18754199206   16.4784684014   27.8365719003   41.8283655881   
151   8.16742336122   16.3717798301   27.7856051494   41.5200973702   
152   8.1616218555   16.3363114526   27.5117097644   41.4052242266   
153   8.13236773437   16.3363114526   27.3842855775   41.3538130904   
154   8.11368780855   16.1765951344   27.3589523401   41.1563017419   
155   8.09329533826   16.036236133   27.2616278005   40.9272484887   
156   8.02513335963   15.9939505389   26.9427678995   40.7307557304   
157   8.01607762853   15.8687860079   26.9381144351   40.5826108941   
158   8.00252883206   15.855236167   26.8735110595   40.502604606   
159   7.9812708835   15.8297010617   26.7709533842   40.4580064899   
160   7.96997385492   15.7783695394   26.6384391219   40.2602824455   
161   7.96500537403   15.7156532599   26.4518824804   40.0434521878   
162   7.92553078675   15.6230090487   26.3056671489   40.005363626   
163   7.91891788729   15.5934776253   26.2772865593   39.7287651259   
164   7.88084899523   15.5750198361   26.1935897265   39.6668983399   
165   7.8774532251   15.5076810391   26.1637378292   39.1914094614   
166   7.84626062407   15.4647907257   25.9609967151   39.1909600918   
167   7.83870028278   15.3963355685   25.9391439779   38.9955635967   
168   7.81475146537   15.3312315735   25.8338623503   38.7669468503   
169   7.81404259907   15.2851115871   25.7906408085   38.7481520196   
170   7.77418400292   15.2026094197   25.7425498627   38.6627708759   
171   7.7567860046   14.976518637   25.6191880093   38.4236396603   
172   7.72429506142   14.8929498057   25.6171832794   38.2804241573   
173   7.69569859557   14.8343367677   25.5092217378   38.2756462106   
174   7.67784144912   14.8101760065   25.467351529   38.2546680713   
175   7.67506284439   14.798370455   25.3392159945   38.1963920627   
176   7.66702974274   14.6790608167   25.2963573885   38.0180037726   
177   7.63331865161   14.6628227696   25.1859354993   37.9195372713   
178   7.62401842557   14.6332195639   25.1634975643   37.8606765554   
179   7.61720166141   14.6172533146   24.9986714726   37.8490590331   
180   7.61151523476   14.5881481577   24.9638581566   37.6611354689   
181   7.5981255684   14.5881481577   24.800548262   37.6475844473   
182   7.57841456315   14.5300455042   24.7735390099   37.6078460603   
183   7.57371010979   14.5078461243   24.5724280813   37.3432327943   
184   7.54786057551   14.42547154   24.5292656733   37.1742093838   
185   7.52695965426   14.2631907461   24.441675287   37.1019302597   
186   7.51888394628   14.2593649503   24.2076908358   36.9744418869   
187   7.48429333596   14.2210431887   24.0572280817   36.8704998532   
188   7.48122754308   14.1602138404   23.9784768535   36.8234009759   
189   7.45866447499   14.1105267108   23.977544246   36.5250682261   
190   7.45096060431   14.1095717572   23.8204424029   36.4780823547   
191   7.44842387659   13.9488595861   23.7233251855   36.3770664393   
192   7.40728646808   13.9103960963   23.6809747187   36.1370938989   
193   7.40203902419   13.8978636422   23.5856903358   36.0976141532   
194   7.38202502517   13.8607211908   23.5685765265   36.0027553411   
195   7.36923391332   13.8370667856   23.5317608185   35.9503419732   
196   7.33821125165   13.8263344411   23.3782632425   35.806331498   
197   7.32003018672   13.7732010735   23.3690104039   35.6394376796   
198   7.31421439861   13.7185281499   23.2207891617   35.2982196116   
199   7.3037285539   13.6954197485   23.1612900316   35.218797551   
200   7.27566479642   13.6784202929   23.1547170377   35.2163182262   
201   7.25692796189   13.5944538543   23.1301793558   34.9811964139   
202   7.23360587627   13.4928659878   23.0005588241   34.8914923216   
203   7.20504380715   13.4188977683   22.8746635121   34.8665703978   
204   7.19611903083   13.3880471583   22.8346956766   34.8013766221   
205   7.18826350793   13.3397738248   22.7012894581   34.7334644807   
206   7.18540597645   13.2484708542   22.6698353653   34.5364399017   
207   7.12604649165   13.1824683603   22.6125051058   34.5330950226   
208   7.12217984867   13.1312654548   22.5607830456   34.2382161626   
209   7.11882105125   13.1205041847   22.4653517656   34.2222085195   
210   7.11510180948   13.1083856119   22.4073493514   34.0740445885   
211   7.11510180948   13.0064753371   22.2701028082   33.9492999918   
212   7.09962147906   12.9726249351   22.0980819102   33.8744305342   
213   7.0936187602   12.8993417093   22.0845681826   33.7130400019   
214   7.07911052958   12.8913429638   21.9776219524   33.4809369259   
215   7.03635946681   12.8738009143   21.9741613931   33.4809369259   
216   7.02303308797   12.8547800173   21.9741613931   33.4272508523   
217   7.0149592606   12.7854607405   21.9154661571   33.2459077422   
218   7.00499211455   12.701666438   21.9055305308   32.9905619049   
219   6.97732509695   12.6868685082   21.8745429871   32.8220801421   
220   6.94967217205   12.6170924546   21.8203707707   32.7830195698   
221   6.92313955035   12.5991084217   21.6850455979   32.6570333653   
222   6.9181604753   12.575803165   21.6737896622   32.6127763027   
223   6.90263684163   12.5538169664   21.6185985612   32.6103430973   
224   6.89030965034   12.5093901539   21.4817283976   32.4494820555   
225   6.85883958122   12.4742737144   21.4109041139   32.3248819393   
226   6.84604323116   12.4570336133   21.3940465101   32.1887850637   
227   6.8376734185   12.4459175035   21.2059913212   32.0199845042   
228   6.83609077595   12.3690578366   21.0877380236   31.9631450351   
229   6.83049873739   12.3267898946   21.0748622192   31.7755355443   
230   6.81236596286   12.3141182707   20.9539468623   31.6327518205   
231   6.79288620129   12.2520429796   20.9392825035   31.4080139763   
232   6.7791575048   12.2461027074   20.820854735   31.4080139763   
233   6.77099743667   12.1556497985   20.8123633158   31.3811043956   
234   6.76755164986   12.1378570185   20.7712921322   31.3811043956   
235   6.75953408243   12.127214562   20.7101025589   31.2207587897   
236   6.71724014048   12.0953446865   20.5853312507   31.0808845013   
237   6.71265609252   12.0742580529   20.5777860946   31.0088499085   
238   6.70843506589   12.0011983396   20.4333840139   30.9668379753   
239   6.70038074899   11.9711326326   20.4069788667   30.7462881642   
240   6.68254685061   11.928328689   20.3856902457   30.7462881642   
241   6.67523790106   11.889059305   20.2147790241   30.3764726497   
242   6.66078154387   11.8167343507   20.1739328074   30.1903063058   
243   6.63995923067   11.7642134618   20.1655514981   30.0993283223   
244   6.63153901012   11.7364295546   20.1102473971   30.0177836986   
245   6.628421532   11.7321626618   20.0307215393   29.9858353022   
246   6.62473537239   11.6994636894   20.0007680642   29.8324497323   
247   6.60999976612   11.6527836586   19.9349015043   29.72953366   
248   6.60669237031   11.6342840303   19.7926423592   29.6977819095   
249   6.60149909882   11.6342840303   19.7630574909   29.6785120975   
250   6.59123302565   11.5748979114   19.7309469407   29.633174202   
251   6.57964508007   11.5386493872   19.4920298558   29.5639255426   
252   6.56860599569   11.5386493872   19.4908457523   29.3190427642   
253   6.56860599569   11.4495862765   19.3586740751   29.0466169151   
254   6.56520648431   11.4450846737   19.261470502   29.0130857597   
255   6.55218166265   11.3702937467   19.1876955813   28.9821669497   
256   6.54636480796   11.2798362061   19.1343686884   28.9759238815   
257   6.53738307751   11.2486645721   19.1219406718   28.8123946927   
258   6.53608255997   11.224599698   19.0619440955   28.6981085944   
259   6.52493217333   11.1665576874   18.9611857939   28.6151566493   
260   6.52007991997   11.0889399924   18.9532065147   28.4231504678   
261   6.51405935564   11.0683158672   18.8646458931   28.3326020139   
262   6.5080156679   11.0615456932   18.835162931   28.2084263214   
263   6.50734003888   10.9805847332   18.7036209603   28.1440409463   
264   6.49639934658   10.9805847332   18.6589670249   28.0495746789   
265   6.49138462125   10.9735262407   18.6288935109   28.032297542   
266   6.48405271476   10.9448360391   18.5915712711   27.9198400592   
267   6.46514387905   10.9448360391   18.5434800694   27.8606476498   
268   6.45970067149   10.853758386   18.5302629358   27.6596504603   
269   6.45547283262   10.853758386   18.5278705711   27.4736999563   
270   6.45085762697   10.8330037963   18.5078685237   27.3960057221   
271   6.44997388225   10.7845401351   18.4019777991   27.236596571   
272   6.44805676012   10.7362985188   18.4019777991   27.1905081189   
273   6.44552528629   10.7337279185   18.3647694073   27.0918497394   
274   6.43650463692   10.6312855411   18.2865119152   27.0918497394   
275   6.43273414707   10.588734064   18.2537736034   26.9800805837   
276   6.43172577965   10.5671693109   18.2227528439   26.9593800051   
277   6.418069405   10.4744068195   18.0847375029   26.8865753174   
278   6.41442566456   10.461897431   18.010454694   26.864534737   
279   6.40761267734   10.4234733112   18.010454694   26.8030718598   
280   6.38817098277   10.4120564708   17.9225049488   26.6508915071   
281   6.38698855581   10.3901035196   17.8090515067   26.610364764   
282   6.38363793847   10.3841732211   17.7523739352   26.4095469065   
283   6.38333232606   10.3821364429   17.7360324009   26.3962899759   
284   6.38025041066   10.3419227378   17.6833076945   26.3269378486   
285   6.36979873511   10.2867187503   17.6329296921   26.2777473526   
286   6.36469099858   10.2742644289   17.5654453861   26.1791031028   
287   6.34628357143   10.232334704   17.5351790616   26.0580029344   
288   6.3401141678   10.2082362076   17.4509534173   26.0535876624   
289   6.33604192106   10.2063675546   17.4067589873   25.9555627227   
290   6.33209094233   10.2063675546   17.3731948498   25.8298409973   
291   6.32820986107   10.1973081065   17.3244277078   25.7140402058   
292   6.32009076263   10.1431778826   17.1810373298   25.6406035174   
293   6.31473119817   10.1146938253   17.0169145109   25.5343683649   
294   6.31459116851   10.1020963504   16.9389547905   25.4849775376   
295   6.31306830502   10.0762280032   16.8583075556   25.4466394322   
296   6.31251432487   10.0672233433   16.6974592742   25.293833096   
297   6.30010621548   10.0203713152   16.6128173721   25.2620704942   
298   6.30003124242   10.0141822496   16.5696227577   25.2524563194   
299   6.29649410488   9.99270889871   16.5625401603   25.2444766459   
300   6.28888420407   9.97104230075   16.5097123085   24.9093360522   
301   6.28221170055   9.92200663933   16.4914915878   24.8969356183   
302   6.28198267227   9.86309515142   16.4901398736   24.8076792079   
303   6.28151742536   9.82975696805   16.3681694406   24.6452211964   
304   6.27844388456   9.7906779214   16.3565185925   24.4306555538   
305   6.27694967735   9.7906779214   16.2818266675   24.4232450098   
306   6.27032558387   9.74607546381   16.2168286481   24.2138957527   
307   6.26333833673   9.7344885951   16.1041383426   24.2138957527   
308   6.26182582692   9.71726076238   16.0051293559   24.1265830194   
309   6.25428627237   9.68992474653   15.964985456   24.1260370213   
310   6.25310117835   9.68881714945   15.9439707289   24.0574622793   
311   6.2521140511   9.67718578916   15.8927902108   24.020507318   
312   6.24984291892   9.64814423018   15.8278220506   23.9854704667   
313   6.23898922242   9.61559347359   15.7692453319   23.9554684119   
314   6.23725051254   9.59102012009   15.6995480236   23.8869427398   
315   6.2324488946   9.53460410528   15.6602402165   23.8869427398   
316   6.23112886374   9.52678046752   15.6124410633   23.7574658116   
317   6.22857525615   9.50202309563   15.5837798492   23.6221377956   
318   6.22701050991   9.47210885655   15.5669172763   23.5539358053   
319   6.22137586181   9.44639396665   15.4527981994   23.5210457139   
320   6.22027785892   9.40382459663   15.4297660576   23.5148204892   
321   6.21524504382   9.38678175774   15.4297660576   23.3849612208   
322   6.2143698611   9.35272469812   15.420304255   23.3561634021   
323   6.21098010358   9.30537923653   15.3478266136   23.1833015039   
324   6.20903134654   9.28234359116   15.3272055035   23.1833015039   
325   6.20166890081   9.23917735729   15.2632638465   23.0215256614   
326   6.19986793119   9.22212400879   15.2342772363   22.9792881895   
327   6.19366785227   9.21180047668   15.149143189   22.8236285785   
328   6.1889640142   9.18194829744   15.1191612689   22.7695923366   
329   6.18645807477   9.13479187956   15.1185406423   22.6998226323   
330   6.18011258113   9.12447463876   15.0199915489   22.6422390918   
331   6.17813378679   9.11705264183   15.0152879404   22.5925019291   
332   6.16709272741   9.10569229825   14.8568991434   22.4711995784   
333   6.1665468573   9.05864292931   14.8568991434   22.4679296966   
334   6.16479513812   9.04180881231   14.7886610787   22.2707600854   
335   6.16410722851   9.02920345614   14.7886610787   22.2420452226   
336   6.15537235445   9.00698032403   14.7395425163   22.1890902651   
337   6.15272216374   8.93764173305   14.6510008949   22.1680080294   
338   6.15115853913   8.92088378829   14.621849408   22.147181051   
339   6.14585949233   8.88831437077   14.6189493466   22.147181051   
340   6.13765529511   8.87603518968   14.4152859696   22.1464630299   
341   6.13696889234   8.85682010773   14.4070048746   22.0677193756   
342   6.13287413263   8.83484074872   14.3584541942   22.0564902326   
343   6.13215569425   8.79948466558   14.3341174705   21.8956265873   
344   6.13034245003   8.79507358374   14.3073710034   21.8742868214   
345   6.12728644744   8.73480258086   14.2720680816   21.6878058749   
346   6.1209030824   8.72116572473   14.2438418027   21.5983831227   
347   6.11429382978   8.69957803962   14.1389998501   21.4858749336   
348   6.10735057707   8.68552193872   14.1105000663   21.4749847227   
349   6.10510012814   8.67163420359   14.063581335   21.3359971201   
350   6.10162363798   8.63052760165   14.0379617259   21.2760940727   
351   6.10075922479   8.56977736993   14.0379617259   21.1858774418   
352   6.09738228829   8.55094008426   13.9650524073   21.0560435615   
353   6.09492850333   8.52335469022   13.9501016503   20.9969043119   
354   6.09038727525   8.51163910359   13.8634640016   20.9969043119   
355   6.08751942442   8.46815102923   13.8356902505   20.901498217   
356   6.08274632372   8.44623399303   13.8229306583   20.9006180177   
357   6.07987733609   8.42736844486   13.6251575909   20.8161901308   
358   6.07955273098   8.40105198293   13.6103832877   20.7908455332   
359   6.07185945356   8.40105198293   13.5520456065   20.6310673703   
360   6.07059650558   8.39370966605   13.5248878358   20.6044371781   
361   6.06993236505   8.36147696679   13.4506568266   20.5780101574   
362   6.0665065359   8.33689706402   13.4091711653   20.5187446734   
363   6.06261645633   8.30977562757   13.3430529956   20.4784321807   
364   6.0597354126   8.24325619972   13.3403859942   20.4564548407   
365   6.05682428289   8.24049374605   13.3190952986   20.3557487896   
366   6.05104353242   8.19881133589   13.3152275122   20.3479089837   
367   6.04467275942   8.19676205104   13.1959969532   20.2361350819   
368   6.04075736033   8.19676205104   13.1775300726   20.2294567047   
369   6.03967534322   8.16036248507   13.0922805696   20.1509048878   
370   6.03911706665   8.11904976369   13.0144074715   20.1381902517   
371   6.02916447926   8.0761147598   12.9947199694   20.079333658   
372   6.02775963185   8.06557103035   12.9947199694   19.9752250559   
373   6.02756454082   8.05923583874   12.9432568993   19.8955377271   
374   6.02589844554   8.04187201672   12.937597876   19.8537227345   
375   6.02549833117   8.01228159556   12.8533929639   19.8427333968   
376   6.01833850504   7.99184675503   12.7823964341   19.6454455778   
377   6.01346788998   7.96345568543   12.7328734994   19.5158829393   
378   6.01128632943   7.96215116974   12.6597881218   19.4988586384   
379   6.01089419101   7.94377334385   12.6545142097   19.4988586384   
380   6.00711683504   7.92422073686   12.5851430162   19.3355448924   
381   6.00670762907   7.91841709837   12.553808561   19.281341466   
382   6.00670762907   7.91643191029   12.553808561   19.2266928726   
383   6.00206230209   7.88335221714   12.5372272121   19.1512323381   
384   5.99362907155   7.85745911829   12.4736133873   19.0870945987   
385   5.99047117346   7.81589100658   12.4656154456   18.9687791257   
386   5.98795997437   7.79878682009   12.4537040048   18.9609923031   
387   5.98009074586   7.76341685708   12.4174740617   18.9609923031   
388   5.97796884999   7.75751970628   12.3582804101   18.8184269649   
389   5.97140509435   7.75601562512   12.2894118752   18.8184269649   
390   5.96573234209   7.72795453942   12.2434978865   18.7995691397   
391   5.96246258624   7.72622666627   12.2190468321   18.7852777633   
392   5.96132126828   7.70260907632   12.2190468321   18.7827279189   
393   5.95780375387   7.69656135812   12.215367412   18.7296348111   
394   5.95643646663   7.67158056657   12.215367412   18.7272310318   
395   5.95388081062   7.6454646748   12.1582744346   18.6303614503   
396   5.95258453094   7.62519796922   12.1450224341   18.5948321836   
397   5.95058360451   7.62134803915   12.0973355198   18.5439685361   
398   5.94692265514   7.61400762044   12.071084363   18.5267356869   
399   5.9419494579   7.56911588489   12.0154419364   18.5157711743   
400   5.9404219055   7.56045395838   11.9822642382   18.4993310264   
401   5.93978836073   7.54270767316   11.960402592   18.4981305177   
402   5.93978836073   7.54263051537   11.919606007   18.3842779565   
403   5.93788598615   7.51454404548   11.8368810789   18.1335673816   
404   5.93681552162   7.50080267317   11.8368810789   18.0764190288   
405   5.93359665387   7.47395547771   11.8239650603   18.0668021397   
406   5.93241427094   7.46086963684   11.797026249   18.0290366414   
407   5.92868112171   7.44938807452   11.7952865933   17.9067839372   
408   5.92698473868   7.42714925001   11.6860197327   17.9067839372   
409   5.92659525858   7.4001781626   11.6532487109   17.7773348334   
410   5.92171730626   7.36941367451   11.6338857286   17.7615172458   
411   5.92114166587   7.366440309   11.6194310271   17.7216621676   
412   5.91771051998   7.35282221113   11.5732986748   17.6464108495   
413   5.91596367567   7.33806858571   11.5617715031   17.5671250277   
414   5.91376807643   7.32957864272   11.4584636914   17.405841969   
415   5.91153010399   7.32921212106   11.4584636914   17.3705673974   
416   5.90699282827   7.30189355628   11.4426262405   17.3356286021   
417   5.90364990369   7.27888366869   11.4383262929   17.2569166879   
418   5.90081989623   7.248958807   11.3721608392   17.2070282877   
419   5.90081989623   7.23703380197   11.3259620948   17.2057821279   
420   5.90050154111   7.22230383285   11.2882189927   17.0842864321   
421   5.89684647285   7.21865898201   11.2388626386   16.9835877375   
422   5.89497759824   7.20757809532   11.2388626386   16.9692692404   
423   5.89318418894   7.16252897805   11.2111800557   16.9005148318   
424   5.89313305848   7.14769744331   11.1854243466   16.8614300075   
425   5.89010191093   7.14769744331   11.0909694615   16.8530826531   
426   5.88650805023   7.1266400957   11.0601678273   16.8005964861   
427   5.88596997605   7.10989448633   11.0342390937   16.7732506324   
428   5.88580152622   7.05867375921   10.9951522586   16.6925867068   
429   5.88371579173   7.05621665315   10.9845859454   16.6328475328   
430   5.88095958816   7.03868924591   10.9699781541   16.6328475328   
431   5.88071605491   7.03548673576   10.8830265767   16.6238774276   
432   5.87853274856   6.99948029298   10.7946809463   16.5264465967   
433   5.87824067289   6.99625406179   10.7615505513   16.4108843159   
434   5.87628041554   6.99100407131   10.7303900303   16.3729593249   
435   5.87515595233   6.97081848672   10.7186354334   16.3729593249   
436   5.8731139943   6.9493875579   10.6914600709   16.1761585213   
437   5.8675593053   6.94095993311   10.65787321   16.1622064841   
438   5.86477559712   6.92508694924   10.6530849908   16.1495335078   
439   5.85939029801   6.91718333546   10.6274973174   16.0064626738   
440   5.85699621066   6.89482986474   10.5669084638   15.9609509372   
441   5.85485668262   6.88337338926   10.5491200076   15.9572659439   
442   5.85265891088   6.85732326064   10.5136802544   15.7882834589   
443   5.84909481979   6.84419637426   10.4878897771   15.7335675331   
444   5.84782070171   6.84419637426   10.4878897771   15.6748616619   
445   5.84328513286   6.83152245499   10.4094870179   15.6462519138   
446   5.84100639971   6.82427693985   10.403976297   15.6277072957   
447   5.84033065492   6.81484838334   10.3972777361   15.6090723733   
448   5.83906928671   6.80433412965   10.3763140143   15.5052583922   
449   5.83718879824   6.7879343898   10.3391535094   15.467671764   
450   5.83609036975   6.7732737083   10.3080425479   15.4123832196   
451   5.83453338808   6.764385139   10.2966530152   15.4123832196   
452   5.83184084602   6.74259076485   10.2653613621   15.399845761   
453   5.83166938935   6.73669511895   10.2515148112   15.3264647688   
454   5.82878033148   6.7284909798   10.2382179143   15.3111886834   
455   5.82462762253   6.71405084115   10.2061280465   15.2192411504   
456   5.82169741881   6.68849780794   10.2030073462   15.14277273   
457   5.82084192253   6.66461343075   10.1836233418   15.0631251545   
458   5.82041165909   6.65910320077   10.1468933596   14.9710824156   
459   5.81533447802   6.64967333286   10.0999731233   14.9513268749   
460   5.80811053146   6.64967333286   10.0748812145   14.9321378673   
461   5.80745011411   6.63153899289   10.0419703939   14.9321378673   
462   5.80485172861   6.63012394164   10.0051703879   14.8191901547   
463   5.80380952259   6.61370006913   10.0001912158   14.8145570541   
464   5.80364047372   6.60671593626   10.0001912158   14.691640498   
465   5.80177155394   6.59478605721   9.97368899606   14.6769443964   
466   5.80083494386   6.59123303024   9.94997940676   14.610751478   
467   5.7992283492   6.57908175962   9.94997940676   14.5380941366   
468   5.7984765367   6.56749422394   9.87980139219   14.5248990765   
469   5.79702217414   6.56749422394   9.86626488147   14.4798937328   
470   5.79520384683   6.55726740388   9.82608341293   14.4643545412   
471   5.79332571548   6.54471682803   9.75893188699   14.4500357471   
472   5.79167970186   6.53608257188   9.75893188699   14.4436390841   
473   5.7907472968   6.53452471692   9.6787781176   14.3630356678   
474   5.78807174649   6.51659411671   9.6336310026   14.2777275388   
475   5.78586825306   6.51432195363   9.58620964476   14.2536862078   
476   5.78509993349   6.50734004292   9.57234136728   14.2483464318   
477   5.78151386995   6.49569493196   9.53974465301   14.1776863893   
478   5.78007966049   6.49569493196   9.5337582148   14.1354580669   
479   5.78007966049   6.49138462125   9.44824301367   14.1154021713   
480   5.77931918221   6.48562848137   9.44230984667   14.0951952173   
481   5.77823440989   6.47068826563   9.42942917531   14.0747911849   
482   5.77589941248   6.46309886337   9.42699203083   14.0102874153   
483   5.77456446839   6.45156172225   9.42439511057   13.9049225068   
484   5.77407351543   6.44704398659   9.35304776316   13.8258823138   
485   5.77018643476   6.44704398659   9.31586752536   13.7610912545   
486   5.76862935087   6.44552528152   9.28517057527   13.7159140709   
487   5.76570756582   6.43650463692   9.28517057527   13.6436835568   
488   5.76404593846   6.43273414707   9.22997653929   13.6436409622   
489   5.76292792651   6.43023366048   9.22902821359   13.6029938115   
490   5.75927451774   6.41312478539   9.19277924174   13.5917277706   
491   5.75927451774   6.39439001228   9.14598673174   13.5917277706   
492   5.75714578564   6.3870645876   9.07845269787   13.4942139088   
493   5.75413730683   6.38423431549   9.02876753875   13.4758055369   
494   5.75352946216   6.38333232428   9.02714309648   13.4488079321   
495   5.75286036708   6.38182636482   9.02714309648   13.425982106   
496   5.74941904873   6.37935792931   8.95243280661   13.4183658543   
497   5.74617184411   6.36534139296   8.95081341702   13.3657521481   
498   5.74556991738   6.36165346811   8.9177001721   13.3175591663   
499   5.74281195246   6.3548647388   8.89525679928   13.2760262077   
500   5.74264375386   6.33601583   8.86787304876   13.2109879692   
501   5.74156950411   6.32821371242   8.849155142   13.1655655791   
502   5.74007876441   6.32009564691   8.8366427492   13.0900530054   
503   5.73718542609   6.3162813179   8.83211306659   13.0563948729   
504   5.73524837419   6.31440785933   8.81379555677   13.0549193388   
505   5.73292598864   6.31306830046   8.79287322646   12.9459943687   
506   5.73262769297   6.30801757281   8.76046709904   12.9459943687   
507   5.73054413305   6.30101152396   8.76046709904   12.9375891978   
508   5.72851798653   6.30021039621   8.74582732547   12.8545843228   
509   5.7212903279   6.29862866141   8.7427669478   12.7871492997   
510   5.72064258108   6.28536613958   8.6944111261   12.706800291   
511   5.72060350167   6.28360416589   8.67179711009   12.6377961417   
512   5.71884672433   6.2815188495   8.65265185996   12.6174177309   
513   5.71708213954   6.28046179145   8.62393832687   12.5715224963   
514   5.71463064749   6.27849034976   8.56752956761   12.567152028   
515   5.71387421468   6.27695012057   8.54820528092   12.567152028   
516   5.71386318899   6.2766130553   8.5325595389   12.5377482736   
517   5.71197862741   6.26466508268   8.50745401675   12.5311724421   
518   5.70778690175   6.26466508268   8.47112975388   12.5001656223   
519   5.70584196706   6.26333992871   8.47112975388   12.4934582566   
520   5.70478113882   6.2627737175   8.45427260303   12.3735707413   
521   5.70369765896   6.2627737175   8.43289940884   12.3644146815   
522   5.70318798774   6.24908721829   8.42493310856   12.3221328341   
523   5.70318798774   6.2431058437   8.39814272752   12.3095295041   
524   5.70241543108   6.23725051767   8.36409552142   12.3075361522   
525   5.6987590366   6.23665133888   8.3611112151   12.2754089765   
526   5.69745135817   6.23344939325   8.30063246999   12.261053198   
527   5.69692445772   6.22830213316   8.28688899398   12.2306382727   
528   5.6885581529   6.22701050993   8.28223491502   12.2306382727   
529   5.68514445657   6.22137799282   8.26536629732   12.2092413401   
530   5.68304501208   6.22117402928   8.24875421268   12.0563757846   
531   5.68211364944   6.21926212058   8.24875421268   12.0428099924   
532   5.68170599354   6.21926212058   8.22121347989   11.9872463877   
533   5.6787976012   6.21098010577   8.14543712778   11.887673685   
534   5.67708304278   6.20729054114   8.13848550316   11.8345727733   
535   5.67654188819   6.20372323621   8.12107031373   11.8263005615   
536   5.67576201921   6.20372323621   8.10743209251   11.8159093861   
537   5.67310064392   6.19986792987   8.09582529545   11.7562289129   
538   5.67261264792   6.18011231689   8.08137329903   11.7119328085   
539   5.67187477384   6.17784447885   8.063952857   11.6944426676   
540   5.66968642472   6.17372991176   8.04560410325   11.6572958382   
541   5.66744620569   6.17294448307   7.9947282309   11.6572958382   
542   5.66698553402   6.16654890436   7.96457023121   11.6185753111   
543   5.66589460344   6.1641072679   7.94881671536   11.6154894957   
544   5.66387183344   6.15801208576   7.94369418076   11.602184312   
545   5.66213836378   6.15505849556   7.92229578481   11.5493406526   
546   5.66137454499   6.15101239543   7.92206831012   11.5412442124   
547   5.66078988266   6.14776078797   7.913324412   11.4569792081   
548   5.65958714328   6.13310857686   7.8592397044   11.4510908266   
549   5.65948144643   6.13215973826   7.84117958035   11.3886478317   
550   5.65863398357   6.13075351984   7.80336578538   11.3301246973   
551   5.65651479721   6.1305697591   7.80336578538   11.3301246973   
552   5.65521882234   6.11640455676   7.8029413004   11.3020873463   
553   5.65209390569   6.10823561006   7.78873831753   11.2479477637   
554   5.65151293914   6.10495707806   7.75675228641   11.1918810888   
555   5.64944959914   6.09911206523   7.74240743614   11.1325999613   
556   5.64879747027   6.09859237154   7.69939358483   11.1176003076   
557   5.6463484422   6.0949137816   7.65824783496   11.1127600067   
558   5.64425601073   6.09360312329   7.651534133   11.0907978778   
559   5.63924840427   6.08812964054   7.64429260243   11.0520158024   
560   5.63832188242   6.08704385952   7.63406504082   10.9913621717   
561   5.63754099937   6.08207981875   7.62327230458   10.9413180734   
562   5.63489224141   6.08009302016   7.59928342067   10.9384302982   
563   5.62769929106   6.07746210203   7.58116314087   10.8539256061   
564   5.62462268879   6.074086446   7.5448448561   10.8370290952   
565   5.61867201608   6.0730157451   7.53604441242   10.831439279   
566   5.61652166254   6.06650653629   7.51370366367   10.7424794799   
567   5.61312307451   6.06020683083   7.51370366367   10.7099592121   
568   5.6124386633   6.05973541315   7.50177162473   10.695445265   
569   5.6109880935   6.05545602393   7.47203044064   10.695445265   
570   5.60903740664   6.04699626196   7.46186293145   10.6914420563   
571   5.60837484925   6.04430569662   7.44367285921   10.6376358657   
572   5.60562817405   6.0407573613   7.40433470339   10.6012760478   
573   5.60094452661   6.03853950739   7.38806321574   10.5839498731   
574   5.60094452661   6.03074124753   7.37306154213   10.5839498731   
575   5.60041043756   6.02829701561   7.37306154213   10.5121759267   
576   5.59995678722   6.0261098478   7.34209987074   10.4964261383   
577   5.5995708452   6.02514972646   7.34043083619   10.4772848415   
578   5.59501803395   6.0201156924   7.31289921049   10.4534414282   
579   5.59310842592   6.01864302899   7.29721909971   10.4247223491   
580   5.59025435149   6.01834466876   7.27421506923   10.4106469655   
581   5.58939706636   6.01371482271   7.27421506923   10.3716536931   
582   5.5888082285   6.01170768244   7.25820644875   10.3716536931   
583   5.58725608458   6.01128677852   7.23749302016   10.3131990428   
584   5.58495432328   6.00527779187   7.20263116002   10.3131990428   
585   5.58422537367   6.00363746869   7.17750905975   10.275053428   
586   5.58186583667   6.00296060377   7.17750905975   10.2737875372   
587   5.5814518812   6.00204727387   7.16839198705   10.2737875372   
588   5.58033071069   5.99513570494   7.1397462969   10.1759811388   
589   5.57492582658   5.98791802762   7.12309342796   10.16133917   
590   5.57471292688   5.98636221241   7.12309342796   10.1243289588   
591   5.57202439748   5.97570727827   7.09701716717   10.1178211125   
592   5.57121948757   5.9747389101   7.06744310846   10.0391869823   
593   5.57101955197   5.96925211962   7.05876727173   10.0103620567   
594   5.56900337241   5.96621851043   7.04408705136   10.0103620567   
595   5.56660524045   5.96621851043   7.03399001173   10.0010122706   
596   5.56601171615   5.96223522105   7.02988030445   9.98689423388   
597   5.56495904285   5.95929221267   7.01795390364   9.92853241437   
598   5.56251750956   5.95566040101   7.01595359602   9.9264340185   
599   5.56129726435   5.9505131635   6.97061731621   9.89794423015   
600   5.55998656198   5.94513632675   6.95284164842   9.79330075117   
601   5.55805335736   5.94271173133   6.92491359013   9.79261730734   
602   5.55633550035   5.94271173133   6.91683782202   9.79261730734   
603   5.55315126226   5.93864220198   6.91252405132   9.78370727543   
604   5.55240031932   5.93789272789   6.88314975047   9.77825326525   
605   5.55036260748   5.93663377131   6.86755353164   9.76548318172   
606   5.54932370343   5.93365306816   6.85873492418   9.68914649953   
607   5.54887004444   5.93279801411   6.83709769293   9.65161507769   
608   5.54719822714   5.92876905076   6.83298276557   9.63157647531   
609   5.54573328911   5.92767158357   6.82669634235   9.59010704687   
610   5.54554515723   5.92265059919   6.80938212502   9.57639080134   
611   5.54058728704   5.92135687305   6.80226776801   9.54524295799   
612   5.54024742768   5.91796518687   6.78625347003   9.52924571272   
613   5.53963371759   5.91629509119   6.7789238942   9.47666521772   
614   5.53655514493   5.91379760453   6.77647501131   9.46589417353   
615   5.53503869585   5.91253416195   6.77647501131   9.43110814825   
616   5.53385486617   5.91141641912   6.74691544601   9.40489991056   
617   5.53170536891   5.90964391875   6.72615436448   9.39291480532   
618   5.53090604072   5.9047989533   6.70721274953   9.35334903024   
619   5.52919499773   5.90357985224   6.6999246227   9.34272247474   
620   5.52796288495   5.90051577291   6.68125551617   9.31952799405   
621   5.52781263432   5.89965989227   6.67289165091   9.29085458974   
622   5.5276656157   5.89813474878   6.67289165091   9.24249920656   
623   5.52591755283   5.89555139946   6.66881969683   9.20737115009   
624   5.52335573115   5.88989173699   6.64924381625   9.1991591132   
625   5.52279303772   5.88808417685   6.63153885569   9.193156888   
626   5.52042382885   5.88650930231   6.62405655094   9.16484930797   
627   5.51934624812   5.88610129174   6.61837494098   9.13790751256   
628   5.51647289478   5.88548481921   6.6069553511   9.07615093088   
629   5.51647289478   5.88364388524   6.6016475444   9.04661671959   
630   5.51526221417   5.88097481982   6.59123304041   9.01471968565   
631   5.51323286283   5.88095017929   6.58623709898   9.0128107687   
632   5.51161746034   5.87856330222   6.56152241661   9.0128107687   
633   5.51087279333   5.87822340192   6.54607270125   8.93034383765   
634   5.50720144826   5.87654902749   6.53608265469   8.92923461763   
635   5.50592103739   5.87012610858   6.52864292579   8.91047266038   
636   5.50281886789   5.86897075942   6.52309505509   8.89510642755   
637   5.50185317944   5.8647991987   6.51790569374   8.8412980259   
638   5.50110294741   5.85909605717   6.50734006359   8.81561303547   
639   5.50066721709   5.8572813209   6.49991014834   8.74686952057   
640   5.49836851414   5.85488007251   6.49138462125   8.70429826428   
641   5.49721263377   5.85188715912   6.48908985576   8.70429826428   
642   5.49500674502   5.8488547294   6.48023934517   8.68414191698   
643   5.49402836896   5.84717492921   6.46873831954   8.63760825429   
644   5.49324651465   5.84484778867   6.45082287226   8.61085963259   
645   5.49145366416   5.84267200634   6.44886270739   8.60007146299   
646   5.48941887196   5.84100855467   6.44552524821   8.5984663821   
647   5.48841338146   5.83773476166   6.43650463692   8.58270974978   
648   5.48619061325   5.83623280581   6.43273414708   8.58270974978   
649   5.48611486618   5.83578629963   6.42407020449   8.54623058989   
650   5.48502247376   5.83450980669   6.4196507501   8.46142238485   
651   5.48310408562   5.83450980669   6.40609529362   8.46142238485   
652   5.48070210572   5.83016330259   6.40609529362   8.4407441072   
653   5.48001752445   5.82976255448   6.3909905944   8.4407441072   
654   5.47881179187   5.82824605564   6.38742268664   8.39295776272   
655   5.47668440912   5.82196071084   6.38603515046   8.39295776272   
656   5.47585817758   5.82162071992   6.38333232844   8.36564060744   
657   5.47262736362   5.82099665804   6.36550127529   8.35731662519   
658   5.47238344303   5.81746884762   6.35991372947   8.31511698119   
659   5.46961296186   5.81672382343   6.35166534844   8.28673016253   
660   5.46859640881   5.80970942329   6.32825315716   8.26245207477   
661   5.46803557336   5.80408909835   6.32699854638   8.21901185634   
662   5.46647409327   5.80332189738   6.32338202407   8.18677371768   
663   5.46525985374   5.8011273957   6.32014961907   8.16859598042   
664   5.46424976719   5.80081243441   6.31775871144   8.16086758087   
665   5.46250531334   5.80033261886   6.31379009399   8.16086758087   
666   5.45922605298   5.79941713465   6.31306828455   8.09282661249   
667   5.45730322422   5.79786962104   6.30130561228   8.05023923081   
668   5.45618479024   5.79698671631   6.29855144279   8.04145676397   
669   5.45398040436   5.79454864858   6.29426656992   8.02162705606   
670   5.45243310803   5.79385184212   6.29223329814   8.00226712857   
671   5.45243310803   5.79215089424   6.29213301538   7.99918514653   
672   5.44988299466   5.79048174703   6.28152178747   7.97717420728   
673   5.44745382495   5.78313202921   6.27894127785   7.93740174723   
674   5.4456756594   5.78096446007   6.2787517766   7.92582491714   
675   5.44342190043   5.77897050195   6.27694967868   7.92582491714   
676   5.44219136345   5.77822560719   6.27157101543   7.89072917023   
677   5.44200443098   5.77701008218   6.26333239538   7.8581344026   
678   5.43988529462   5.77587635087   6.25555693732   7.8513686749   
679   5.43894974062   5.77555931357   6.25555693732   7.81905061156   
680   5.43894974062   5.7709222243   6.249942355   7.80253998936   
681   5.43802054385   5.76448326917   6.23987862325   7.79709837159   
682   5.43608054336   5.76326789399   6.23987862325   7.79709837159   
683   5.43395373292   5.76218389192   6.23725056438   7.76694453033   
684   5.43146593506   5.76096325849   6.22935873105   7.71691485508   
685   5.43146593506   5.7601153386   6.22701051025   7.67408896604   
686   5.43032251696   5.758273887   6.2213915809   7.66367989279   
687   5.4292675295   5.75623350176   6.21858719984   7.64510929784   
688   5.42913567596   5.75568164222   6.2138480847   7.6373863158   
689   5.42830099668   5.75568164222   6.2138480847   7.6027826529   
690   5.42625519587   5.75393121289   6.21098011482   7.6027826529   
691   5.42500983374   5.75206531935   6.20461933196   7.56622734755   
692   5.42125119097   5.74943223315   6.20461933196   7.56073782644   
693   5.41788396986   5.74798125879   6.19986793166   7.54683626123   
694   5.41765833959   5.74497796346   6.18012008386   7.52924223495   
695   5.4176120067   5.7448360852   6.1789485523   7.52117362434   
696   5.41671439328   5.74351405747   6.1789485523   7.4750764758   
697   5.41485036288   5.74224755445   6.17055741538   7.45399508517   
698   5.41409930395   5.73607721497   6.16656492881   7.42456893347   
699   5.41279307644   5.73450912928   6.16410769183   7.42456893347   
700   5.40930672757   5.72851098311   6.16043203271   7.41932147729   
701   5.40870756136   5.72851098311   6.16043203271   7.36215845954   
702   5.40693623879   5.72706410561   6.15128914646   7.35318424913   
703   5.40427933029   5.72532550869   6.14707932877   7.34371556466   
704   5.40231526227   5.72186159358   6.14707932877   7.32196345014   
705   5.40148072905   5.72097485186   6.13508666198   7.31271809827   
706   5.40032958   5.72022098797   6.13325116745   7.29768118738   
707   5.39916921032   5.71725993199   6.1321673972   7.2906554327   
708   5.39745061238   5.71544309061   6.12838795069   7.24991681762   
709   5.39536554763   5.71412633915   6.12838795069   7.22704319623   
710   5.39469032187   5.71224160739   6.108157897   7.21722216119   
711   5.39374360395   5.71051311582   6.10735890197   7.21722216119   
712   5.39123176194   5.70480939518   6.10735890197   7.17096859169   
713   5.38995791605   5.70258217794   6.09840180451   7.16486273691   
714   5.38828592546   5.70224266006   6.09706388873   7.13414381072   
715   5.38730254744   5.70041872558   6.0961919766   7.13076295993   
716   5.38636399056   5.70041872558   6.0948755287   7.11549703135   
717   5.38505495112   5.6967750123   6.08980280255   7.10563220866   
718   5.3830452546   5.69375158777   6.08676468735   7.09378675188   
719   5.38139476542   5.69142974471   6.08097615452   7.05009476474   
720   5.37929946228   5.68677569896   6.06650653684   7.04805299395   
721   5.37829767882   5.68677569896   6.06438379996   7.03755606699   
722   5.37780286912   5.68341658435   6.05973541477   7.03755606699   
723   5.37589691596   5.68250859966   6.05739525744   7.0134800781   
724   5.37347746939   5.67972045606   6.04990948717   7.0134800781   
725   5.37105582665   5.6777768933   6.04990948717   7.00231600298   
726   5.37002750172   5.67497240969   6.04075782544   6.96589834617   
727   5.36830387445   5.67440285826   6.03937894356   6.96054450073   
728   5.36550673415   5.67404614586   6.03273190211   6.94158408467   
729   5.36392958848   5.67280330301   6.03244391062   6.93893159501   
730   5.3631680685   5.66982654263   6.03244391062   6.88031099977   
731   5.36028168705   5.66982654263   6.02894475283   6.88002784616   
732   5.36028168705   5.66910683095   6.02894475283   6.88002784616   
733   5.35524270955   5.66761261644   6.0214591931   6.85865582129   
734   5.35524270955   5.66368366423   6.0214591931   6.84216788697   
735   5.35416018817   5.66299323573   6.01833830577   6.8400832112   
736   5.35343424729   5.66165316381   6.01628073629   6.82895081264   
737   5.35283224068   5.6609902201   6.0152527155   6.81231818931   
738   5.35084053469   5.65997803428   6.01128555029   6.79607272533   
739   5.3483593565   5.65997803428   6.0083797495   6.78294696878   
740   5.34570032838   5.65928162003   6.00289621499   6.76204836986   
741   5.34422033182   5.65674874023   6.00289621499   6.7285157841   
742   5.34172505774   5.65482029836   6.00205886381   6.71990298101   
743   5.34035476551   5.65227219135   5.99026206435   6.71365516854   
744   5.34004642639   5.65024688588   5.98796175273   6.70413312122   
745   5.33986687622   5.6451696347   5.98021594588   6.70288045152   
746   5.33824902884   5.6451696347   5.97657200889   6.69453157949   
747   5.33643130849   5.64071023734   5.96818300165   6.68053081843   
748   5.33643130849   5.64071023734   5.96579239628   6.64663545582   
749   5.33384852553   5.64039412498   5.96225401479   6.64418224397   
750   5.33333070668   5.63669767064   5.95949622297   6.64418224397   
751   5.33260958042   5.6356746544   5.95243801538   6.63153870095   
752   5.33189303606   5.63412187571   5.94773607641   6.62870732264   
753   5.32915330833   5.63236379044   5.94773607641   6.62186547221   
754   5.32802193003   5.62756825525   5.94485291122   6.60843528189   
755   5.32500701627   5.62159680131   5.94294356526   6.59902331382   
756   5.32322780873   5.62159680131   5.94008969228   6.59391363315   
757   5.32210606013   5.61449119623   5.93817610188   6.59123304483   
758   5.3204709348   5.61449119623   5.9365423402   6.58172638394   
759   5.31922040699   5.61226456759   5.93439768261   6.56009365667   
760   5.31819744733   5.61057818432   5.93195911897   6.55034703919   
761   5.31472849553   5.6098150729   5.93065013267   6.54078527021   
762   5.31371799402   5.60703874083   5.92872057161   6.53608249202   
763   5.31243146552   5.60579608963   5.92558841308   6.51946974256   
764   5.3120940728   5.60451512596   5.92187968244   6.50734008446   
765   5.31175360225   5.60250363991   5.91982765975   6.50400049808   
766   5.30885844897   5.59989603858   5.91783888118   6.49979785577   
767   5.30634685977   5.59977506966   5.91559539997   6.49577944603   
768   5.30536890922   5.59902434287   5.91494429785   6.49577944603   
769   5.30459458609   5.59305876995   5.91494429785   6.49138462125   
770   5.30459458609   5.59207371671   5.91422941059   6.47967095014   
771   5.30167053251   5.59016534941   5.90486943572   6.44552521121   
772   5.30048185041   5.58809914684   5.90138877829   6.44373453894   
773   5.29948973008   5.586846613   5.90072567388   6.43650463694   
774   5.29862593889   5.58385281365   5.89688446579   6.43273414713   
775   5.29677521077   5.58385281365   5.8908340936   6.42640015259   
776   5.29390760193   5.58081891152   5.88984249256   6.42154366986   
777   5.29244474124   5.57614347227   5.88842200345   6.42154366986   
778   5.29227297254   5.57440042061   5.88578957305   6.40011029442   
779   5.29071061954   5.57439402425   5.88241072535   6.39147146073   
780   5.28851956489   5.57439402425   5.88208604373   6.38768072153   
781   5.28851956489   5.57132201628   5.8809790169   6.3833323613   
782   5.28689221243   5.57132201628   5.87889394204   6.38152007672   
783   5.28514633082   5.57129101507   5.87855722907   6.37279613141   
784   5.28429529864   5.57111939384   5.8719122363   6.35566877761   
785   5.28234034986   5.56785070527   5.86879480508   6.34590620867   
786   5.28234034986   5.56594801422   5.86542974985   6.33601803364   
787   5.28198325572   5.56206653079   5.85854424659   6.32863888768   
788   5.28033068035   5.56127945823   5.85854424659   6.32530258958   
789   5.28033068035   5.55925823872   5.85740046635   6.31689964929   
790   5.27750974636   5.55817724996   5.85440543355   6.31616359481   
791   5.27645123567   5.55738429152   5.852237489   6.31306844815   
792   5.27492220735   5.55593995436   5.852237489   6.309371636   
793   5.27474426739   5.55295610943   5.84678842205   6.30480033915   
794   5.27372220985   5.55295610943   5.84471473393   6.2968314311   
795   5.27266563019   5.54967732549   5.84402297039   6.29638151082   
796   5.27052237982   5.54874762765   5.84098234888   6.29165763087   
797   5.26870678582   5.54715277331   5.83857280979   6.28266430947   
798   5.26670535349   5.54522428013   5.83464244008   6.28181650084   
799   5.26638261282   5.54207727056   5.83158555371   6.28181650084   
800   5.26396950183   5.54104311307   5.83022568259   6.28151784394   
801   5.26396950183   5.53786931982   5.82665537513   6.27694965368   
802   5.26181830741   5.53586169203   5.82665537513   6.26425941166   
803   5.2601033549   5.53586169203   5.82197802212   6.26333336742   
804   5.25749707017   5.5330051653   5.82044529216   6.23991050885   
805   5.25703911333   5.53228752186   5.8189856163   6.23725127321   
806   5.25669431063   5.53113677447   5.8125262553   6.22844796055   
807   5.25500143221   5.52881839466   5.80706425442   6.22844796055   
808   5.25218424433   5.52782890845   5.80322045289   6.22701051525   
809   5.25185757692   5.52746544007   5.80180811508   6.22549256889   
810   5.25152820307   5.526718731   5.80180811508   6.22155116389   
811   5.24898123083   5.52436833437   5.80084809569   6.21098031175   
812   5.24882734803   5.51949597472   5.79910374638   6.2041122584   
813   5.24652661656   5.5184832293   5.79760711034   6.19986794032   
814   5.24416891384   5.51501275004   5.79559880527   6.19878449073   
815   5.24285774942   5.51436287497   5.79353060478   6.19878449073   
816   5.24285774942   5.51436287497   5.79245474028   6.19763622421   
817   5.23877822348   5.51318882944   5.78805409701   6.18786717991   
818   5.23807249037   5.51318882944   5.7866582833   6.18032297133   
819   5.2350440681   5.51154561843   5.78351370581   6.1671617645   
820   5.23431496369   5.50989593417   5.78224079636   6.16697655771   
821   5.23308061335   5.50854830279   5.78224079636   6.16405452835   
822   5.23053089397   5.50527503491   5.77841654564   6.16053191306   
823   5.22986984617   5.50124745911   5.77820643034   6.15945576628   
824   5.22861529531   5.49998112124   5.77619848468   6.15344113773   
825   5.22831799681   5.49887664113   5.77619848468   6.14289937446   
826   5.225322501   5.49824102035   5.77580197073   6.14051811473   
827   5.22494074516   5.49591973634   5.77476615328   6.13541522669   
828   5.22278743473   5.49465721602   5.76834051359   6.13217088932   
829   5.22091949925   5.49465721602   5.76834051359   6.12915398901   
830   5.21949879132   5.49264250031   5.76424871193   6.12208386526   
831   5.21762528635   5.49126722133   5.76219755255   6.11893851407   
832   5.21711249481   5.48882120197   5.76219755255   6.11439369328   
833   5.21494508805   5.48472662516   5.76216003975   6.10902361484   
834   5.21341001485   5.48378480078   5.75845729588   6.09898370128   
835   5.21182003392   5.48141134103   5.75304048125   6.09797888897   
836   5.21146799652   5.48035202242   5.75223597875   6.09797888897   
837   5.21004075748   5.47806255283   5.75160911065   6.09493534379   
838   5.20941857191   5.47806255283   5.75160911065   6.09154727357   
839   5.20750377702   5.47788433549   5.74948956468   6.08906891819   
840   5.20682265509   5.47318715885   5.74447810998   6.08796645692   
841   5.20303889918   5.47289568951   5.74122441871   6.07471098128   
842   5.20212961809   5.47207857761   5.7396442082   6.07272927066   
843   5.20066856114   5.47086162167   5.73681077369   6.07234395539   
844   5.1988097118   5.4691393694   5.73580453861   6.0678544188   
845   5.1988097118   5.46821636806   5.73291171795   6.0678544188   
846   5.19600572496   5.46590287472   5.73291171795   6.06650653718   
847   5.19457217705   5.46357271398   5.72924223485   6.0605231646   
848   5.19433178638   5.46081288618   5.72809316875   6.059735411   
849   5.19414412013   5.46071794877   5.72809316875   6.05281179467   
850   5.19143913071   5.46071794877   5.72791785078   6.04180737068   
851   5.19143913071   5.45629357704   5.72101202477   6.04075718115   
852   5.19082431519   5.45584625854   5.72065011009   6.03799827155   
853   5.18930222738   5.45443740914   5.71995002647   6.03429411119   
854   5.18732968058   5.45275309049   5.71559491698   6.0272496014   
855   5.18645262349   5.44870792739   5.71422773922   6.02380939123   
856   5.18437037461   5.44806921183   5.7129510845   6.02380939123   
857   5.18330649894   5.44806921183   5.71192668556   6.01833826429   
858   5.18173070976   5.44689547749   5.70664701711   6.01527231229   
859   5.18102103527   5.44225106738   5.70664701711   6.01129188572   
860   5.17821344707   5.44225106738   5.70616070684   6.00657765384   
861   5.17567591193   5.43939624193   5.7042658466   6.00200987014   
862   5.17533268695   5.43850350409   5.70185450902   5.98802886044   
863   5.17423844232   5.43850350409   5.70018158296   5.98600611689   
864   5.17207396395   5.43779802668   5.69360051748   5.98600611689   
865   5.17071479698   5.43779802668   5.69360051748   5.98106556212   
866   5.1698567055   5.43329620506   5.68832654166   5.97904697488   
867   5.16817473732   5.43189474162   5.6865531794   5.97904697488   
868   5.16550956336   5.43163244697   5.67854595004   5.97079442141   
869   5.16515864701   5.43089794935   5.67802274115   5.96221447605   
870   5.16354524874   5.42950227664   5.67574024005   5.95958471495   
871   5.16155876428   5.4285733968   5.67574024005   5.95958471495   
872   5.16059014187   5.4285733968   5.67401394184   5.95131186973   
873   5.15905198796   5.42597853216   5.67401394184   5.94631824312   
874   5.15784875543   5.42437914544   5.67230740048   5.94285364781   
875   5.155348223   5.42109857539   5.67105946218   5.94285364781   
876   5.15454264151   5.4181316351   5.66774048677   5.93978727976   
877   5.15177522898   5.41743081492   5.664942838   5.93898407946   
878   5.15177522898   5.4170077603   5.66464014662   5.93572402449   
879   5.15143051466   5.41604041027   5.66464014662   5.93395103883   
880   5.15016415506   5.41349812399   5.66373357128   5.93260165103   
881   5.14782791201   5.41140456137   5.66129228643   5.93138965856   
882   5.14753668094   5.4107955108   5.65928548797   5.928346243   
883   5.1473093809   5.40733088683   5.65928548797   5.92629943713   
884   5.14559528266   5.40584855345   5.65628339774   5.92161683102   
885   5.14140066419   5.40501354016   5.65405761877   5.92061681006   
886   5.1408634813   5.40501354016   5.65269621374   5.91767456648   
887   5.14047480935   5.40007422435   5.65107037004   5.91625310546   
888   5.13968606415   5.3972970561   5.64764790276   5.91336715738   
889   5.13352491601   5.39535110528   5.64662850355   5.90964176296   
890   5.13352491601   5.39429875481   5.64262811162   5.90891490034   
891   5.13309631156   5.39290364052   5.64175554398   5.90279859977   
892   5.13219139524   5.39069420419   5.63902877428   5.90035720194   
893   5.13120625299   5.38852336873   5.63499846304   5.8975578837   
894   5.13120625299   5.38641923003   5.63368149755   5.8975578837   
895   5.12922581148   5.38630699316   5.63368149755   5.89445500361   
896   5.12698472068   5.38557487913   5.62596455722   5.89445500361   
897   5.12607766277   5.38338932244   5.62596455722   5.89214877501   
898   5.12452123103   5.38099819841   5.62120922468   5.89056531103   
899   5.12323263587   5.38039196148   5.62120922468   5.88605785035   
900   5.12165536302   5.37737236846   5.6140581062   5.88576604054   
901   5.12043139013   5.37659386081   5.6140581062   5.88295532112   
902   5.11928204961   5.37413551597   5.61230622845   5.88119738944   
903   5.11928204961   5.37336270789   5.60994942517   5.87963704823   
904   5.11856128359   5.37246637935   5.60622471359   5.87800484445   
905   5.11678750538   5.37246637935   5.60466072718   5.87549313584   
906   5.11522478994   5.36993406435   5.60466072718   5.8689248898   
907   5.11410672298   5.36993406435   5.6003241599   5.86481358121   
908   5.11396454101   5.3668817013   5.60002882727   5.85906456902   
909   5.11255241257   5.3652573711   5.60002882727   5.85698126181   
910   5.10933555938   5.36421044559   5.59533712425   5.85396297338   
911   5.10884809878   5.36192073555   5.59311724979   5.85108749013   
912   5.10758367082   5.36008680702   5.59220692293   5.84932078671   
913   5.10595204443   5.35646212083   5.59119563079   5.84157167735   
914   5.10321070009   5.35373298784   5.58717645861   5.84101290778   
915   5.10321070009   5.34941366077   5.58687705392   5.8398431101   
916   5.10304296677   5.34941366077   5.58387950401   5.83877722551   
917   5.09959326992   5.34545655749   5.58387950401   5.83740891506   
918   5.09836386123   5.34479638287   5.58173466703   5.83477232291   
919   5.09668828584   5.34291729294   5.57841427999   5.83144482517   
920   5.09601587429   5.34033838888   5.57841427999   5.83016306387   
921   5.09440108869   5.34033838888   5.57597519283   5.82286555486   
922   5.09407789372   5.33852734972   5.5737037305   5.82089776201   
923   5.09316146185   5.33775626272   5.5737037305   5.82070597178   
924   5.09316146185   5.33685054009   5.57086724378   5.81654060473   
925   5.09245106743   5.33412535234   5.56876292864   5.81654060473   
926   5.08851368252   5.33136108247   5.56876292864   5.81012699709   
927   5.08851368252   5.33136108247   5.56507997487   5.81012699709   
928   5.08676012946   5.33000863311   5.56445797943   5.80502072335   
929   5.08303063487   5.33000863311   5.56186492804   5.8030836172   
930   5.08303063487   5.32865666779   5.55995012452   5.80198278629   
931   5.08131229901   5.32410265972   5.5590001435   5.80088522292   
932   5.07885754853   5.32117630858   5.55613321076   5.80088522292   
933   5.07821579208   5.31966209364   5.55613321076   5.79841125358   
934   5.07519955623   5.31849728979   5.5534671278   5.79747287435   
935   5.07519955623   5.31730710218   5.55291341875   5.79502878902   
936   5.07437421183   5.31540644784   5.55032354501   5.79502878902   
937   5.06955988268   5.31540644784   5.55032354501   5.79260892008   
938   5.06790909045   5.31327883076   5.54503728638   5.7918994344   
939   5.06675155421   5.31205349349   5.54146780262   5.78928773105   
940   5.06675155421   5.31129360698   5.53968434837   5.78366399963   
941   5.06498998339   5.30701933529   5.53824486828   5.78132684026   
942   5.06498998339   5.30653935642   5.53728796125   5.78132684026   
943   5.06053812803   5.30570943793   5.53287742112   5.77855636686   
944   5.05704541984   5.30460238448   5.53192807683   5.77819546304   
945   5.05608425241   5.30355076826   5.53050686946   5.77592689385   
946   5.05522455296   5.30250024152   5.52797320752   5.77452444431   
947   5.05422486512   5.30191349097   5.52782432302   5.76616949615   
948   5.0523534494   5.29691275531   5.52532548909   5.76616949615   
949   5.05209925631   5.29623478226   5.52316213746   5.76473059629   
950   5.05052518057   5.29334731187   5.52134452313   5.76473059629   
951   5.04856309491   5.29316624654   5.5186260043   5.76408222521   
952   5.04662130081   5.29173381035   5.51400238609   5.76231224821   
953   5.04577992777   5.29082302944   5.51400238609   5.75619852443   
954   5.04474326508   5.28902041287   5.51143031117   5.75314215857   
955   5.04256083623   5.2863318848   5.51062551968   5.75078768991   
956   5.03923168193   5.28618044828   5.50855900958   5.75020095423   
957   5.03831172402   5.28392467933   5.50855900958   5.74771133194   
958   5.03661923224   5.28274017778   5.50723717818   5.7451798118   
959   5.03539075015   5.28201582186   5.50603980884   5.74296122451   
960   5.0345509034   5.28013682389   5.50299245069   5.73964746957   
961   5.03247052312   5.28000624074   5.50051474284   5.73964746957   
962   5.03156394979   5.27720260618   5.49934012195   5.73667177124   
963   5.02844426424   5.27595716462   5.49721445494   5.73667177124   
964   5.02767257043   5.27509918765   5.49721445494   5.73259350553   
965   5.02599010345   5.27404199129   5.49651045065   5.72900995504   
966   5.02599010345   5.27212319928   5.49530427577   5.72440725087   
967   5.02522159286   5.27005603379   5.49185004381   5.72266039978   
968   5.02370975924   5.26945497517   5.49074133779   5.72266039978   
969   5.02235032456   5.26748585452   5.48656362281   5.72124751084   
970   5.01678345328   5.26461908821   5.48656362281   5.72037490638   
971   5.01609424667   5.26084183076   5.48343939242   5.71916219379   
972   5.01375350835   5.2607631076   5.48214637807   5.71408193204   
973   5.01247281132   5.2607631076   5.48074706855   5.71375207626   
974   5.01161449512   5.25676877748   5.4755026256   5.71128733325   
975   5.01115823452   5.25489338959   5.4755026256   5.71128733325   
976   5.01042735501   5.25451462899   5.47515104794   5.70645180203   
977   5.00666243412   5.25397302495   5.47290890174   5.70474069125   
978   5.00536886273   5.25344517721   5.47271613752   5.70389240417   
979   5.00503944052   5.24970060085   5.47070601004   5.70015035613   
980   5.00296341314   5.24872951493   5.47070601004   5.6942507283   
981   5.00154943087   5.24872951493   5.4701134111   5.6942507283   
982   5.00024516169   5.24752812849   5.46795767059   5.6921785562   
983   4.99925397694   5.24538014482   5.46566309665   5.68689563883   
984   4.99925397694   5.24133205448   5.4647998616   5.68544426779   
985   4.99669678017   5.24064527005   5.4647998616   5.68516014524   
986   4.99539836167   5.23842207557   5.46420381839   5.68516014524   
987   4.99510612243   5.23605236194   5.45840393948   5.68447759562   
988   4.99226219018   5.23339194983   5.45840393948   5.68068989905   
989   4.99152163884   5.23292804716   5.45605507493   5.67547776144   
990   4.98973096257   5.23182484789   5.45273947525   5.67547776144   
991   4.98799998254   5.23182484789   5.44943446489   5.67341278119   
992   4.98600485488   5.22799624466   5.44756124526   5.67056808179   
993   4.98454709304   5.22799624466   5.44659559263   5.6680180681   
994   4.98330123977   5.22760264085   5.44263508319   5.6665812751   
995   4.98212419236   5.2240388052   5.44167417548   5.6665812751   
996   4.98003915376   5.22292507656   5.43988807551   5.66439874608   
997   4.98003915376   5.22155231449   5.43757744194   5.66264282288   
998   4.97595482386   5.22093197768   5.43757744194   5.66264282288   
999   4.97459852105   5.21989226956   5.43443581618   5.65990427335   


==> plot/con_u_1_0.4.txt <==
x   y
0.0   0.941562622474
0.01   0.944408246068
0.02   0.946263252334
0.03   0.947250026243
0.04   0.947481045247
0.05   0.947058879283
0.06   0.946076190768
0.07   0.944615734602
0.08   0.942750358166
0.09   0.940543001326
0.1   0.938046696427
0.11   0.935304568297
0.12   0.932349834248
0.13   0.929205804072
0.14   0.925885880044
0.15   0.922393556921
0.16   0.918722421942
0.17   0.914856154828
0.18   0.910768527783
0.19   0.906423405493
0.2   0.901774745125
0.21   0.89676659633
0.22   0.891333101239
0.23   0.885398494467
0.24   0.878877103111
0.25   0.871673346748
0.26   0.863681737439
0.27   0.854786879728
0.28   0.84486347064
0.29   0.833776299681
0.3   0.821380248841
0.31   0.807520292592
0.32   0.792031497887
0.33   0.774739024162
0.34   0.755458123335
0.35   0.733994139806
0.36   0.710142510457
0.37   0.683688764653
0.38   0.65440852424
0.39   0.622067503548
0.4   0.586421509386
0.41   0.547216441049
0.42   0.504188290311
0.43   0.457063141429
0.44   0.405557171144
0.45   0.349376648676
0.46   0.28821793573
0.47   0.221767486491
0.48   0.149701847628
0.49   0.071687658291
0.5   -0.0126183498877
0.51   0.0767590073878
0.52   0.151358519199
0.53   0.220452326706
0.54   0.284338052998
0.55   0.343304772885
0.56   0.397633012903
0.57   0.447594751308
0.58   0.493453418081
0.59   0.535463894925
0.6   0.573872515267
0.61   0.608917064255
0.62   0.640826778762
0.63   0.669822347384
0.64   0.696115910438
0.65   0.719911059965
0.66   0.741402839731
0.67   0.760777745222
0.68   0.778213723648
0.69   0.793880173943
0.7   0.807937946762
0.71   0.820539344485
0.72   0.831828121215
0.73   0.841939482775
0.74   0.851000086714
0.75   0.859128042304
0.76   0.866432910538
0.77   0.873015704133
0.78   0.87896888753
0.79   0.884376376892
0.8   0.889313540103
0.81   0.893847196775
0.82   0.898035618238
0.83   0.901928527547
0.84   0.905567099481
0.85   0.90898396054
0.86   0.912203188948
0.87   0.915240314653
0.88   0.918102319324
0.89   0.920787636354
0.9   0.923286150859
0.91   0.925579199677
0.92   0.927639571371
0.93   0.929431506226
0.94   0.930910696249
0.95   0.932024285171
0.96   0.932710868446
0.97   0.932900493251
0.98   0.932514658485
0.99   0.931466314771
1.0   0.929659864456


==> plot/con_u_1_0.5.txt <==
x   y
0.0   0.944672857594
0.01   0.942336782333
0.02   0.940214913864
0.03   0.938273592053
0.04   0.936477225871
0.05   0.934788293393
0.06   0.933167341799
0.07   0.931572987376
0.08   0.929961915514
0.09   0.92828888071
0.1   0.926506706565
0.11   0.924566285786
0.12   0.922416580184
0.13   0.920004620676
0.14   0.917275507285
0.15   0.914172409136
0.16   0.910636564464
0.17   0.906607280605
0.18   0.902021934001
0.19   0.896815970202
0.2   0.890922903859
0.21   0.884274318731
0.22   0.876799867682
0.23   0.868427272679
0.24   0.859082324797
0.25   0.848688884214
0.26   0.837168880215
0.27   0.824442311189
0.28   0.810427244629
0.29   0.795039817136
0.3   0.778194234413
0.31   0.759802771272
0.32   0.739775771627
0.33   0.718021648498
0.34   0.69444688401
0.35   0.668956029394
0.36   0.641451704986
0.37   0.611834600226
0.38   0.580003473661
0.39   0.545855152941
0.4   0.509284534823
0.41   0.470184585169
0.42   0.428446338945
0.43   0.383958900223
0.44   0.336609442179
0.45   0.286283207097
0.46   0.232863506363
0.47   0.17623172047
0.48   0.116267299015
0.49   0.052847760702
0.5   -0.0141513066619
0.51   0.048600739156
0.52   0.11174385926
0.53   0.171333933397
0.54   0.227508318165
0.55   0.280401699782
0.56   0.330146094083
0.57   0.37687084652
0.58   0.420702632168
0.59   0.461765455718
0.6   0.500180651481
0.61   0.536066883384
0.62   0.569540144977
0.63   0.600713759426
0.64   0.629698379515
0.65   0.65660198765
0.66   0.681529895854
0.67   0.704584745767
0.68   0.72586650865
0.69   0.745472485382
0.7   0.763497306461
0.71   0.780032932005
0.72   0.795168651747
0.73   0.808991085043
0.74   0.821584180864
0.75   0.833029217804
0.76   0.843404804072
0.77   0.852786877497
0.78   0.861248705528
0.79   0.868860885231
0.8   0.87569134329
0.81   0.881805336012
0.82   0.887265449318
0.83   0.89213159875
0.84   0.896461029469
0.85   0.900308316253
0.86   0.903725363501
0.87   0.90676140523
0.88   0.909463005074
0.89   0.911874056288
0.9   0.914035781746
0.91   0.915986733938
0.92   0.917762794975
0.93   0.919397176586
0.94   0.92092042012
0.95   0.922360396543
0.96   0.92374230644
0.97   0.925088680017
0.98   0.926419377095
0.99   0.927751587116
1.0   0.929099829141


==> plot/con_u_2_0.4.txt <==
x   y
0.0   0.94090330051
0.01   0.943746931478
0.02   0.94560063879
0.03   0.946586721718
0.04   0.946817578953
0.05   0.946395708607
0.06   0.945413708212
0.07   0.943954274719
0.08   0.942090204499
0.09   0.939884393344
0.1   0.937389836463
0.11   0.934649628488
0.12   0.931696963468
0.13   0.928555134875
0.14   0.925237535598
0.15   0.921747657947
0.16   0.918079093652
0.17   0.914215533862
0.18   0.910130769146
0.19   0.905788689495
0.2   0.901143284316
0.21   0.896138642438
0.22   0.89070895211
0.23   0.884778501001
0.24   0.878261676198
0.25   0.87106296421
0.26   0.863076950964
0.27   0.854188321809
0.28   0.844271861511
0.29   0.833192454258
0.3   0.820805083657
0.31   0.806954832736
0.32   0.79147688394
0.33   0.774196519136
0.34   0.754929119611
0.35   0.733480166071
0.36   0.709645238641
0.37   0.683210016869
0.38   0.653950279719
0.39   0.621631905577
0.4   0.586010872248
0.41   0.546833256957
0.42   0.503835236349
0.43   0.45674308649
0.44   0.405273182863
0.45   0.349132000372
0.46   0.288016113343
0.47   0.221612195519
0.48   0.149597020064
0.49   0.0716374595612
0.5   -0.0126095139855
0.51   0.0769139555138
0.52   0.151664056226
0.53   0.220897338647
0.54   0.284912026658
0.55   0.343997778605
0.56   0.398435687303
0.57   0.448498280031
0.58   0.494449518539
0.59   0.536544799041
0.6   0.575030952222
0.61   0.610146243229
0.62   0.642120371681
0.63   0.671174471662
0.64   0.697521111722
0.65   0.721364294881
0.66   0.742899458623
0.67   0.762313474903
0.68   0.779784650139
0.69   0.795482725218
0.7   0.809568875496
0.71   0.822195710794
0.72   0.8335072754
0.73   0.84363904807
0.74   0.852717942027
0.75   0.860862304961
0.76   0.86818191903
0.77   0.874778000858
0.78   0.880743201536
0.79   0.886161606624
0.8   0.891108736148
0.81   0.8956515446
0.82   0.899848420941
0.83   0.903749188598
0.84   0.907395105467
0.85   0.910818863908
0.86   0.914044590752
0.87   0.917087847293
0.88   0.919955629296
0.89   0.92264636699
0.9   0.925149925074
0.91   0.927447602713
0.92   0.929512133538
0.93   0.931307685648
0.94   0.93278986161
0.95   0.933905698458
0.96   0.934593667691
0.97   0.934783675278
0.98   0.934397061654
0.99   0.933346601721
1.0   0.931536504848


==> plot/con_u_2_0.5.txt <==
x   y
0.0   0.942459256187
0.01   0.940128654926
0.02   0.938011758518
0.03   0.936074985703
0.04   0.93428282885
0.05   0.932597853956
0.06   0.930980700652
0.07   0.929390082194
0.08   0.927782785471
0.09   0.926113671
0.1   0.924335672929
0.11   0.922399799034
0.12   0.920255130722
0.13   0.91784882303
0.14   0.915126104624
0.15   0.912030277799
0.16   0.908502718483
0.17   0.904482876229
0.18   0.899908274223
0.19   0.89471450928
0.2   0.888835251845
0.21   0.882202245991
0.22   0.874745309423
0.23   0.866392333475
0.24   0.85706928311
0.25   0.846700196921
0.26   0.835207187131
0.27   0.822510439593
0.28   0.80852821379
0.29   0.793176842833
0.3   0.776370733464
0.31   0.758022366055
0.32   0.738042294608
0.33   0.716339146752
0.34   0.69281962375
0.35   0.667388500491
0.36   0.639948625496
0.37   0.610400920915
0.38   0.578644382527
0.39   0.544576079741
0.4   0.508091155598
0.41   0.469082826766
0.42   0.427442383542
0.43   0.383059189857
0.44   0.335820683268
0.45   0.285612374962
0.46   0.232317849757
0.47   0.1758187661
0.48   0.115994856069
0.49   0.0527239253694
0.5   -0.0141181466615
0.51   0.0486183945226
0.52   0.111784452856
0.53   0.171396174495
0.54   0.227590965937
0.55   0.280503562324
0.56   0.33026602745
0.57   0.377007753758
0.58   0.420855462338
0.59   0.461933202928
0.6   0.500362353918
0.61   0.536261622343
0.62   0.569747043889
0.63   0.600931982889
0.64   0.629927132327
0.65   0.656840513833
0.66   0.681777477688
0.67   0.70484070282
0.68   0.726130196806
0.69   0.745743295873
0.7   0.763774664894
0.71   0.780316297394
0.72   0.795457515544
0.73   0.809284970165
0.74   0.821882640727
0.75   0.833331835346
0.76   0.843711190791
0.77   0.853096672476
0.78   0.861561574466
0.79   0.869176519472
0.8   0.876009458857
0.81   0.882125672631
0.82   0.887587769452
0.83   0.892455686628
0.84   0.896786690115
0.85   0.900635374517
0.86   0.904053663088
0.87   0.907090807731
0.88   0.909793388995
0.89   0.91220531608
0.9   0.914367826836
0.91   0.916319487757
0.92   0.91809619399
0.93   0.91973116933
0.94   0.921254966218
0.95   0.922695465746
0.96   0.924077877655
0.97   0.925424740333
0.98   0.926755920818
0.99   0.928088614796
1.0   0.929437346602


==> plot/con_u_3_0.4.txt <==
x   y
0.0   0.938629583886
0.01   0.941466343148
0.02   0.94331557093
0.03   0.944299270963
0.04   0.944529570326
0.05   0.94410871944
0.06   0.943129092074
0.07   0.941673185339
0.08   0.939813619692
0.09   0.937613138935
0.1   0.935124610214
0.11   0.93239102402
0.12   0.929445494191
0.13   0.926311257906
0.14   0.923001675691
0.15   0.919520231418
0.16   0.915860532301
0.17   0.912006308901
0.18   0.907931415123
0.19   0.903599828217
0.2   0.898965648777
0.21   0.893973100743
0.22   0.888556531399
0.23   0.882640411375
0.24   0.876139334644
0.25   0.868958018525
0.26   0.860991303683
0.27   0.852124154124
0.28   0.842231657204
0.29   0.831179023619
0.3   0.818821587412
0.31   0.805004805972
0.32   0.789564260031
0.33   0.772325653666
0.34   0.753104814299
0.35   0.731707692697
0.36   0.707930362973
0.37   0.681559022583
0.38   0.652369992328
0.39   0.620129716354
0.4   0.584594762153
0.41   0.54551182056
0.42   0.502617705757
0.43   0.455639355269
0.44   0.404293829966
0.45   0.348288314063
0.46   0.287320115121
0.47   0.221076664043
0.48   0.149235515081
0.49   0.0714643458282
0.5   -0.0125790427761
0.51   0.0769321795301
0.52   0.151699991554
0.53   0.220949678131
0.54   0.284979533802
0.55   0.344079285545
0.56   0.398530092777
0.57   0.448604547351
0.58   0.49456667356
0.59   0.536671928131
0.6   0.575167200232
0.61   0.610290811468
0.62   0.64227251588
0.63   0.671333499948
0.64   0.697686382589
0.65   0.721535215159
0.66   0.74307548145
0.67   0.762494097692
0.68   0.779969412554
0.69   0.79567120714
0.7   0.809760694995
0.71   0.822390522099
0.72   0.83370476687
0.73   0.843838940166
0.74   0.852919985279
0.75   0.861066277941
0.76   0.868387626321
0.77   0.874985271027
0.78   0.880951885102
0.79   0.886371574028
0.8   0.891319875726
0.81   0.895863760553
0.82   0.900061631303
0.83   0.90396332321
0.84   0.907610103943
0.85   0.911034673611
0.86   0.914261164759
0.87   0.91730514237
0.88   0.920173603866
0.89   0.922864979105
0.9   0.925369130383
0.91   0.927667352434
0.92   0.929732372429
0.93   0.931528349978
0.94   0.933010877127
0.95   0.934126978361
0.96   0.934815110602
0.97   0.93500516321
0.98   0.934618457982
0.99   0.933567749152
1.0   0.931757223395


==> plot/con_u_3_0.5.txt <==
x   y
0.0   0.943060649314
0.01   0.940728560872
0.02   0.93861031365
0.03   0.93667230496
0.04   0.934879004513
0.05   0.93319295442
0.06   0.931574769193
0.07   0.929983135745
0.08   0.928374813389
0.09   0.926704633838
0.1   0.924925501208
0.11   0.922988392011
0.12   0.920842355164
0.13   0.918434511982
0.14   0.915710056181
0.15   0.912612253877
0.16   0.909082443588
0.17   0.90506003623
0.18   0.900482515123
0.19   0.895285435984
0.2   0.889402426933
0.21   0.882765188489
0.22   0.875303493572
0.23   0.866945187502
0.24   0.857616188001
0.25   0.847240485189
0.26   0.835740141589
0.27   0.823035292124
0.28   0.809044144116
0.29   0.793682977288
0.3   0.776866143765
0.31   0.75850606807
0.32   0.73851324713
0.33   0.716796250268
0.34   0.693261719212
0.35   0.667814368087
0.36   0.64035698342
0.37   0.610790424139
0.38   0.579013621571
0.39   0.544923579444
0.4   0.508415373889
0.41   0.469382153433
0.42   0.427715139007
0.43   0.38330362394
0.44   0.336034973965
0.45   0.285794627211
0.46   0.232466094211
0.47   0.175930957897
0.48   0.116068873602
0.49   0.0527575690587
0.5   -0.0141271555989
0.51   0.0485982874185
0.52   0.111738222172
0.53   0.171325290198
0.54   0.227496841166
0.55   0.280387554496
0.56   0.330129439366
0.57   0.376851834703
0.58   0.42068140919
0.59   0.461742161264
0.6   0.500155419114
0.61   0.536039840683
0.62   0.569511413666
0.63   0.600683455515
0.64   0.629666613432
0.65   0.656568864374
0.66   0.681495515051
0.67   0.704549201928
0.68   0.72582989122
0.69   0.745434878899
0.7   0.76345879069
0.71   0.779993582068
0.72   0.795128538267
0.73   0.808950274269
0.74   0.821542734813
0.75   0.83298719439
0.76   0.843362257246
0.77   0.852743857379
0.78   0.86120525854
0.79   0.868817054234
0.8   0.875647167722
0.81   0.881760852013
0.82   0.887220689876
0.83   0.892086593828
0.84   0.896415806142
0.85   0.900262898844
0.86   0.903679773714
0.87   0.906715662285
0.88   0.909417125843
0.89   0.911828055428
0.9   0.913989671834
0.91   0.915940525607
0.92   0.917716497048
0.93   0.919350796211
0.94   0.920873962902
0.95   0.922313866683
0.96   0.923695706868
0.97   0.925042012525
0.98   0.926372642474
0.99   0.92770478529
1.0   0.929052959301


==> plot/mix_p_0.4.txt <==
x   y
0.0   1.00061732949
0.01   0.991615532542
0.02   0.982588293725
0.03   0.97353439692
0.04   0.96445317109
0.05   0.955344490283
0.06   0.946208773628
0.07   0.937046985337
0.08   0.927860634704
0.09   0.918651776106
0.1   0.909423009
0.11   0.900177477928
0.12   0.890918872513
0.13   0.88165142746
0.14   0.872379922558
0.15   0.863109682677
0.16   0.853846577768
0.17   0.844597022868
0.18   0.835367978092
0.19   0.826166948641
0.2   0.817001984796
0.21   0.807881681921
0.22   0.798815180463
0.23   0.789812165949
0.24   0.780882868992
0.25   0.772038065283
0.26   0.7632890756
0.27   0.754647765799
0.28   0.746126546821
0.29   0.737738374688
0.3   0.729496750505
0.31   0.721415720459
0.32   0.713509875819
0.33   0.705794352938
0.34   0.698284833249
0.35   0.690997543268
0.36   0.683949254595
0.37   0.677157283909
0.38   0.670639492975
0.39   0.664414288638
0.4   0.658500622825
0.41   0.652917992548
0.42   0.647686439897
0.43   0.642826552049
0.44   0.638359461259
0.45   0.634306844869
0.46   0.630690925298
0.47   0.627534470052
0.48   0.624860791716
0.49   0.622693747959
0.5   0.621057741533
0.51   0.377218035311
0.52   0.375448590615
0.53   0.373132684535
0.54   0.370296654109
0.55   0.366966228449
0.56   0.363166528744
0.57   0.358922068259
0.58   0.354256752336
0.59   0.349193878392
0.6   0.343756135923
0.61   0.337965606499
0.62   0.331843763765
0.63   0.325411473447
0.64   0.318688993343
0.65   0.311695973329
0.66   0.304451455358
0.67   0.296973873457
0.68   0.289281053732
0.69   0.281390214364
0.7   0.27331796561
0.71   0.265080309804
0.72   0.256692641357
0.73   0.248169746754
0.74   0.239525804559
0.75   0.230774385411
0.76   0.221928452024
0.77   0.213000359191
0.78   0.204001853781
0.79   0.194944074736
0.8   0.185837553078
0.81   0.176692211904
0.82   0.167517366388
0.83   0.158321723778
0.84   0.149113383402
0.85   0.139899836661
0.86   0.130687967034
0.87   0.121484050075
0.88   0.112293753417
0.89   0.103122136767
0.9   0.0939736519089
0.91   0.0848521427026
0.92   0.075760845085
0.93   0.066702387069
0.94   0.0576787887437
0.95   0.0486914622748
0.96   0.0397412119041
0.97   0.0308282339498
0.98   0.0219521168065
0.99   0.0131118409449
1.0   0.00430577891231


==> plot/mix_p_0.5.txt <==
x   y
0.0   0.996352452197
0.01   0.988516561539
0.02   0.980492706094
0.03   0.972294240618
0.04   0.963934531023
0.05   0.955426954373
0.06   0.946784898883
0.07   0.938021763923
0.08   0.929150960014
0.09   0.920185908829
0.1   0.911140043196
0.11   0.902026807093
0.12   0.892859655653
0.13   0.883652055159
0.14   0.874417483049
0.15   0.865169427913
0.16   0.855921389491
0.17   0.84668687868
0.18   0.837479417527
0.19   0.82831253923
0.2   0.819199788145
0.21   0.810154719774
0.22   0.801190900776
0.23   0.792321908962
0.24   0.783561333295
0.25   0.774922773889
0.26   0.766419842014
0.27   0.75806616009
0.28   0.74987536169
0.29   0.741861091541
0.3   0.73403700552
0.31   0.72641677066
0.32   0.719014065144
0.33   0.711842578308
0.34   0.704916010641
0.35   0.698248073786
0.36   0.691852490535
0.37   0.685742994837
0.38   0.67993333179
0.39   0.674437257646
0.4   0.66926853981
0.41   0.664440956839
0.42   0.659968298443
0.43   0.655864365485
0.44   0.652142969978
0.45   0.648817935092
0.46   0.645903095146
0.47   0.643412295613
0.48   0.641359393118
0.49   0.639758255439
0.5   0.638622761508
0.51   0.360443924875
0.52   0.359316593477
0.53   0.357656388881
0.54   0.355487298644
0.55   0.35283275478
0.56   0.349715633763
0.57   0.346158256521
0.58   0.342182388443
0.59   0.337809239373
0.6   0.333059463614
0.61   0.327953159926
0.62   0.322509871527
0.63   0.316748586092
0.64   0.310687735755
0.65   0.304345197107
0.66   0.297738291196
0.67   0.290883783528
0.68   0.283797884066
0.69   0.276496247233
0.7   0.268993971906
0.71   0.261305601423
0.72   0.253445123577
0.73   0.24542597062
0.74   0.237261019262
0.75   0.22896259067
0.76   0.220542450467
0.77   0.212011808738
0.78   0.203381320021
0.79   0.194661083314
0.8   0.185860642072
0.81   0.176988984209
0.82   0.168054542093
0.83   0.159065192554
0.84   0.150028256877
0.85   0.140950500805
0.86   0.131838134539
0.87   0.122696812737
0.88   0.113531634517
0.89   0.10434714345
0.9   0.0951473275702
0.91   0.0859356193648
0.92   0.076714895781
0.93   0.0674874782228
0.94   0.0582551325523
0.95   0.0490190690889
0.96   0.0397799426098
0.97   0.0305378523496
0.98   0.0212923420009
0.99   0.0120423997134
1.0   0.00278645809499


==> plot/mix_u_0.4.txt <==
x   y
0.0   0.933760243642
0.01   0.936582286614
0.02   0.938421921133
0.03   0.939400518014
0.04   0.93962962265
0.05   0.939210955018
0.06   0.938236409676
0.07   0.936788055767
0.08   0.934938137011
0.09   0.932749071715
0.1   0.930273452765
0.11   0.927554047631
0.12   0.924623798362
0.13   0.921505821593
0.14   0.918213408539
0.15   0.914750024997
0.16   0.911109311347
0.17   0.907275082549
0.18   0.903221328147
0.19   0.898912212267
0.2   0.894302073617
0.21   0.889335425486
0.22   0.883946955746
0.23   0.87806152685
0.24   0.871594175835
0.25   0.864450114319
0.26   0.856524728501
0.27   0.847703579163
0.28   0.837862401671
0.29   0.826867105969
0.3   0.814573776586
0.31   0.800828672633
0.32   0.785468227802
0.33   0.768319050367
0.34   0.749197923186
0.35   0.727911803695
0.36   0.704257823917
0.37   0.678023290454
0.38   0.64898568449
0.39   0.616912661793
0.4   0.581562052711
0.41   0.542681862176
0.42   0.5000102697
0.43   0.453275629378
0.44   0.402196469889
0.45   0.34648149449
0.46   0.285829581023
0.47   0.219929781913
0.48   0.148461324163
0.49   0.0710936093619
0.5   -0.0125137863211
0.51   0.0772818689376
0.52   0.1523895324
0.53   0.221953988193
0.54   0.286274886734
0.55   0.345643271932
0.56   0.400341581193
0.57   0.450643645416
0.58   0.496814688995
0.59   0.539111329819
0.6   0.57778157927
0.61   0.613064842226
0.62   0.645191917058
0.63   0.674384995632
0.64   0.70085766331
0.65   0.724814898946
0.66   0.746453074889
0.67   0.765959956984
0.68   0.783514704568
0.69   0.799287870475
0.7   0.813441401032
0.71   0.826128636061
0.72   0.837494308877
0.73   0.847674546291
0.74   0.856796868608
0.75   0.864980189628
0.76   0.872334816644
0.77   0.878962450445
0.78   0.884956185313
0.79   0.890400509026
0.8   0.895371302855
0.81   0.899935841567
0.82   0.904152793421
0.83   0.908072220173
0.84   0.911735577073
0.85   0.915175712863
0.86   0.918416869783
0.87   0.921474683564
0.88   0.924356183435
0.89   0.927059792117
0.9   0.929575325825
0.91   0.931883994271
0.92   0.933958400658
0.93   0.935762541688
0.94   0.937251807552
0.95   0.93837298194
0.96   0.939064242034
0.97   0.939255158511
0.98   0.938866695544
0.99   0.937811210797
1.0   0.935992455431


==> plot/mix_u_0.5.txt <==
x   y
0.0   0.938727994356
0.01   0.936406620108
0.02   0.93429810464
0.03   0.932368999644
0.04   0.930583938064
0.05   0.928905634104
0.06   0.927294883222
0.07   0.925710562134
0.08   0.92410962881
0.09   0.92244712248
0.1   0.920676163626
0.11   0.918747953991
0.12   0.91661177657
0.13   0.914214995618
0.14   0.911503056644
0.15   0.908419486413
0.16   0.90490589295
0.17   0.900901965531
0.18   0.896345474693
0.19   0.891172272228
0.2   0.885316291182
0.21   0.87870954586
0.22   0.871282131824
0.23   0.862962225889
0.24   0.853676086129
0.25   0.843348051875
0.26   0.831900543711
0.27   0.819254063481
0.28   0.805327194283
0.29   0.790036600473
0.3   0.773297027662
0.31   0.755021302717
0.32   0.735120333764
0.33   0.713503110183
0.34   0.69007670261
0.35   0.664746262939
0.36   0.63741502432
0.37   0.607984301159
0.38   0.576353489118
0.39   0.542420065116
0.4   0.506079587328
0.41   0.467225695186
0.42   0.425750109378
0.43   0.381542631847
0.44   0.334491145795
0.45   0.284481615678
0.46   0.23139808721
0.47   0.175122687361
0.48   0.115535624355
0.49   0.052515187677
0.5   -0.0140622519357
0.51   0.0489886696491
0.52   0.112635797349
0.53   0.172701518714
0.54   0.22932428672
0.55   0.282639862649
0.56   0.332781316083
0.57   0.379879024911
0.58   0.424060675325
0.59   0.46545126182
0.6   0.504173087195
0.61   0.540345762554
0.62   0.574086207302
0.63   0.605508649152
0.64   0.634724624118
0.65   0.661842976517
0.66   0.686969858972
0.67   0.710208732409
0.68   0.731660366058
0.69   0.751422837452
0.7   0.769591532428
0.71   0.786259145128
0.72   0.801515677996
0.73   0.815448441782
0.74   0.828142055537
0.75   0.839678446619
0.76   0.850136850687
0.77   0.859593811705
0.78   0.868123181941
0.79   0.875796121967
0.8   0.882681100658
0.81   0.888843895193
0.82   0.894347591055
0.83   0.899252582031
0.84   0.903616570212
0.85   0.907494565991
0.86   0.910938888068
0.87   0.913999163444
0.88   0.916722327424
0.89   0.919152623619
0.9   0.921331603942
0.91   0.92329812861
0.92   0.925088366144
0.93   0.926735793369
0.94   0.928271195414
0.95   0.929722665711
0.96   0.931115605996
0.97   0.932472726309
0.98   0.933814044994
0.99   0.9351568887
1.0   0.936515892376


==> plot/mixed.txt <==
x   tf1     tf2     tf3   tf4
0   13.2001023463   125.564483293   1250.55006104   12500.5486097   
1   13.2001022325   125.564483281   1250.55006103   12500.5486097   
2   13.1807744263   125.544913758   1250.53050508   12500.5290556   
3   13.1807744262   125.544913757   1250.53050507   12500.5290555   
4   13.1615008516   125.525321178   1250.51092133   12500.5094731   
5   13.1615008515   125.525321177   1250.51092133   12500.5094731   
6   13.1482492987   125.511806193   1250.49741022   12500.4959627   
7   13.1482492986   125.511806193   1250.49741022   12500.4959627   
8   13.1076623297   125.470626169   1250.45625346   12500.4548092   
9   13.1076623297   125.470626168   1250.45625346   12500.4548091   
10   3.0   3.0   3.0   3.0   
11   3.0   3.0   3.0   3.0   
12   3.0   3.0   3.0   3.0   
13   3.0   3.0   3.0   3.0   
14   3.0   3.0   3.0   3.0   
15   3.0   3.0   3.0   3.0   
16   3.0   3.0   3.0   3.0   
17   3.0   3.0   3.0   3.0   
18   3.0   3.0   3.0   3.0   
19   3.0   3.0   3.0   3.0   
20   3.0   3.0   3.0   3.0   
21   3.0   3.0   3.0   3.0   
22   3.0   3.0   3.0   3.0   
23   3.0   3.0   3.0   3.0   
24   3.0   3.0   3.0   3.0   
25   3.0   3.0   3.0   3.0   
26   3.0   3.0   3.0   3.0   
27   3.0   3.0   3.0   3.0   
28   3.0   3.0   3.0   3.0   
29   3.0   3.0   3.0   3.0   
30   3.0   3.0   3.0   3.0   
31   3.0   3.0   3.0   3.0   
32   3.0   3.0   3.0   3.0   
33   3.0   3.0   3.0   3.0   
34   3.0   3.0   3.0   3.0   
35   3.0   3.0   3.0   3.0   
36   3.0   3.0   3.0   3.0   
37   3.0   3.0   3.0   3.0   
38   3.0   3.0   3.0   3.0   
39   3.0   3.0   3.0   3.0   
40   3.0   3.0   3.0   3.0   
41   3.0   3.0   3.0   3.0   
42   3.0   3.0   3.0   3.0   
43   3.0   3.0   3.0   3.0   
44   3.0   3.0   3.0   3.0   
45   3.0   3.0   3.0   3.0   
46   3.0   3.0   3.0   3.0   
47   3.0   3.0   3.0   3.0   
48   3.0   3.0   3.0   3.0   
49   3.0   3.0   3.0   3.0   
50   2.57117264694   2.57117458033   2.57117476808   2.5711747868   
51   2.57117232032   2.57117425909   2.57117444728   2.57117446604   
52   2.57063144829   2.57063210103   2.57063216408   2.57063217036   
53   2.57063143591   2.57063209666   2.57063216051   2.57063216688   
54   2.56524732365   2.56524978828   2.56525002766   2.56525005154   
55   2.56520009229   2.56520233468   2.5652025515   2.56520257311   
56   2.56323215067   2.56323415759   2.56323435266   2.56323437212   
57   2.56302436102   2.56302481778   2.56302486244   2.5630248669   
58   2.56267772082   2.56267787776   2.56267789274   2.56267789423   
59   2.56266329204   2.56266343639   2.56266345039   2.56266345179   
60   2.56257667534   2.56257844416   2.56257861164   2.5625786283   
61   2.56242946045   2.56243178859   2.56243200972   2.56243203172   
62   2.5614930165   2.56149302985   2.56149303113   2.56149303126   
63   2.56149289541   2.56149290973   2.56149291108   2.56149291122   
64   2.56021290596   2.56021544866   2.5602156966   2.56021572134   
65   2.56016832079   2.56016995749   2.56017011315   2.56017012864   
66   2.55326824434   2.55326873633   2.55326878483   2.55326878968   
67   2.55326653308   2.55326708838   2.55326714342   2.55326714892   
68   2.55076055268   2.55076570465   2.55076619541   2.55076624426   
69   2.55073634039   2.55074013492   2.55074050181   2.55074053838   
70   2.54823414077   2.54824314544   2.54824404785   2.54824413811   
71   2.54823285823   2.54824130876   2.54824215735   2.54824224224   
72   2.54662267994   2.54662814093   2.54662868718   2.5466287418   
73   2.54660224215   2.54660915675   2.54660984493   2.54660991372   
74   2.54517423127   2.54517657348   2.5451767987   2.54517682114   
75   2.54515286365   2.54515823509   2.54515874996   2.54515880124   
76   2.53756585084   2.53780635113   2.53782996007   2.5378323166   
77   2.53756073451   2.53780324279   2.53782703018   2.53782940436   
78   2.53610978203   2.53611025302   2.53611029216   2.53611029601   
79   2.53610435306   2.53610526776   2.53610534391   2.5361053514   
80   2.53363423756   2.53363442785   2.53363444585   2.53363444764   
81   2.53361925492   2.53361978777   2.53361983712   2.53361984202   
82   2.53062322687   2.5306237539   2.53062380548   2.53062381063   
83   2.53062154168   2.53062199229   2.5306220363   2.53062204069   
84   2.52986138571   2.52986948765   2.52987027243   2.52987035067   
85   2.52985472789   2.52986282793   2.52986361185   2.52986368999   
86   2.52784090646   2.52785882837   2.52786056229   2.52786073512   
87   2.52777111559   2.52779153978   2.5277935202   2.52779371764   
88   2.52636057305   2.52637202894   2.52637312902   2.52637323859   
89   2.52627968829   2.52629271826   2.52629397798   2.52629410354   
90   2.52595366432   2.52595407037   2.52595410859   2.52595411239   
91   2.52593689992   2.52593733751   2.52593737863   2.52593738272   
92   2.52001709436   2.52007960917   2.52008583797   2.52008646061   
93   2.51985043697   2.51993263259   2.51994069916   2.51994150433   
94   2.51800919766   2.51803412393   2.51803652214   2.51803676108   
95   2.51783619269   2.51789197848   2.51789738232   2.51789792097   
96   2.51697893817   2.51698141228   2.51698164923   2.51698167283   
97   2.51694308823   2.51695553432   2.51695666228   2.51695677402   
98   2.51467882728   2.51471291515   2.51471626529   2.51471659975   
99   2.51464553662   2.51465299311   2.51465371871   2.51465379108   
100   2.50861696542   2.50868407394   2.50869093824   2.50869162625   
101   2.50849252104   2.50855433437   2.50856068394   2.50856132063   
102   2.5070514891   2.50706127967   2.50706229003   2.5070623914   
103   2.50703002653   2.50703620388   2.5070368285   2.50703689103   
104   2.50587284981   2.5059200427   2.50592492991   2.50592542027   
105   2.50576316965   2.50577713099   2.50577855832   2.50577870139   
106   2.50529871388   2.50531674196   2.50531848266   2.50531865613   
107   2.50520398652   2.50522343572   2.50522547965   2.50522568518   
108   2.5038987356   2.50405807838   2.50407385421   2.50407542951   
109   2.5035979114   2.50371173457   2.50372312883   2.50372426773   
110   2.50289180343   2.50290880028   2.50291024717   2.50291038971   
111   2.50270629463   2.50273331103   2.50273567617   2.50273590968   
112   2.50107335624   2.50107441289   2.50107451239   2.50107452228   
113   2.5010710973   2.50107141888   2.50107145045   2.5010714536   
114   2.49978815215   2.49986954095   2.4998775113   2.49987830646   
115   2.49924875902   2.49925570352   2.49925638042   2.49925644795   
116   2.49830295579   2.49837726996   2.49838404517   2.49838471667   
117   2.49815166618   2.49826146248   2.49827223658   2.49827331185   
118   2.49644980443   2.49646212612   2.49646333284   2.49646345331   
119   2.49633853427   2.49638764378   2.4963924713   2.49639295324   
120   2.49565829196   2.49566319653   2.49566366064   2.49566370681   
121   2.49553130879   2.49555589063   2.49555820993   2.49555844059   
122   2.49473075575   2.49476520754   2.49476855275   2.49476888631   
123   2.49470804084   2.49474433706   2.49474784522   2.4947481949   
124   2.49399764023   2.49400544706   2.49400618097   2.49400625392   
125   2.49390760449   2.49391694215   2.4939178689   2.49391796153   
126   2.49065816981   2.49078937294   2.49080198696   2.49080324329   
127   2.48962527901   2.48975014751   2.48976297579   2.48976426132   
128   2.48881287043   2.48884902392   2.48885210269   2.48885240585   
129   2.48794759306   2.48797958519   2.4879826192   2.487982921   
130   2.48685379505   2.48691845051   2.48692432251   2.48692490431   
131   2.486317401   2.48636917544   2.48637392952   2.48637440101   
132   2.48435196465   2.48435960037   2.48436037127   2.48436044846   
133   2.4838458208   2.48385282115   2.48385354344   2.48385361591   
134   2.48299622019   2.48303140667   2.48303488092   2.48303522798   
135   2.48253906554   2.48255193098   2.482553222   2.48255335116   
136   2.48148377378   2.48150220502   2.48150410173   2.48150429199   
137   2.48138590075   2.48140379687   2.48140560779   2.48140578912   
138   2.47979853518   2.47986102963   2.47986701029   2.47986760596   
139   2.47937959491   2.47949414242   2.4795056324   2.47950678167   
140   2.47594412242   2.47600313195   2.47600888301   2.47600945668   
141   2.47524121461   2.47526184823   2.47526390517   2.47526411088   
142   2.4725036021   2.47250754455   2.47250792707   2.47250796521   
143   2.47216512293   2.47216890497   2.47216929832   2.47216933785   
144   2.47098723607   2.47114783791   2.47116419093   2.47116582929   
145   2.47027828971   2.4703227428   2.47032727447   2.47032772854   
146   2.46853370667   2.46854121147   2.46854194462   2.46854201778   
147   2.4678244625   2.4679401047   2.46795147096   2.46795260554   
148   2.46596953249   2.46603831779   2.46604504669   2.46604571838   
149   2.46494081578   2.46511934361   2.46513760527   2.46513943574   
150   2.46290412624   2.46291820101   2.4629196786   2.46291982716   
151   2.46258553602   2.46262413699   2.46262798821   2.46262837341   
152   2.4593881498   2.45947592782   2.45948552705   2.4594864958   
153   2.45923781576   2.45935420735   2.45936660652   2.45936785435   
154   2.45830301766   2.45841275006   2.45842307011   2.4584240956   
155   2.45779240864   2.45795542094   2.45797082   2.45797235098   
156   2.45667556303   2.45668292706   2.45668369242   2.45668376929   
157   2.45645102479   2.45648421508   2.45648724921   2.45648755007   
158   2.45419234927   2.4542104467   2.454212182   2.45421235491   
159   2.45397478567   2.45397845009   2.45397879369   2.45397882784   
160   2.45296792618   2.45299662123   2.45299954834   2.45299984177   
161   2.45264053529   2.45265033558   2.45265131434   2.45265141229   
162   2.45177685071   2.45177801521   2.45177813318   2.45177814499   
163   2.45176360405   2.45176880206   2.45176930008   2.45176934968   
164   2.44768562187   2.44768608467   2.44768613158   2.44768613628   
165   2.44764875778   2.44764929261   2.44764934805   2.44764935362   
166   2.44503082032   2.44503834728   2.44503909486   2.44503916958   
167   2.44497788772   2.44498037734   2.44498066495   2.44498069418   
168   2.442472856   2.44255982337   2.4425686578   2.44256954315   
169   2.44233266416   2.44242011575   2.44242973773   2.4424307105   
170   2.43971288155   2.43972508432   2.43972658127   2.43972673447   
171   2.43970076705   2.43970633825   2.43970690707   2.43970696412   
172   2.43768865023   2.43777210722   2.43778862368   2.4377903086   
173   2.43763491191   2.43775799628   2.43776506674   2.43776577589   
174   2.4356272635   2.43564954944   2.4356517824   2.43565200607   
175   2.43558650655   2.4356399885   2.43564613501   2.43564675872   
176   2.4308781291   2.43117573817   2.43121545782   2.43121951841   
177   2.4308769883   2.43088196236   2.43088240521   2.43088245026   
178   2.43043894604   2.43056809433   2.43057648406   2.43057729096   
179   2.42935141263   2.42943570649   2.42944646401   2.42944757237   
180   2.42781527075   2.42789614214   2.42790385365   2.4279046209   
181   2.42725515336   2.42731313974   2.42732061062   2.42732138681   
182   2.42577829698   2.42609565608   2.42614584381   2.42615108571   
183   2.42546170193   2.42548542512   2.42548796282   2.42548821887   
184   2.42429652258   2.42481529075   2.42485888687   2.42486312198   
185   2.4237440478   2.42392377473   2.42394479284   2.42394693068   
186   2.4205266467   2.42080991823   2.42084017305   2.42084322199   
187   2.42026296134   2.42036482869   2.42037531535   2.42037636711   
188   2.41786133761   2.4178938686   2.41789773916   2.41789813421   
189   2.41767185088   2.41771030278   2.41771443218   2.41771484831   
190   2.41698516028   2.41699253836   2.41699335245   2.41699343481   
191   2.41682872086   2.4168933836   2.41690103603   2.41690181807   
192   2.41484385926   2.4150705199   2.41509597225   2.41509855704   
193   2.41417361384   2.41465941113   2.41470869186   2.41471362273   
194   2.41279696429   2.41282337941   2.41282666162   2.41282699919   
195   2.41270229107   2.41272256304   2.41272505311   2.41272530846   
196   2.41185163357   2.41192720209   2.41193401179   2.4119346889   
197   2.41091604712   2.41100272724   2.41101411733   2.41101529501   
198   2.40873916962   2.40902983239   2.40906229332   2.40906557808   
199   2.40868914785   2.40895062133   2.40898629484   2.40899000434   


==> reservoir modeling/fig/2D_con_error_002.txt <==
h   dof   t_1   ep_1   eu_1   t_2   ep_2   eu_2   t_3   ep_3   eu_3
5.0E-02   3279   0.08   9.90E-03   3.96E-02   0.08   1.24E-02   5.19E-02   0.08   1.81E-02   6.74E-02   
2.5E-02   10988   0.44   4.72E-03   2.08E-02   0.44   6.57E-03   2.67E-02   0.44   9.43E-03   3.42E-02   
1.0E-02   52035   3.30   2.17E-03   1.33E-02   3.28   3.51E-03   1.56E-02   3.21   6.22E-03   2.17E-02   
5.0E-03   190826   25.11   1.16E-03   7.52E-03   20.71   2.12E-03   1.00E-02   23.65   3.35E-03   1.36E-02   
4.0E-03   292641   53.66   9.81E-04   5.14E-03   53.36   1.88E-03   8.86E-03   53.00   2.30E-03   1.11E-02   


==> reservoir modeling/fig/2D_con_error_2.txt <==
h   dof   t_1   ep_1   eu_1   t_2   ep_2   eu_2   t_3   ep_3   eu_3
5.0E-02   3279   0.08   4.49E-03   2.00E-02   0.08   4.83E-03   2.10E-02   0.08   5.11E-03   2.19E-02   
2.5E-02   10988   0.46   3.49E-03   1.35E-02   0.45   3.79E-03   1.46E-02   0.45   4.11E-03   1.58E-02   
1.0E-02   52035   2.91   2.13E-03   8.40E-03   2.87   2.24E-03   9.29E-03   2.86   2.46E-03   1.01E-02   
5.0E-03   190826   18.92   1.34E-03   6.26E-03   18.91   1.46E-03   6.62E-03   19.24   1.60E-03   7.27E-03   
4.0E-03   292641   51.26   1.14E-03   5.40E-03   51.04   1.39E-03   5.76E-03   51.13   1.47E-03   6.42E-03   


==> reservoir modeling/fig/2D_mix_error_002.txt <==
h   dof   t   ep   eu
1.0E-01   2210   0.02   1.21E-02   4.69E-02   
5.0E-02   8035   0.09   6.19E-03   3.20E-02   
2.5E-02   54455   2.09   2.51E-03   2.00E-02   
2.0E-02   77965   3.86   2.00E-03   1.59E-02   
1.0E-02   258970   40.27   9.22E-04   1.01E-02   


==> reservoir modeling/fig/2D_mix_error_2.txt <==
h   dof   t   ep   eu
1.0E-01   2210   0.02   1.17E-02   2.84E-02   
5.0E-02   8035   0.09   6.00E-03   2.04E-02   
2.5E-02   54455   2.29   2.45E-03   1.32E-02   
2.0E-02   77965   4.09   1.96E-03   1.07E-02   
1.0E-02   258970   36.93   9.09E-04   6.82E-03   


==> reservoir modeling/fig/3D_con_error.txt <==
h   dof   t_1   ep_1   eu_1   t_2   ep_2   eu_2   t_3   ep_3   eu_3
5.0E-02   37115   0.90   6.07E-03   3.26E-02   0.90   6.53E-03   3.47E-02   0.90   7.18E-03   3.64E-02   
4.0E-02   57410   1.51   5.48E-03   2.82E-02   1.58   6.09E-03   3.07E-02   1.54   6.39E-03   3.32E-02   
2.5E-02   154093   4.60   4.06E-03   2.12E-02   4.47   4.46E-03   2.28E-02   4.55   4.86E-03   2.44E-02   
2.0E-02   254306   8.54   3.52E-03   1.86E-02   8.54   3.79E-03   1.96E-02   8.54   4.13E-03   2.10E-02   
1.0E-02   1485031   58.51   2.89E-03   1.47E-02   57.93   3.01E-03   1.50E-02   58.51   3.16E-03   1.58E-02   


==> reservoir modeling/fig/3D_mix_error.txt <==
h   dof   t   ep   eu
1.0E-01   45273   0.83   1.42E-02   4.40E-02   
5.0E-02   676033   25.19   7.78E-03   2.99E-02   
4.0E-02   1047652   44.16   5.90E-03   2.55E-02   
2.5E-02   2829944   171.94   3.63E-03   1.88E-02   
2.0E-02   4684445   353.27   3.16E-03   1.77E-02   


==> reservoir modeling/plot/1D_0.01.txt <==
x    p_exact   p    u_exact   u
0.0   1.0    1.0   0.0667111407605    0.0663615357992
0.01   0.999332888592    0.999336384642   0.0667111407605    0.0663615357993
0.02   0.998665777185    0.998672769284   0.0667111407605    0.0663615357991
0.03   0.997998665777    0.998009153926   0.0667111407605    0.0663615357997
0.04   0.99733155437    0.997345538568   0.0667111407605    0.0663615357997
0.05   0.996664442962    0.99668192321   0.0667111407605    0.0663615357995
0.06   0.995997331554    0.996018307852   0.0667111407605    0.0663615358002
0.07   0.995330220147    0.995354692494   0.0667111407605    0.0663615358005
0.08   0.994663108739    0.994691077136   0.0667111407605    0.0663615358007
0.09   0.993995997332    0.994027461778   0.0667111407605    0.066361535801
0.1   0.993328885924    0.99336384642   0.0667111407605    0.0663615358009
0.11   0.992661774516    0.992700231062   0.0667111407605    0.0663615358014
0.12   0.991994663109    0.992036615704   0.0667111407605    0.0663615358017
0.13   0.991327551701    0.991373000346   0.0667111407605    0.0663615358014
0.14   0.990660440294    0.990709384988   0.0667111407605    0.0663615358018
0.15   0.989993328886    0.990045769629   0.0667111407605    0.0663615358018
0.16   0.989326217478    0.989382154271   0.0667111407605    0.0663615358019
0.17   0.988659106071    0.988718538913   0.0667111407605    0.0663615358016
0.18   0.987991994663    0.988054923555   0.0667111407605    0.0663615358013
0.19   0.987324883256    0.987391308197   0.0667111407605    0.0663615358017
0.2   0.986657771848    0.986727692839   0.0667111407605    0.0663615358019
0.21   0.98599066044    0.986064077481   0.0667111407605    0.0663615358019
0.22   0.985323549033    0.985400462123   0.0667111407605    0.0663615358019
0.23   0.984656437625    0.984736846765   0.0667111407605    0.0663615358013
0.24   0.983989326217    0.984073231407   0.0667111407605    0.0663615358014
0.25   0.98332221481    0.983409616049   0.0667111407605    0.0663615358008
0.26   0.982655103402    0.982746000691   0.0667111407605    0.0663615358011
0.27   0.981987991995    0.982082385333   0.0667111407605    0.066361535801
0.28   0.981320880587    0.981418769975   0.0667111407605    0.0663615358006
0.29   0.980653769179    0.980755154617   0.0667111407605    0.0663615358006
0.3   0.979986657772    0.980091539259   0.0667111407605    0.0663615358009
0.31   0.979319546364    0.979427923901   0.0667111407605    0.0663615358005
0.32   0.978652434957    0.978764308543   0.0667111407605    0.0663615358007
0.33   0.977985323549    0.978100693185   0.0667111407605    0.0663615358005
0.34   0.977318212141    0.977437077827   0.0667111407605    0.0663615358003
0.35   0.976651100734    0.976773462469   0.0667111407605    0.0663615357999
0.36   0.975983989326    0.976109847111   0.0667111407605    0.0663615358002
0.37   0.975316877919    0.975446231753   0.0667111407605    0.0663615358007
0.38   0.974649766511    0.974782616395   0.0667111407605    0.0663615358007
0.39   0.973982655103    0.974119001037   0.0667111407605    0.0663615358007
0.4   0.973315543696    0.973455385679   0.0667111407605    0.0663615358003
0.41   0.972648432288    0.972791770321   0.0667111407605    0.0663615358002
0.42   0.971981320881    0.972128154963   0.0667111407605    0.0663615358001
0.43   0.971314209473    0.971464539605   0.0667111407605    0.0663615357997
0.44   0.970647098065    0.970800924247   0.0667111407605    0.0663615357996
0.45   0.969979986658    0.970137308889   0.0667111407605    0.0663615357997
0.46   0.96931287525    0.969473693531   0.0667111407605    0.0663615358003
0.47   0.968645763843    0.968810078173   0.0667111407605    0.0663615358001
0.48   0.967978652435    0.968146462815   0.0667111407605    0.0663615358002
0.49   0.967311541027    0.967482847457   0.0667111407605    0.0663615358003
0.5   0.96664442962    0.966819232099   0.0667111407605    0.0663615358006
0.51   0.965977318212    0.966155616741   0.0667111407605    0.0663615358008
0.52   0.965310206805    0.965492001383   0.0667111407605    0.0663615358012
0.53   0.964643095397    0.964828386025   0.0667111407605    0.0663615358011
0.54   0.963975983989    0.964164770667   0.0667111407605    0.0663615358011
0.55   0.963308872582    0.963501155309   0.0667111407605    0.0663615358013
0.56   0.962641761174    0.962837539951   0.0667111407605    0.0663615358015
0.57   0.961974649767    0.962173924593   0.0667111407605    0.0663615358017
0.58   0.961307538359    0.961510309235   0.0667111407605    0.0663615358021
0.59   0.960640426951    0.960846693877   0.0667111407605    0.0663615358023
0.6   0.959973315544    0.960183078519   0.0667111407605    0.0663615358019
0.61   0.959306204136    0.959519463161   0.0667111407605    0.0663615358015
0.62   0.958639092728    0.958855847803   0.0667111407605    0.0663615358012
0.63   0.957971981321    0.958192232445   0.0667111407605    0.0663615358014
0.64   0.957304869913    0.957528617087   0.0667111407605    0.0663615358012
0.65   0.956637758506    0.956865001729   0.0667111407605    0.0663615358009
0.66   0.955970647098    0.956201386371   0.0667111407605    0.0663615358012
0.67   0.95530353569    0.955537771013   0.0667111407605    0.066361535801
0.68   0.954636424283    0.954874155655   0.0667111407605    0.0663615358008
0.69   0.953969312875    0.954210540297   0.0667111407605    0.0663615358015
0.7   0.953302201468    0.953546924939   0.0667111407605    0.066361535801
0.71   0.95263509006    0.952883309581   0.0667111407605    0.0663615358015
0.72   0.951967978652    0.952219694223   0.0667111407605    0.0663615358013
0.73   0.951300867245    0.951556078865   0.0667111407605    0.0663615358012
0.74   0.950633755837    0.950892463507   0.0667111407605    0.0663615358014
0.75   0.94996664443    0.950228848149   0.0667111407605    0.0663615358011
0.76   0.949299533022    0.949565232791   0.0667111407605    0.0663615358011
0.77   0.948632421614    0.948901617433   0.0667111407605    0.0663615358008
0.78   0.947965310207    0.948238002075   0.0667111407605    0.0663615358009
0.79   0.947298198799    0.947574386717   0.0667111407605    0.0663615358008
0.8   0.946631087392    0.946910771359   0.0667111407605    0.0663615358007
0.81   0.945963975984    0.946247156001   0.0667111407605    0.0663615358008
0.82   0.945296864576    0.945583540643   0.0667111407605    0.0663615358012
0.83   0.944629753169    0.944919925285   0.0667111407605    0.0663615358013
0.84   0.943962641761    0.944256309927   0.0667111407605    0.0663615358013
0.85   0.943295530354    0.943592694569   0.0667111407605    0.0663615358022
0.86   0.942628418946    0.942929079211   0.0667111407605    0.0663615358017
0.87   0.941961307538    0.942265463853   0.0667111407605    0.0663615358019
0.88   0.941294196131    0.941601848495   0.0667111407605    0.066361535802
0.89   0.940627084723    0.940938233137   0.0667111407605    0.0663615358023
0.9   0.939959973316    0.940274617779   0.0667111407605    0.0663615358021
0.91   0.939292861908    0.939611002421   0.0667111407605    0.066361535802
0.92   0.9386257505    0.938947387063   0.0667111407605    0.0663615358018
0.93   0.937958639093    0.938283771705   0.0667111407605    0.0663615358018
0.94   0.937291527685    0.937620156347   0.0667111407605    0.0663615358018
0.95   0.936624416278    0.936956540989   0.0667111407605    0.0663615358018
0.96   0.93595730487    0.936292925631   0.0667111407605    0.0663615358023
0.97   0.935290193462    0.935629310273   0.0667111407605    0.0663615358023
0.98   0.934623082055    0.934965694915   0.0667111407605    0.0663615358021
0.99   0.933955970647    0.934302079557   0.0667111407605    0.0663615358018
1.0   0.933288859239    0.933638464199   0.0667111407605    0.066361535802
1.01   0.932621747832    0.93297484884   0.0667111407605    0.0663615358015
1.02   0.931954636424    0.932311233482   0.0667111407605    0.0663615358016
1.03   0.931287525017    0.931647618124   0.0667111407605    0.0663615358012
1.04   0.930620413609    0.930984002766   0.0667111407605    0.0663615358014
1.05   0.929953302201    0.930320387408   0.0667111407605    0.0663615358018
1.06   0.929286190794    0.92965677205   0.0667111407605    0.0663615358019
1.07   0.928619079386    0.928993156692   0.0667111407605    0.0663615358019
1.08   0.927951967979    0.928329541334   0.0667111407605    0.0663615358019
1.09   0.927284856571    0.927665925976   0.0667111407605    0.0663615358017
1.1   0.926617745163    0.927002310618   0.0667111407605    0.0663615358018
1.11   0.925950633756    0.92633869526   0.0667111407605    0.0663615358015
1.12   0.925283522348    0.925675079902   0.0667111407605    0.0663615358024
1.13   0.924616410941    0.925011464544   0.0667111407605    0.0663615358015
1.14   0.923949299533    0.924347849186   0.0667111407605    0.0663615358016
1.15   0.923282188125    0.923684233828   0.0667111407605    0.0663615358015
1.16   0.922615076718    0.92302061847   0.0667111407605    0.0663615358012
1.17   0.92194796531    0.922357003112   0.0667111407605    0.0663615358012
1.18   0.921280853903    0.921693387754   0.0667111407605    0.0663615358008
1.19   0.920613742495    0.921029772396   0.0667111407605    0.0663615358008
1.2   0.919946631087    0.920366157038   0.0667111407605    0.0663615358007
1.21   0.91927951968    0.91970254168   0.0667111407605    0.0663615358007
1.22   0.918612408272    0.919038926322   0.0667111407605    0.0663615358007
1.23   0.917945296865    0.918375310964   0.0667111407605    0.0663615358012
1.24   0.917278185457    0.917711695606   0.0667111407605    0.0663615358013
1.25   0.916611074049    0.917048080248   0.0667111407605    0.0663615358015
1.26   0.915943962642    0.91638446489   0.0667111407605    0.0663615358014
1.27   0.915276851234    0.915720849532   0.0667111407605    0.0663615358017
1.28   0.914609739827    0.915057234174   0.0667111407605    0.066361535802
1.29   0.913942628419    0.914393618816   0.0667111407605    0.0663615358022
1.3   0.913275517011    0.913730003458   0.0667111407605    0.0663615358019
1.31   0.912608405604    0.9130663881   0.0667111407605    0.066361535802
1.32   0.911941294196    0.912402772742   0.0667111407605    0.0663615358021
1.33   0.911274182789    0.911739157384   0.0667111407605    0.0663615358023
1.34   0.910607071381    0.911075542026   0.0667111407605    0.0663615358024
1.35   0.909939959973    0.910411926668   0.0667111407605    0.0663615358022
1.36   0.909272848566    0.90974831131   0.0667111407605    0.0663615358025
1.37   0.908605737158    0.909084695952   0.0667111407605    0.0663615358021
1.38   0.907938625751    0.908421080594   0.0667111407605    0.0663615358024
1.39   0.907271514343    0.907757465236   0.0667111407605    0.0663615358021
1.4   0.906604402935    0.907093849878   0.0667111407605    0.0663615358022
1.41   0.905937291528    0.90643023452   0.0667111407605    0.066361535802
1.42   0.90527018012    0.905766619162   0.0667111407605    0.0663615358021
1.43   0.904603068712    0.905103003804   0.0667111407605    0.0663615358014
1.44   0.903935957305    0.904439388446   0.0667111407605    0.0663615358019
1.45   0.903268845897    0.903775773088   0.0667111407605    0.0663615358015
1.46   0.90260173449    0.90311215773   0.0667111407605    0.0663615358016
1.47   0.901934623082    0.902448542372   0.0667111407605    0.0663615358012
1.48   0.901267511674    0.901784927014   0.0667111407605    0.0663615358013
1.49   0.900600400267    0.901121311656   0.0667111407605    0.0663615358016
1.5   0.899933288859    0.900457696298   0.0667111407605    0.0663615358018
1.51   0.899266177452    0.89979408094   0.0667111407605    0.0663615358016
1.52   0.898599066044    0.899130465582   0.0667111407605    0.0663615358017
1.53   0.897931954636    0.898466850224   0.0667111407605    0.0663615358017
1.54   0.897264843229    0.897803234866   0.0667111407605    0.0663615358015
1.55   0.896597731821    0.897139619508   0.0667111407605    0.0663615358014
1.56   0.895930620414    0.89647600415   0.0667111407605    0.0663615358017
1.57   0.895263509006    0.895812388792   0.0667111407605    0.0663615358012
1.58   0.894596397598    0.895148773434   0.0667111407605    0.0663615358011
1.59   0.893929286191    0.894485158076   0.0667111407605    0.0663615358008
1.6   0.893262174783    0.893821542718   0.0667111407605    0.066361535801
1.61   0.892595063376    0.89315792736   0.0667111407605    0.0663615358011
1.62   0.891927951968    0.892494312002   0.0667111407605    0.0663615358011
1.63   0.89126084056    0.891830696644   0.0667111407605    0.0663615358009
1.64   0.890593729153    0.891167081285   0.0667111407605    0.0663615358011
1.65   0.889926617745    0.890503465927   0.0667111407605    0.0663615358011
1.66   0.889259506338    0.889839850569   0.0667111407605    0.0663615358009
1.67   0.88859239493    0.889176235211   0.0667111407605    0.0663615358004
1.68   0.887925283522    0.888512619853   0.0667111407605    0.0663615358003
1.69   0.887258172115    0.887849004495   0.0667111407605    0.0663615358002
1.7   0.886591060707    0.887185389137   0.0667111407605    0.0663615358003
1.71   0.8859239493    0.886521773779   0.0667111407605    0.0663615358005
1.72   0.885256837892    0.885858158421   0.0667111407605    0.0663615358009
1.73   0.884589726484    0.885194543063   0.0667111407605    0.0663615358005
1.74   0.883922615077    0.884530927705   0.0667111407605    0.0663615358007
1.75   0.883255503669    0.883867312347   0.0667111407605    0.0663615358004
1.76   0.882588392262    0.883203696989   0.0667111407605    0.066361535801
1.77   0.881921280854    0.882540081631   0.0667111407605    0.0663615358005
1.78   0.881254169446    0.881876466273   0.0667111407605    0.0663615358004
1.79   0.880587058039    0.881212850915   0.0667111407605    0.0663615358007
1.8   0.879919946631    0.880549235557   0.0667111407605    0.0663615358003
1.81   0.879252835223    0.879885620199   0.0667111407605    0.0663615358001
1.82   0.878585723816    0.879222004841   0.0667111407605    0.0663615358003
1.83   0.877918612408    0.878558389483   0.0667111407605    0.0663615357999
1.84   0.877251501001    0.877894774125   0.0667111407605    0.0663615358
1.85   0.876584389593    0.877231158767   0.0667111407605    0.0663615358001
1.86   0.875917278185    0.876567543409   0.0667111407605    0.0663615358001
1.87   0.875250166778    0.875903928051   0.0667111407605    0.0663615358001
1.88   0.87458305537    0.875240312693   0.0667111407605    0.0663615358001
1.89   0.873915943963    0.874576697335   0.0667111407605    0.0663615358
1.9   0.873248832555    0.873913081977   0.0667111407605    0.0663615358006
1.91   0.872581721147    0.873249466619   0.0667111407605    0.0663615358006
1.92   0.87191460974    0.872585851261   0.0667111407605    0.0663615358005
1.93   0.871247498332    0.871922235903   0.0667111407605    0.0663615358005
1.94   0.870580386925    0.871258620545   0.0667111407605    0.0663615358005
1.95   0.869913275517    0.870595005187   0.0667111407605    0.0663615358001
1.96   0.869246164109    0.869931389829   0.0667111407605    0.0663615358006
1.97   0.868579052702    0.869267774471   0.0667111407605    0.0663615358006
1.98   0.867911941294    0.868604159113   0.0667111407605    0.0663615358005
1.99   0.867244829887    0.867940543755   0.0667111407605    0.0663615358007
2.0   0.866577718479    0.867276928397   0.0667111407605    0.066361535801
2.01   0.865910607071    0.866613313039   0.0667111407605    0.0663615358012
2.02   0.865243495664    0.865949697681   0.0667111407605    0.0663615358012
2.03   0.864576384256    0.865286082323   0.0667111407605    0.0663615358015
2.04   0.863909272849    0.864622466965   0.0667111407605    0.0663615358014
2.05   0.863242161441    0.863958851607   0.0667111407605    0.0663615358012
2.06   0.862575050033    0.863295236249   0.0667111407605    0.0663615358012
2.07   0.861907938626    0.862631620891   0.0667111407605    0.0663615358013
2.08   0.861240827218    0.861968005533   0.0667111407605    0.0663615358013
2.09   0.860573715811    0.861304390175   0.0667111407605    0.0663615358013
2.1   0.859906604403    0.860640774817   0.0667111407605    0.0663615358015
2.11   0.859239492995    0.859977159459   0.0667111407605    0.0663615358015
2.12   0.858572381588    0.859313544101   0.0667111407605    0.0663615358017
2.13   0.85790527018    0.858649928743   0.0667111407605    0.0663615358019
2.14   0.857238158773    0.857986313385   0.0667111407605    0.0663615358016
2.15   0.856571047365    0.857322698027   0.0667111407605    0.0663615358019
2.16   0.855903935957    0.856659082669   0.0667111407605    0.0663615358017
2.17   0.85523682455    0.855995467311   0.0667111407605    0.0663615358019
2.18   0.854569713142    0.855331851953   0.0667111407605    0.0663615358019
2.19   0.853902601734    0.854668236595   0.0667111407605    0.0663615358017
2.2   0.853235490327    0.854004621237   0.0667111407605    0.0663615358018
2.21   0.852568378919    0.853341005879   0.0667111407605    0.0663615358018
2.22   0.851901267512    0.852677390521   0.0667111407605    0.0663615358019
2.23   0.851234156104    0.852013775163   0.0667111407605    0.066361535802
2.24   0.850567044696    0.851350159805   0.0667111407605    0.0663615358015
2.25   0.849899933289    0.850686544447   0.0667111407605    0.0663615358018
2.26   0.849232821881    0.850022929089   0.0667111407605    0.0663615358013
2.27   0.848565710474    0.849359313731   0.0667111407605    0.0663615358016
2.28   0.847898599066    0.848695698373   0.0667111407605    0.0663615358014
2.29   0.847231487658    0.848032083015   0.0667111407605    0.0663615358016
2.3   0.846564376251    0.847368467657   0.0667111407605    0.0663615358017
2.31   0.845897264843    0.846704852299   0.0667111407605    0.0663615358016
2.32   0.845230153436    0.846041236941   0.0667111407605    0.0663615358016
2.33   0.844563042028    0.845377621583   0.0667111407605    0.0663615358021
2.34   0.84389593062    0.844714006225   0.0667111407605    0.0663615358018
2.35   0.843228819213    0.844050390867   0.0667111407605    0.0663615358021
2.36   0.842561707805    0.843386775509   0.0667111407605    0.0663615358018
2.37   0.841894596398    0.842723160151   0.0667111407605    0.066361535802
2.38   0.84122748499    0.842059544793   0.0667111407605    0.0663615358014
2.39   0.840560373582    0.841395929435   0.0667111407605    0.0663615358013
2.4   0.839893262175    0.840732314077   0.0667111407605    0.0663615358013
2.41   0.839226150767    0.840068698719   0.0667111407605    0.0663615358016
2.42   0.83855903936    0.839405083361   0.0667111407605    0.0663615358013
2.43   0.837891927952    0.838741468003   0.0667111407605    0.0663615358009
2.44   0.837224816544    0.838077852645   0.0667111407605    0.0663615358009
2.45   0.836557705137    0.837414237287   0.0667111407605    0.0663615358009
2.46   0.835890593729    0.836750621929   0.0667111407605    0.066361535801
2.47   0.835223482322    0.836087006571   0.0667111407605    0.0663615358007
2.48   0.834556370914    0.835423391213   0.0667111407605    0.0663615358005
2.49   0.833889259506    0.834759775855   0.0667111407605    0.0663615358008
2.5   0.833222148099    0.834096160497   0.0667111407605    0.0663615358009
2.51   0.832555036691    0.833432545139   0.0667111407605    0.066361535801
2.52   0.831887925284    0.832768929781   0.0667111407605    0.0663615358006
2.53   0.831220813876    0.832105314423   0.0667111407605    0.0663615358003
2.54   0.830553702468    0.831441699065   0.0667111407605    0.0663615358008
2.55   0.829886591061    0.830778083707   0.0667111407605    0.0663615358007
2.56   0.829219479653    0.830114468349   0.0667111407605    0.0663615358007
2.57   0.828552368245    0.829450852991   0.0667111407605    0.066361535801
2.58   0.827885256838    0.828787237633   0.0667111407605    0.066361535801
2.59   0.82721814543    0.828123622275   0.0667111407605    0.0663615358009
2.6   0.826551034023    0.827460006917   0.0667111407605    0.0663615358011
2.61   0.825883922615    0.826796391559   0.0667111407605    0.0663615358009
2.62   0.825216811207    0.826132776201   0.0667111407605    0.0663615358012
2.63   0.8245496998    0.825469160842   0.0667111407605    0.0663615358015
2.64   0.823882588392    0.824805545484   0.0667111407605    0.0663615358013
2.65   0.823215476985    0.824141930126   0.0667111407605    0.0663615358015
2.66   0.822548365577    0.823478314768   0.0667111407605    0.0663615358016
2.67   0.821881254169    0.82281469941   0.0667111407605    0.0663615358016
2.68   0.821214142762    0.822151084052   0.0667111407605    0.0663615358015
2.69   0.820547031354    0.821487468694   0.0667111407605    0.0663615358012
2.7   0.819879919947    0.820823853336   0.0667111407605    0.0663615358018
2.71   0.819212808539    0.820160237978   0.0667111407605    0.0663615358022
2.72   0.818545697131    0.81949662262   0.0667111407605    0.0663615358021
2.73   0.817878585724    0.818833007262   0.0667111407605    0.0663615358022
2.74   0.817211474316    0.818169391904   0.0667111407605    0.0663615358022
2.75   0.816544362909    0.817505776546   0.0667111407605    0.0663615358023
2.76   0.815877251501    0.816842161188   0.0667111407605    0.0663615358024
2.77   0.815210140093    0.81617854583   0.0667111407605    0.0663615358023
2.78   0.814543028686    0.815514930472   0.0667111407605    0.0663615358025
2.79   0.813875917278    0.814851315114   0.0667111407605    0.0663615358024
2.8   0.813208805871    0.814187699756   0.0667111407605    0.0663615358024
2.81   0.812541694463    0.813524084398   0.0667111407605    0.0663615358024
2.82   0.811874583055    0.81286046904   0.0667111407605    0.0663615358026
2.83   0.811207471648    0.812196853682   0.0667111407605    0.0663615358021
2.84   0.81054036024    0.811533238324   0.0667111407605    0.0663615358027
2.85   0.809873248833    0.810869622966   0.0667111407605    0.0663615358029
2.86   0.809206137425    0.810206007608   0.0667111407605    0.066361535803
2.87   0.808539026017    0.80954239225   0.0667111407605    0.0663615358031
2.88   0.80787191461    0.808878776892   0.0667111407605    0.0663615358029
2.89   0.807204803202    0.808215161534   0.0667111407605    0.0663615358026
2.9   0.806537691795    0.807551546176   0.0667111407605    0.066361535802
2.91   0.805870580387    0.806887930818   0.0667111407605    0.0663615358021
2.92   0.805203468979    0.80622431546   0.0667111407605    0.0663615358024
2.93   0.804536357572    0.805560700102   0.0667111407605    0.0663615358023
2.94   0.803869246164    0.804897084744   0.0667111407605    0.0663615358023
2.95   0.803202134757    0.804233469386   0.0667111407605    0.0663615358022
2.96   0.802535023349    0.803569854028   0.0667111407605    0.0663615358025
2.97   0.801867911941    0.80290623867   0.0667111407605    0.0663615358022
2.98   0.801200800534    0.802242623312   0.0667111407605    0.066361535802
2.99   0.800533689126    0.801579007954   0.0667111407605    0.0663615358022
3.0   0.799866577718    0.800915392596   0.0667111407605    0.0663615358021
3.01   0.799199466311    0.800251777238   0.0667111407605    0.0663615358022
3.02   0.798532354903    0.79958816188   0.0667111407605    0.0663615358021
3.03   0.797865243496    0.798924546522   0.0667111407605    0.0663615358018
3.04   0.797198132088    0.798260931164   0.0667111407605    0.0663615358018
3.05   0.79653102068    0.797597315806   0.0667111407605    0.0663615358017
3.06   0.795863909273    0.796933700448   0.0667111407605    0.0663615358016
3.07   0.795196797865    0.79627008509   0.0667111407605    0.0663615358015
3.08   0.794529686458    0.795606469732   0.0667111407605    0.0663615358016
3.09   0.79386257505    0.794942854374   0.0667111407605    0.0663615358016
3.1   0.793195463642    0.794279239016   0.0667111407605    0.0663615358013
3.11   0.792528352235    0.793615623657   0.0667111407605    0.0663615358014
3.12   0.791861240827    0.792952008299   0.0667111407605    0.0663615358017
3.13   0.79119412942    0.792288392941   0.0667111407605    0.0663615358016
3.14   0.790527018012    0.791624777583   0.0667111407605    0.0663615358019
3.15   0.789859906604    0.790961162225   0.0667111407605    0.0663615358021
3.16   0.789192795197    0.790297546867   0.0667111407605    0.0663615358018
3.17   0.788525683789    0.789633931509   0.0667111407605    0.0663615358018
3.18   0.787858572382    0.788970316151   0.0667111407605    0.0663615358018
3.19   0.787191460974    0.788306700793   0.0667111407605    0.0663615358017
3.2   0.786524349566    0.787643085435   0.0667111407605    0.0663615358018
3.21   0.785857238159    0.786979470077   0.0667111407605    0.0663615358019
3.22   0.785190126751    0.786315854719   0.0667111407605    0.0663615358021
3.23   0.784523015344    0.785652239361   0.0667111407605    0.0663615358019
3.24   0.783855903936    0.784988624003   0.0667111407605    0.0663615358023
3.25   0.783188792528    0.784325008645   0.0667111407605    0.0663615358023
3.26   0.782521681121    0.783661393287   0.0667111407605    0.0663615358027
3.27   0.781854569713    0.782997777929   0.0667111407605    0.0663615358027
3.28   0.781187458306    0.782334162571   0.0667111407605    0.0663615358029
3.29   0.780520346898    0.781670547213   0.0667111407605    0.0663615358029
3.3   0.77985323549    0.781006931855   0.0667111407605    0.0663615358027
3.31   0.779186124083    0.780343316497   0.0667111407605    0.0663615358027
3.32   0.778519012675    0.779679701139   0.0667111407605    0.0663615358026
3.33   0.777851901268    0.779016085781   0.0667111407605    0.0663615358029
3.34   0.77718478986    0.778352470423   0.0667111407605    0.0663615358029
3.35   0.776517678452    0.777688855065   0.0667111407605    0.0663615358028
3.36   0.775850567045    0.777025239707   0.0667111407605    0.0663615358028
3.37   0.775183455637    0.776361624349   0.0667111407605    0.0663615358024
3.38   0.774516344229    0.775698008991   0.0667111407605    0.0663615358024
3.39   0.773849232822    0.775034393633   0.0667111407605    0.0663615358023
3.4   0.773182121414    0.774370778275   0.0667111407605    0.0663615358023
3.41   0.772515010007    0.773707162917   0.0667111407605    0.0663615358023
3.42   0.771847898599    0.773043547559   0.0667111407605    0.0663615358022
3.43   0.771180787191    0.772379932201   0.0667111407605    0.0663615358021
3.44   0.770513675784    0.771716316843   0.0667111407605    0.0663615358019
3.45   0.769846564376    0.771052701485   0.0667111407605    0.0663615358018
3.46   0.769179452969    0.770389086127   0.0667111407605    0.0663615358019
3.47   0.768512341561    0.769725470769   0.0667111407605    0.0663615358018
3.48   0.767845230153    0.769061855411   0.0667111407605    0.0663615358016
3.49   0.767178118746    0.768398240053   0.0667111407605    0.0663615358013
3.5   0.766511007338    0.767734624695   0.0667111407605    0.0663615358013
3.51   0.765843895931    0.767071009337   0.0667111407605    0.0663615358014
3.52   0.765176784523    0.766407393979   0.0667111407605    0.0663615358015
3.53   0.764509673115    0.765743778621   0.0667111407605    0.0663615358012
3.54   0.763842561708    0.765080163263   0.0667111407605    0.0663615358016
3.55   0.7631754503    0.764416547905   0.0667111407605    0.0663615358016
3.56   0.762508338893    0.763752932547   0.0667111407605    0.0663615358015
3.57   0.761841227485    0.763089317189   0.0667111407605    0.0663615358017
3.58   0.761174116077    0.762425701831   0.0667111407605    0.0663615358014
3.59   0.76050700467    0.761762086473   0.0667111407605    0.0663615358016
3.6   0.759839893262    0.761098471115   0.0667111407605    0.0663615358012
3.61   0.759172781855    0.760434855756   0.0667111407605    0.0663615358012
3.62   0.758505670447    0.759771240398   0.0667111407605    0.0663615358014
3.63   0.757838559039    0.75910762504   0.0667111407605    0.0663615358017
3.64   0.757171447632    0.758444009682   0.0667111407605    0.0663615358014
3.65   0.756504336224    0.757780394324   0.0667111407605    0.0663615358016
3.66   0.755837224817    0.757116778966   0.0667111407605    0.0663615358016
3.67   0.755170113409    0.756453163608   0.0667111407605    0.0663615358015
3.68   0.754503002001    0.75578954825   0.0667111407605    0.0663615358014
3.69   0.753835890594    0.755125932892   0.0667111407605    0.0663615358016
3.7   0.753168779186    0.754462317534   0.0667111407605    0.0663615358019
3.71   0.752501667779    0.753798702176   0.0667111407605    0.0663615358019
3.72   0.751834556371    0.753135086818   0.0667111407605    0.0663615358021
3.73   0.751167444963    0.75247147146   0.0667111407605    0.0663615358021
3.74   0.750500333556    0.751807856102   0.0667111407605    0.0663615358022
3.75   0.749833222148    0.751144240744   0.0667111407605    0.0663615358019
3.76   0.74916611074    0.750480625386   0.0667111407605    0.0663615358018
3.77   0.748498999333    0.749817010028   0.0667111407605    0.0663615358018
3.78   0.747831887925    0.74915339467   0.0667111407605    0.066361535802
3.79   0.747164776518    0.748489779312   0.0667111407605    0.066361535802
3.8   0.74649766511    0.747826163954   0.0667111407605    0.0663615358015
3.81   0.745830553702    0.747162548596   0.0667111407605    0.0663615358015
3.82   0.745163442295    0.746498933238   0.0667111407605    0.0663615358018
3.83   0.744496330887    0.74583531788   0.0667111407605    0.0663615358019
3.84   0.74382921948    0.745171702522   0.0667111407605    0.0663615358015
3.85   0.743162108072    0.744508087164   0.0667111407605    0.0663615358015
3.86   0.742494996664    0.743844471806   0.0667111407605    0.0663615358018
3.87   0.741827885257    0.743180856448   0.0667111407605    0.0663615358017
3.88   0.741160773849    0.74251724109   0.0667111407605    0.0663615358019
3.89   0.740493662442    0.741853625732   0.0667111407605    0.0663615358019
3.9   0.739826551034    0.741190010374   0.0667111407605    0.0663615358021
3.91   0.739159439626    0.740526395016   0.0667111407605    0.0663615358019
3.92   0.738492328219    0.739862779658   0.0667111407605    0.0663615358017
3.93   0.737825216811    0.7391991643   0.0667111407605    0.0663615358018
3.94   0.737158105404    0.738535548942   0.0667111407605    0.0663615358018
3.95   0.736490993996    0.737871933584   0.0667111407605    0.0663615358019
3.96   0.735823882588    0.737208318226   0.0667111407605    0.0663615358015
3.97   0.735156771181    0.736544702868   0.0667111407605    0.0663615358015
3.98   0.734489659773    0.73588108751   0.0667111407605    0.0663615358016
3.99   0.733822548366    0.735217472152   0.0667111407605    0.0663615358012
4.0   0.733155436958    0.734553856794   0.0667111407605    0.0663615358011
4.01   0.73248832555    0.733890241436   0.0667111407605    0.0663615358003
4.02   0.731821214143    0.733226626078   0.0667111407605    0.0663615357998
4.03   0.731154102735    0.73256301072   0.0667111407605    0.0663615357993
4.04   0.730486991328    0.731899395362   0.0667111407605    0.0663615357989
4.05   0.72981987992    0.731235780004   0.0667111407605    0.0663615357986
4.06   0.729152768512    0.730572164646   0.0667111407605    0.0663615357976
4.07   0.728485657105    0.729908549288   0.0667111407605    0.0663615357969
4.08   0.727818545697    0.72924493393   0.0667111407605    0.0663615357963
4.09   0.72715143429    0.728581318572   0.0667111407605    0.0663615357956
4.1   0.726484322882    0.727917703214   0.0667111407605    0.0663615357948
4.11   0.725817211474    0.727254087856   0.0667111407605    0.0663615357945
4.12   0.725150100067    0.726590472498   0.0667111407605    0.0663615357942
4.13   0.724482988659    0.72592685714   0.0667111407605    0.0663615357932
4.14   0.723815877252    0.725263241782   0.0667111407605    0.0663615357924
4.15   0.723148765844    0.724599626424   0.0667111407605    0.066361535792
4.16   0.722481654436    0.723936011066   0.0667111407605    0.0663615357911
4.17   0.721814543029    0.723272395709   0.0667111407605    0.0663615357905
4.18   0.721147431621    0.722608780351   0.0667111407605    0.0663615357897
4.19   0.720480320213    0.721945164993   0.0667111407605    0.0663615357897
4.2   0.719813208806    0.721281549635   0.0667111407605    0.0663615357887
4.21   0.719146097398    0.720617934277   0.0667111407605    0.066361535788
4.22   0.718478985991    0.719954318919   0.0667111407605    0.0663615357873
4.23   0.717811874583    0.719290703561   0.0667111407605    0.0663615357868
4.24   0.717144763175    0.718627088203   0.0667111407605    0.0663615357861
4.25   0.716477651768    0.717963472845   0.0667111407605    0.0663615357856
4.26   0.71581054036    0.717299857488   0.0667111407605    0.0663615357853
4.27   0.715143428953    0.71663624213   0.0667111407605    0.0663615357847
4.28   0.714476317545    0.715972626772   0.0667111407605    0.0663615357842
4.29   0.713809206137    0.715309011414   0.0667111407605    0.0663615357836
4.3   0.71314209473    0.714645396056   0.0667111407605    0.0663615357827
4.31   0.712474983322    0.713981780698   0.0667111407605    0.0663615357822
4.32   0.711807871915    0.713318165341   0.0667111407605    0.0663615357816
4.33   0.711140760507    0.712654549983   0.0667111407605    0.0663615357815
4.34   0.710473649099    0.711990934625   0.0667111407605    0.0663615357811
4.35   0.709806537692    0.711327319267   0.0667111407605    0.0663615357805
4.36   0.709139426284    0.710663703909   0.0667111407605    0.0663615357797
4.37   0.708472314877    0.710000088552   0.0667111407605    0.0663615357793
4.38   0.707805203469    0.709336473194   0.0667111407605    0.0663615357786
4.39   0.707138092061    0.708672857836   0.0667111407605    0.0663615357782
4.4   0.706470980654    0.708009242478   0.0667111407605    0.0663615357775
4.41   0.705803869246    0.70734562712   0.0667111407605    0.0663615357769
4.42   0.705136757839    0.706682011763   0.0667111407605    0.0663615357759
4.43   0.704469646431    0.706018396405   0.0667111407605    0.0663615357756
4.44   0.703802535023    0.705354781047   0.0667111407605    0.0663615357751
4.45   0.703135423616    0.704691165689   0.0667111407605    0.0663615357742
4.46   0.702468312208    0.704027550332   0.0667111407605    0.0663615357738
4.47   0.701801200801    0.703363934974   0.0667111407605    0.0663615357731
4.48   0.701134089393    0.702700319616   0.0667111407605    0.0663615357725
4.49   0.700466977985    0.702036704258   0.0667111407605    0.0663615357719
4.5   0.699799866578    0.701373088901   0.0667111407605    0.0663615357714
4.51   0.69913275517    0.700709473543   0.0667111407605    0.0663615357708
4.52   0.698465643763    0.700045858185   0.0667111407605    0.0663615357701
4.53   0.697798532355    0.699382242828   0.0667111407605    0.0663615357697
4.54   0.697131420947    0.69871862747   0.0667111407605    0.066361535769
4.55   0.69646430954    0.698055012112   0.0667111407605    0.0663615357686
4.56   0.695797198132    0.697391396755   0.0667111407605    0.0663615357676
4.57   0.695130086724    0.696727781397   0.0667111407605    0.0663615357673
4.58   0.694462975317    0.696064166039   0.0667111407605    0.0663615357665
4.59   0.693795863909    0.695400550682   0.0667111407605    0.0663615357658
4.6   0.693128752502    0.694736935324   0.0667111407605    0.066361535765
4.61   0.692461641094    0.694073319966   0.0667111407605    0.0663615357648
4.62   0.691794529686    0.693409704609   0.0667111407605    0.066361535764
4.63   0.691127418279    0.692746089251   0.0667111407605    0.0663615357632
4.64   0.690460306871    0.692082473893   0.0667111407605    0.0663615357623
4.65   0.689793195464    0.691418858536   0.0667111407605    0.0663615357614
4.66   0.689126084056    0.690755243178   0.0667111407605    0.0663615357608
4.67   0.688458972648    0.690091627821   0.0667111407605    0.06636153576
4.68   0.687791861241    0.689428012463   0.0667111407605    0.0663615357598
4.69   0.687124749833    0.688764397105   0.0667111407605    0.066361535759
4.7   0.686457638426    0.688100781748   0.0667111407605    0.0663615357583
4.71   0.685790527018    0.68743716639   0.0667111407605    0.0663615357575
4.72   0.68512341561    0.686773551033   0.0667111407605    0.0663615357568
4.73   0.684456304203    0.686109935675   0.0667111407605    0.0663615357561
4.74   0.683789192795    0.685446320317   0.0667111407605    0.0663615357557
4.75   0.683122081388    0.68478270496   0.0667111407605    0.066361535755
4.76   0.68245496998    0.684119089602   0.0667111407605    0.0663615357544
4.77   0.681787858572    0.683455474245   0.0667111407605    0.0663615357536
4.78   0.681120747165    0.682791858887   0.0667111407605    0.0663615357533
4.79   0.680453635757    0.68212824353   0.0667111407605    0.0663615357528
4.8   0.67978652435    0.681464628172   0.0667111407605    0.0663615357523
4.81   0.679119412942    0.680801012815   0.0667111407605    0.0663615357519
4.82   0.678452301534    0.680137397457   0.0667111407605    0.0663615357513
4.83   0.677785190127    0.6794737821   0.0667111407605    0.066361535751
4.84   0.677118078719    0.678810166742   0.0667111407605    0.0663615357508
4.85   0.676450967312    0.678146551385   0.0667111407605    0.0663615357504
4.86   0.675783855904    0.677482936027   0.0667111407605    0.0663615357497
4.87   0.675116744496    0.67681932067   0.0667111407605    0.0663615357489
4.88   0.674449633089    0.676155705312   0.0667111407605    0.0663615357486
4.89   0.673782521681    0.675492089955   0.0667111407605    0.0663615357481
4.9   0.673115410274    0.674828474597   0.0667111407605    0.0663615357474
4.91   0.672448298866    0.67416485924   0.0667111407605    0.0663615357471
4.92   0.671781187458    0.673501243882   0.0667111407605    0.066361535747
4.93   0.671114076051    0.672837628524   0.0667111407605    0.0663615357591
4.94   0.670446964643    0.67217401283   0.0667111407605    0.066361541597
4.95   0.669779853235    0.671510300618   0.0667111407605    0.0663625187279
4.96   0.669112741828    0.670836122255   0.0667111407605    0.0664152490176
4.97   0.66844563042    0.669729950312   0.0667111407605    0.0669239261036
4.98   0.667778519013    0.661861927842   0.0667111407605    0.067334321361
4.99   0.667111407605    0.615439807185   0.0667111407605    0.0672918798177
5.0   0.5    0.499999999782   0.0667111407605    0.0672221068152
5.01   0.332888592395    0.384560192379   0.0667111407605    0.0672918798177
5.02   0.332221480987    0.338138071721   0.0667111407605    0.067334321361
5.03   0.33155436958    0.330270049251   0.0667111407605    0.0669239261035
5.04   0.330887258172    0.329163877309   0.0667111407605    0.0664152490173
5.05   0.330220146765    0.328489698945   0.0667111407605    0.0663625187282
5.06   0.329553035357    0.327825986734   0.0667111407605    0.0663615415971
5.07   0.328885923949    0.327162371039   0.0667111407605    0.0663615357594
5.08   0.328218812542    0.326498755681   0.0667111407605    0.0663615357473
5.09   0.327551701134    0.325835140324   0.0667111407605    0.0663615357475
5.1   0.326884589726    0.325171524966   0.0667111407605    0.0663615357475
5.11   0.326217478319    0.324507909609   0.0667111407605    0.0663615357474
5.12   0.325550366911    0.323844294251   0.0667111407605    0.0663615357469
5.13   0.324883255504    0.323180678894   0.0667111407605    0.0663615357465
5.14   0.324216144096    0.322517063536   0.0667111407605    0.0663615357463
5.15   0.323549032688    0.321853448179   0.0667111407605    0.0663615357459
5.16   0.322881921281    0.321189832821   0.0667111407605    0.0663615357456
5.17   0.322214809873    0.320526217464   0.0667111407605    0.0663615357451
5.18   0.321547698466    0.319862602106   0.0667111407605    0.0663615357449
5.19   0.320880587058    0.319198986749   0.0667111407605    0.0663615357448
5.2   0.32021347565    0.318535371392   0.0667111407605    0.0663615357445
5.21   0.319546364243    0.317871756034   0.0667111407605    0.0663615357442
5.22   0.318879252835    0.317208140677   0.0667111407605    0.0663615357438
5.23   0.318212141428    0.316544525319   0.0667111407605    0.0663615357436
5.24   0.31754503002    0.315880909962   0.0667111407605    0.0663615357434
5.25   0.316877918612    0.315217294604   0.0667111407605    0.0663615357431
5.26   0.316210807205    0.314553679247   0.0667111407605    0.0663615357427
5.27   0.315543695797    0.313890063889   0.0667111407605    0.0663615357426
5.28   0.31487658439    0.313226448532   0.0667111407605    0.0663615357424
5.29   0.314209472982    0.312562833175   0.0667111407605    0.0663615357421
5.3   0.313542361574    0.311899217817   0.0667111407605    0.0663615357418
5.31   0.312875250167    0.31123560246   0.0667111407605    0.0663615357415
5.32   0.312208138759    0.310571987102   0.0667111407605    0.0663615357414
5.33   0.311541027352    0.309908371745   0.0667111407605    0.066361535741
5.34   0.310873915944    0.309244756388   0.0667111407605    0.066361535741
5.35   0.310206804536    0.30858114103   0.0667111407605    0.0663615357408
5.36   0.309539693129    0.307917525673   0.0667111407605    0.0663615357406
5.37   0.308872581721    0.307253910315   0.0667111407605    0.0663615357403
5.38   0.308205470314    0.306590294958   0.0667111407605    0.0663615357399
5.39   0.307538358906    0.305926679601   0.0667111407605    0.0663615357396
5.4   0.306871247498    0.305263064243   0.0667111407605    0.0663615357394
5.41   0.306204136091    0.304599448886   0.0667111407605    0.0663615357391
5.42   0.305537024683    0.303935833528   0.0667111407605    0.0663615357388
5.43   0.304869913276    0.303272218171   0.0667111407605    0.0663615357384
5.44   0.304202801868    0.302608602814   0.0667111407605    0.0663615357385
5.45   0.30353569046    0.301944987456   0.0667111407605    0.0663615357381
5.46   0.302868579053    0.301281372099   0.0667111407605    0.0663615357379
5.47   0.302201467645    0.300617756741   0.0667111407605    0.0663615357377
5.48   0.301534356237    0.299954141384   0.0667111407605    0.0663615357374
5.49   0.30086724483    0.299290526027   0.0667111407605    0.0663615357372
5.5   0.300200133422    0.298626910669   0.0667111407605    0.0663615357369
5.51   0.299533022015    0.297963295312   0.0667111407605    0.0663615357367
5.52   0.298865910607    0.297299679955   0.0667111407605    0.0663615357364
5.53   0.298198799199    0.296636064597   0.0667111407605    0.0663615357362
5.54   0.297531687792    0.29597244924   0.0667111407605    0.066361535736
5.55   0.296864576384    0.295308833883   0.0667111407605    0.0663615357357
5.56   0.296197464977    0.294645218525   0.0667111407605    0.0663615357355
5.57   0.295530353569    0.293981603168   0.0667111407605    0.0663615357352
5.58   0.294863242161    0.29331798781   0.0667111407605    0.066361535735
5.59   0.294196130754    0.292654372453   0.0667111407605    0.0663615357346
5.6   0.293529019346    0.291990757096   0.0667111407605    0.0663615357343
5.61   0.292861907939    0.291327141738   0.0667111407605    0.0663615357342
5.62   0.292194796531    0.290663526381   0.0667111407605    0.0663615357338
5.63   0.291527685123    0.289999911024   0.0667111407605    0.0663615357336
5.64   0.290860573716    0.289336295666   0.0667111407605    0.0663615357333
5.65   0.290193462308    0.288672680309   0.0667111407605    0.066361535733
5.66   0.289526350901    0.288009064952   0.0667111407605    0.0663615357327
5.67   0.288859239493    0.287345449594   0.0667111407605    0.0663615357327
5.68   0.288192128085    0.286681834237   0.0667111407605    0.0663615357326
5.69   0.287525016678    0.28601821888   0.0667111407605    0.0663615357322
5.7   0.28685790527    0.285354603522   0.0667111407605    0.066361535732
5.71   0.286190793863    0.284690988165   0.0667111407605    0.0663615357317
5.72   0.285523682455    0.284027372808   0.0667111407605    0.0663615357313
5.73   0.284856571047    0.283363757451   0.0667111407605    0.0663615357311
5.74   0.28418945964    0.282700142093   0.0667111407605    0.0663615357308
5.75   0.283522348232    0.282036526736   0.0667111407605    0.0663615357306
5.76   0.282855236825    0.281372911379   0.0667111407605    0.0663615357302
5.77   0.282188125417    0.280709296021   0.0667111407605    0.06636153573
5.78   0.281521014009    0.280045680664   0.0667111407605    0.0663615357298
5.79   0.280853902602    0.279382065307   0.0667111407605    0.0663615357296
5.8   0.280186791194    0.278718449949   0.0667111407605    0.0663615357292
5.81   0.279519679787    0.278054834592   0.0667111407605    0.066361535729
5.82   0.278852568379    0.277391219235   0.0667111407605    0.0663615357288
5.83   0.278185456971    0.276727603878   0.0667111407605    0.0663615357287
5.84   0.277518345564    0.27606398852   0.0667111407605    0.0663615357285
5.85   0.276851234156    0.275400373163   0.0667111407605    0.0663615357281
5.86   0.276184122748    0.274736757806   0.0667111407605    0.0663615357278
5.87   0.275517011341    0.274073142448   0.0667111407605    0.0663615357276
5.88   0.274849899933    0.273409527091   0.0667111407605    0.0663615357273
5.89   0.274182788526    0.272745911734   0.0667111407605    0.066361535727
5.9   0.273515677118    0.272082296377   0.0667111407605    0.0663615357268
5.91   0.27284856571    0.271418681019   0.0667111407605    0.0663615357266
5.92   0.272181454303    0.270755065662   0.0667111407605    0.0663615357263
5.93   0.271514342895    0.270091450305   0.0667111407605    0.0663615357259
5.94   0.270847231488    0.269427834948   0.0667111407605    0.0663615357257
5.95   0.27018012008    0.26876421959   0.0667111407605    0.0663615357255
5.96   0.269513008672    0.268100604233   0.0667111407605    0.0663615357252
5.97   0.268845897265    0.267436988876   0.0667111407605    0.0663615357251
5.98   0.268178785857    0.266773373519   0.0667111407605    0.066361535725
5.99   0.26751167445    0.266109758161   0.0667111407605    0.0663615357247
6.0   0.266844563042    0.265446142804   0.0667111407605    0.0663615357245
6.01   0.266177451634    0.264782527447   0.0667111407605    0.0663615357241
6.02   0.265510340227    0.26411891209   0.0667111407605    0.0663615357239
6.03   0.264843228819    0.263455296732   0.0667111407605    0.0663615357236
6.04   0.264176117412    0.262791681375   0.0667111407605    0.0663615357232
6.05   0.263509006004    0.262128066018   0.0667111407605    0.066361535723
6.06   0.262841894596    0.261464450661   0.0667111407605    0.0663615357228
6.07   0.262174783189    0.260800835303   0.0667111407605    0.0663615357226
6.08   0.261507671781    0.260137219946   0.0667111407605    0.0663615357224
6.09   0.260840560374    0.259473604589   0.0667111407605    0.0663615357221
6.1   0.260173448966    0.258809989232   0.0667111407605    0.0663615357221
6.11   0.259506337558    0.258146373875   0.0667111407605    0.0663615357219
6.12   0.258839226151    0.257482758517   0.0667111407605    0.0663615357218
6.13   0.258172114743    0.25681914316   0.0667111407605    0.0663615357216
6.14   0.257505003336    0.256155527803   0.0667111407605    0.0663615357214
6.15   0.256837891928    0.255491912446   0.0667111407605    0.0663615357213
6.16   0.25617078052    0.254828297088   0.0667111407605    0.0663615357211
6.17   0.255503669113    0.254164681731   0.0667111407605    0.0663615357208
6.18   0.254836557705    0.253501066374   0.0667111407605    0.0663615357207
6.19   0.254169446298    0.252837451017   0.0667111407605    0.0663615357204
6.2   0.25350233489    0.25217383566   0.0667111407605    0.0663615357202
6.21   0.252835223482    0.251510220302   0.0667111407605    0.06636153572
6.22   0.252168112075    0.250846604945   0.0667111407605    0.0663615357198
6.23   0.251501000667    0.250182989588   0.0667111407605    0.0663615357194
6.24   0.25083388926    0.249519374231   0.0667111407605    0.0663615357192
6.25   0.250166777852    0.248855758874   0.0667111407605    0.0663615357189
6.26   0.249499666444    0.248192143516   0.0667111407605    0.0663615357186
6.27   0.248832555037    0.247528528159   0.0667111407605    0.0663615357185
6.28   0.248165443629    0.246864912802   0.0667111407605    0.0663615357182
6.29   0.247498332221    0.246201297445   0.0667111407605    0.066361535718
6.3   0.246831220814    0.245537682088   0.0667111407605    0.0663615357177
6.31   0.246164109406    0.244874066731   0.0667111407605    0.0663615357173
6.32   0.245496997999    0.244210451373   0.0667111407605    0.0663615357173
6.33   0.244829886591    0.243546836016   0.0667111407605    0.0663615357171
6.34   0.244162775183    0.242883220659   0.0667111407605    0.0663615357169
6.35   0.243495663776    0.242219605302   0.0667111407605    0.0663615357167
6.36   0.242828552368    0.241555989945   0.0667111407605    0.0663615357165
6.37   0.242161440961    0.240892374588   0.0667111407605    0.0663615357162
6.38   0.241494329553    0.24022875923   0.0667111407605    0.066361535716
6.39   0.240827218145    0.239565143873   0.0667111407605    0.0663615357158
6.4   0.240160106738    0.238901528516   0.0667111407605    0.0663615357155
6.41   0.23949299533    0.238237913159   0.0667111407605    0.0663615357153
6.42   0.238825883923    0.237574297802   0.0667111407605    0.0663615357151
6.43   0.238158772515    0.236910682445   0.0667111407605    0.0663615357149
6.44   0.237491661107    0.236247067087   0.0667111407605    0.0663615357147
6.45   0.2368245497    0.23558345173   0.0667111407605    0.0663615357146
6.46   0.236157438292    0.234919836373   0.0667111407605    0.0663615357144
6.47   0.235490326885    0.234256221016   0.0667111407605    0.0663615357142
6.48   0.234823215477    0.233592605659   0.0667111407605    0.066361535714
6.49   0.234156104069    0.232928990302   0.0667111407605    0.0663615357137
6.5   0.233488992662    0.232265374945   0.0667111407605    0.0663615357134
6.51   0.232821881254    0.231601759587   0.0667111407605    0.0663615357133
6.52   0.232154769847    0.23093814423   0.0667111407605    0.0663615357131
6.53   0.231487658439    0.230274528873   0.0667111407605    0.0663615357128
6.54   0.230820547031    0.229610913516   0.0667111407605    0.0663615357126
6.55   0.230153435624    0.228947298159   0.0667111407605    0.0663615357125
6.56   0.229486324216    0.228283682802   0.0667111407605    0.0663615357122
6.57   0.228819212809    0.227620067445   0.0667111407605    0.0663615357119
6.58   0.228152101401    0.226956452088   0.0667111407605    0.0663615357118
6.59   0.227484989993    0.22629283673   0.0667111407605    0.0663615357116
6.6   0.226817878586    0.225629221373   0.0667111407605    0.0663615357113
6.61   0.226150767178    0.224965606016   0.0667111407605    0.066361535711
6.62   0.225483655771    0.224301990659   0.0667111407605    0.0663615357108
6.63   0.224816544363    0.223638375302   0.0667111407605    0.0663615357106
6.64   0.224149432955    0.222974759945   0.0667111407605    0.0663615357103
6.65   0.223482321548    0.222311144588   0.0667111407605    0.0663615357101
6.66   0.22281521014    0.221647529231   0.0667111407605    0.06636153571
6.67   0.222148098732    0.220983913874   0.0667111407605    0.0663615357099
6.68   0.221480987325    0.220320298517   0.0667111407605    0.0663615357097
6.69   0.220813875917    0.219656683159   0.0667111407605    0.0663615357094
6.7   0.22014676451    0.218993067802   0.0667111407605    0.0663615357093
6.71   0.219479653102    0.218329452445   0.0667111407605    0.0663615357091
6.72   0.218812541694    0.217665837088   0.0667111407605    0.066361535709
6.73   0.218145430287    0.217002221731   0.0667111407605    0.0663615357088
6.74   0.217478318879    0.216338606374   0.0667111407605    0.0663615357086
6.75   0.216811207472    0.215674991017   0.0667111407605    0.0663615357083
6.76   0.216144096064    0.21501137566   0.0667111407605    0.066361535708
6.77   0.215476984656    0.214347760303   0.0667111407605    0.0663615357078
6.78   0.214809873249    0.213684144946   0.0667111407605    0.0663615357077
6.79   0.214142761841    0.213020529589   0.0667111407605    0.0663615357076
6.8   0.213475650434    0.212356914231   0.0667111407605    0.0663615357073
6.81   0.212808539026    0.211693298874   0.0667111407605    0.0663615357071
6.82   0.212141427618    0.211029683517   0.0667111407605    0.0663615357069
6.83   0.211474316211    0.21036606816   0.0667111407605    0.0663615357068
6.84   0.210807204803    0.209702452803   0.0667111407605    0.0663615357066
6.85   0.210140093396    0.209038837446   0.0667111407605    0.0663615357064
6.86   0.209472981988    0.208375222089   0.0667111407605    0.0663615357063
6.87   0.20880587058    0.207711606732   0.0667111407605    0.0663615357061
6.88   0.208138759173    0.207047991375   0.0667111407605    0.0663615357059
6.89   0.207471647765    0.206384376018   0.0667111407605    0.0663615357057
6.9   0.206804536358    0.205720760661   0.0667111407605    0.0663615357056
6.91   0.20613742495    0.205057145304   0.0667111407605    0.0663615357053
6.92   0.205470313542    0.204393529947   0.0667111407605    0.0663615357053
6.93   0.204803202135    0.20372991459   0.0667111407605    0.0663615357052
6.94   0.204136090727    0.203066299233   0.0667111407605    0.0663615357051
6.95   0.20346897932    0.202402683876   0.0667111407605    0.066361535705
6.96   0.202801867912    0.201739068519   0.0667111407605    0.0663615357048
6.97   0.202134756504    0.201075453161   0.0667111407605    0.0663615357046
6.98   0.201467645097    0.200411837804   0.0667111407605    0.0663615357045
6.99   0.200800533689    0.199748222447   0.0667111407605    0.0663615357044
7.0   0.200133422282    0.19908460709   0.0667111407605    0.0663615357042
7.01   0.199466310874    0.198420991733   0.0667111407605    0.0663615357041
7.02   0.198799199466    0.197757376376   0.0667111407605    0.0663615357039
7.03   0.198132088059    0.197093761019   0.0667111407605    0.0663615357038
7.04   0.197464976651    0.196430145662   0.0667111407605    0.0663615357036
7.05   0.196797865243    0.195766530305   0.0667111407605    0.0663615357035
7.06   0.196130753836    0.195102914948   0.0667111407605    0.0663615357033
7.07   0.195463642428    0.194439299591   0.0667111407605    0.0663615357032
7.08   0.194796531021    0.193775684234   0.0667111407605    0.066361535703
7.09   0.194129419613    0.193112068877   0.0667111407605    0.066361535703
7.1   0.193462308205    0.19244845352   0.0667111407605    0.0663615357028
7.11   0.192795196798    0.191784838163   0.0667111407605    0.0663615357026
7.12   0.19212808539    0.191121222806   0.0667111407605    0.0663615357023
7.13   0.191460973983    0.190457607449   0.0667111407605    0.0663615357021
7.14   0.190793862575    0.189793992092   0.0667111407605    0.066361535702
7.15   0.190126751167    0.189130376735   0.0667111407605    0.0663615357019
7.16   0.18945963976    0.188466761378   0.0667111407605    0.0663615357018
7.17   0.188792528352    0.187803146021   0.0667111407605    0.0663615357016
7.18   0.188125416945    0.187139530664   0.0667111407605    0.0663615357014
7.19   0.187458305537    0.186475915307   0.0667111407605    0.0663615357013
7.2   0.186791194129    0.18581229995   0.0667111407605    0.0663615357011
7.21   0.186124082722    0.185148684593   0.0667111407605    0.0663615357009
7.22   0.185456971314    0.184485069236   0.0667111407605    0.0663615357007
7.23   0.184789859907    0.183821453879   0.0667111407605    0.0663615357006
7.24   0.184122748499    0.183157838522   0.0667111407605    0.0663615357004
7.25   0.183455637091    0.182494223165   0.0667111407605    0.0663615357001
7.26   0.182788525684    0.181830607808   0.0667111407605    0.0663615357
7.27   0.182121414276    0.181166992451   0.0667111407605    0.0663615356998
7.28   0.181454302869    0.180503377094   0.0667111407605    0.0663615356997
7.29   0.180787191461    0.179839761737   0.0667111407605    0.0663615356996
7.3   0.180120080053    0.17917614638   0.0667111407605    0.0663615356995
7.31   0.179452968646    0.178512531023   0.0667111407605    0.0663615356994
7.32   0.178785857238    0.177848915666   0.0667111407605    0.0663615356993
7.33   0.178118745831    0.177185300309   0.0667111407605    0.0663615356991
7.34   0.177451634423    0.176521684952   0.0667111407605    0.066361535699
7.35   0.176784523015    0.175858069595   0.0667111407605    0.0663615356989
7.36   0.176117411608    0.175194454238   0.0667111407605    0.0663615356988
7.37   0.1754503002    0.174530838881   0.0667111407605    0.0663615356986
7.38   0.174783188793    0.173867223524   0.0667111407605    0.0663615356983
7.39   0.174116077385    0.173203608167   0.0667111407605    0.0663615356983
7.4   0.173448965977    0.17253999281   0.0667111407605    0.0663615356982
7.41   0.17278185457    0.171876377453   0.0667111407605    0.066361535698
7.42   0.172114743162    0.171212762096   0.0667111407605    0.0663615356979
7.43   0.171447631755    0.170549146739   0.0667111407605    0.0663615356978
7.44   0.170780520347    0.169885531382   0.0667111407605    0.0663615356976
7.45   0.170113408939    0.169221916025   0.0667111407605    0.0663615356975
7.46   0.169446297532    0.168558300668   0.0667111407605    0.0663615356973
7.47   0.168779186124    0.167894685311   0.0667111407605    0.0663615356971
7.48   0.168112074716    0.167231069954   0.0667111407605    0.066361535697
7.49   0.167444963309    0.166567454597   0.0667111407605    0.0663615356968
7.5   0.166777851901    0.16590383924   0.0667111407605    0.0663615356967
7.51   0.166110740494    0.165240223883   0.0667111407605    0.0663615356965
7.52   0.165443629086    0.164576608526   0.0667111407605    0.0663615356964
7.53   0.164776517678    0.163912993169   0.0667111407605    0.0663615356962
7.54   0.164109406271    0.163249377812   0.0667111407605    0.0663615356961
7.55   0.163442294863    0.162585762455   0.0667111407605    0.0663615356959
7.56   0.162775183456    0.161922147098   0.0667111407605    0.0663615356958
7.57   0.162108072048    0.161258531741   0.0667111407605    0.0663615356957
7.58   0.16144096064    0.160594916384   0.0667111407605    0.0663615356956
7.59   0.160773849233    0.159931301028   0.0667111407605    0.0663615356955
7.6   0.160106737825    0.159267685671   0.0667111407605    0.0663615356952
7.61   0.159439626418    0.158604070314   0.0667111407605    0.0663615356951
7.62   0.15877251501    0.157940454957   0.0667111407605    0.066361535695
7.63   0.158105403602    0.1572768396   0.0667111407605    0.0663615356948
7.64   0.157438292195    0.156613224243   0.0667111407605    0.0663615356946
7.65   0.156771180787    0.155949608886   0.0667111407605    0.0663615356945
7.66   0.15610406938    0.155285993529   0.0667111407605    0.0663615356943
7.67   0.155436957972    0.154622378172   0.0667111407605    0.0663615356942
7.68   0.154769846564    0.153958762815   0.0667111407605    0.0663615356941
7.69   0.154102735157    0.153295147458   0.0667111407605    0.066361535694
7.7   0.153435623749    0.152631532101   0.0667111407605    0.0663615356939
7.71   0.152768512342    0.151967916744   0.0667111407605    0.0663615356938
7.72   0.152101400934    0.151304301387   0.0667111407605    0.0663615356936
7.73   0.151434289526    0.15064068603   0.0667111407605    0.0663615356935
7.74   0.150767178119    0.149977070673   0.0667111407605    0.0663615356934
7.75   0.150100066711    0.149313455316   0.0667111407605    0.0663615356933
7.76   0.149432955304    0.14864983996   0.0667111407605    0.0663615356931
7.77   0.148765843896    0.147986224603   0.0667111407605    0.066361535693
7.78   0.148098732488    0.147322609246   0.0667111407605    0.0663615356929
7.79   0.147431621081    0.146658993889   0.0667111407605    0.0663615356928
7.8   0.146764509673    0.145995378532   0.0667111407605    0.0663615356926
7.81   0.146097398266    0.145331763175   0.0667111407605    0.0663615356926
7.82   0.145430286858    0.144668147818   0.0667111407605    0.0663615356925
7.83   0.14476317545    0.144004532461   0.0667111407605    0.0663615356924
7.84   0.144096064043    0.143340917104   0.0667111407605    0.0663615356922
7.85   0.143428952635    0.142677301747   0.0667111407605    0.0663615356921
7.86   0.142761841227    0.14201368639   0.0667111407605    0.0663615356919
7.87   0.14209472982    0.141350071033   0.0667111407605    0.0663615356917
7.88   0.141427618412    0.140686455676   0.0667111407605    0.0663615356916
7.89   0.140760507005    0.14002284032   0.0667111407605    0.0663615356914
7.9   0.140093395597    0.139359224963   0.0667111407605    0.0663615356913
7.91   0.139426284189    0.138695609606   0.0667111407605    0.0663615356912
7.92   0.138759172782    0.138031994249   0.0667111407605    0.0663615356911
7.93   0.138092061374    0.137368378892   0.0667111407605    0.0663615356911
7.94   0.137424949967    0.136704763535   0.0667111407605    0.0663615356909
7.95   0.136757838559    0.136041148178   0.0667111407605    0.0663615356907
7.96   0.136090727151    0.135377532821   0.0667111407605    0.0663615356906
7.97   0.135423615744    0.134713917464   0.0667111407605    0.0663615356905
7.98   0.134756504336    0.134050302107   0.0667111407605    0.0663615356904
7.99   0.134089392929    0.13338668675   0.0667111407605    0.0663615356903
8.0   0.133422281521    0.132723071394   0.0667111407605    0.0663615356902
8.01   0.132755170113    0.132059456037   0.0667111407605    0.0663615356903
8.02   0.132088058706    0.13139584068   0.0667111407605    0.0663615356904
8.03   0.131420947298    0.130732225323   0.0667111407605    0.0663615356905
8.04   0.130753835891    0.130068609966   0.0667111407605    0.0663615356906
8.05   0.130086724483    0.129404994609   0.0667111407605    0.0663615356907
8.06   0.129419613075    0.128741379252   0.0667111407605    0.0663615356909
8.07   0.128752501668    0.128077763895   0.0667111407605    0.066361535691
8.08   0.12808539026    0.127414148538   0.0667111407605    0.0663615356912
8.09   0.127418278853    0.126750533181   0.0667111407605    0.0663615356912
8.1   0.126751167445    0.126086917824   0.0667111407605    0.0663615356912
8.11   0.126084056037    0.125423302468   0.0667111407605    0.0663615356912
8.12   0.12541694463    0.124759687111   0.0667111407605    0.0663615356913
8.13   0.124749833222    0.124096071754   0.0667111407605    0.0663615356914
8.14   0.124082721815    0.123432456397   0.0667111407605    0.0663615356915
8.15   0.123415610407    0.12276884104   0.0667111407605    0.0663615356916
8.16   0.122748498999    0.122105225683   0.0667111407605    0.0663615356917
8.17   0.122081387592    0.121441610326   0.0667111407605    0.0663615356918
8.18   0.121414276184    0.120777994969   0.0667111407605    0.0663615356919
8.19   0.120747164777    0.120114379612   0.0667111407605    0.066361535692
8.2   0.120080053369    0.119450764255   0.0667111407605    0.0663615356921
8.21   0.119412941961    0.118787148898   0.0667111407605    0.0663615356922
8.22   0.118745830554    0.118123533541   0.0667111407605    0.0663615356923
8.23   0.118078719146    0.117459918185   0.0667111407605    0.0663615356924
8.24   0.117411607738    0.116796302828   0.0667111407605    0.0663615356925
8.25   0.116744496331    0.116132687471   0.0667111407605    0.0663615356926
8.26   0.116077384923    0.115469072114   0.0667111407605    0.0663615356926
8.27   0.115410273516    0.114805456757   0.0667111407605    0.0663615356927
8.28   0.114743162108    0.1141418414   0.0667111407605    0.0663615356928
8.29   0.1140760507    0.113478226043   0.0667111407605    0.0663615356929
8.3   0.113408939293    0.112814610686   0.0667111407605    0.0663615356931
8.31   0.112741827885    0.112150995329   0.0667111407605    0.0663615356931
8.32   0.112074716478    0.111487379972   0.0667111407605    0.0663615356932
8.33   0.11140760507    0.110823764615   0.0667111407605    0.0663615356933
8.34   0.110740493662    0.110160149258   0.0667111407605    0.0663615356933
8.35   0.110073382255    0.109496533901   0.0667111407605    0.0663615356934
8.36   0.109406270847    0.108832918544   0.0667111407605    0.0663615356935
8.37   0.10873915944    0.108169303188   0.0667111407605    0.0663615356935
8.38   0.108072048032    0.107505687831   0.0667111407605    0.0663615356937
8.39   0.107404936624    0.106842072474   0.0667111407605    0.0663615356937
8.4   0.106737825217    0.106178457117   0.0667111407605    0.0663615356938
8.41   0.106070713809    0.10551484176   0.0667111407605    0.0663615356939
8.42   0.105403602402    0.104851226403   0.0667111407605    0.0663615356939
8.43   0.104736490994    0.104187611046   0.0667111407605    0.066361535694
8.44   0.104069379586    0.103523995689   0.0667111407605    0.0663615356941
8.45   0.103402268179    0.102860380332   0.0667111407605    0.0663615356942
8.46   0.102735156771    0.102196764975   0.0667111407605    0.0663615356943
8.47   0.102068045364    0.101533149618   0.0667111407605    0.0663615356944
8.48   0.101400933956    0.100869534261   0.0667111407605    0.0663615356944
8.49   0.100733822548    0.100205918904   0.0667111407605    0.0663615356945
8.5   0.100066711141    0.0995423035473   0.0667111407605    0.0663615356946
8.51   0.0993995997332    0.0988786881903   0.0667111407605    0.0663615356946
8.52   0.0987324883256    0.0982150728334   0.0667111407605    0.0663615356947
8.53   0.0980653769179    0.0975514574764   0.0667111407605    0.0663615356947
8.54   0.0973982655103    0.0968878421195   0.0667111407605    0.0663615356948
8.55   0.0967311541027    0.0962242267625   0.0667111407605    0.0663615356949
8.56   0.0960640426951    0.0955606114056   0.0667111407605    0.066361535695
8.57   0.0953969312875    0.0948969960486   0.0667111407605    0.066361535695
8.58   0.0947298198799    0.0942333806917   0.0667111407605    0.0663615356951
8.59   0.0940627084723    0.0935697653347   0.0667111407605    0.0663615356952
8.6   0.0933955970647    0.0929061499778   0.0667111407605    0.0663615356953
8.61   0.0927284856571    0.0922425346208   0.0667111407605    0.0663615356953
8.62   0.0920613742495    0.0915789192639   0.0667111407605    0.0663615356954
8.63   0.0913942628419    0.0909153039069   0.0667111407605    0.0663615356956
8.64   0.0907271514343    0.09025168855   0.0667111407605    0.0663615356956
8.65   0.0900600400267    0.089588073193   0.0667111407605    0.0663615356957
8.66   0.0893929286191    0.0889244578361   0.0667111407605    0.0663615356958
8.67   0.0887258172115    0.0882608424791   0.0667111407605    0.0663615356958
8.68   0.0880587058039    0.0875972271221   0.0667111407605    0.0663615356959
8.69   0.0873915943963    0.0869336117652   0.0667111407605    0.0663615356959
8.7   0.0867244829887    0.0862699964082   0.0667111407605    0.066361535696
8.71   0.0860573715811    0.0856063810513   0.0667111407605    0.066361535696
8.72   0.0853902601734    0.0849427656943   0.0667111407605    0.0663615356961
8.73   0.0847231487658    0.0842791503373   0.0667111407605    0.0663615356962
8.74   0.0840560373582    0.0836155349804   0.0667111407605    0.0663615356962
8.75   0.0833889259506    0.0829519196234   0.0667111407605    0.0663615356963
8.76   0.082721814543    0.0822883042664   0.0667111407605    0.0663615356964
8.77   0.0820547031354    0.0816246889095   0.0667111407605    0.0663615356964
8.78   0.0813875917278    0.0809610735525   0.0667111407605    0.0663615356965
8.79   0.0807204803202    0.0802974581956   0.0667111407605    0.0663615356965
8.8   0.0800533689126    0.0796338428386   0.0667111407605    0.0663615356966
8.81   0.079386257505    0.0789702274816   0.0667111407605    0.0663615356967
8.82   0.0787191460974    0.0783066121247   0.0667111407605    0.0663615356968
8.83   0.0780520346898    0.0776429967677   0.0667111407605    0.0663615356968
8.84   0.0773849232822    0.0769793814107   0.0667111407605    0.0663615356969
8.85   0.0767178118746    0.0763157660537   0.0667111407605    0.0663615356969
8.86   0.076050700467    0.0756521506968   0.0667111407605    0.066361535697
8.87   0.0753835890594    0.0749885353398   0.0667111407605    0.066361535697
8.88   0.0747164776518    0.0743249199828   0.0667111407605    0.066361535697
8.89   0.0740493662442    0.0736613046259   0.0667111407605    0.0663615356971
8.9   0.0733822548366    0.0729976892689   0.0667111407605    0.0663615356971
8.91   0.072715143429    0.0723340739119   0.0667111407605    0.0663615356972
8.92   0.0720480320213    0.071670458555   0.0667111407605    0.0663615356973
8.93   0.0713809206137    0.071006843198   0.0667111407605    0.0663615356973
8.94   0.0707138092061    0.070343227841   0.0667111407605    0.0663615356973
8.95   0.0700466977985    0.069679612484   0.0667111407605    0.0663615356974
8.96   0.0693795863909    0.0690159971271   0.0667111407605    0.0663615356974
8.97   0.0687124749833    0.0683523817701   0.0667111407605    0.0663615356975
8.98   0.0680453635757    0.0676887664131   0.0667111407605    0.0663615356975
8.99   0.0673782521681    0.0670251510561   0.0667111407605    0.0663615356975
9.0   0.0667111407605    0.0663615356992   0.0667111407605    0.0663615356975
9.01   0.0660440293529    0.0656979203422   0.0667111407605    0.0663615356976
9.02   0.0653769179453    0.0650343049852   0.0667111407605    0.0663615356976
9.03   0.0647098065377    0.0643706896282   0.0667111407605    0.0663615356977
9.04   0.0640426951301    0.0637070742713   0.0667111407605    0.0663615356977
9.05   0.0633755837225    0.0630434589143   0.0667111407605    0.0663615356978
9.06   0.0627084723149    0.0623798435573   0.0667111407605    0.0663615356978
9.07   0.0620413609073    0.0617162282003   0.0667111407605    0.0663615356978
9.08   0.0613742494997    0.0610526128433   0.0667111407605    0.0663615356979
9.09   0.0607071380921    0.0603889974864   0.0667111407605    0.0663615356979
9.1   0.0600400266845    0.0597253821294   0.0667111407605    0.0663615356979
9.11   0.0593729152769    0.0590617667724   0.0667111407605    0.066361535698
9.12   0.0587058038692    0.0583981514154   0.0667111407605    0.066361535698
9.13   0.0580386924616    0.0577345360584   0.0667111407605    0.0663615356981
9.14   0.057371581054    0.0570709207015   0.0667111407605    0.0663615356981
9.15   0.0567044696464    0.0564073053445   0.0667111407605    0.0663615356982
9.16   0.0560373582388    0.0557436899875   0.0667111407605    0.0663615356982
9.17   0.0553702468312    0.0550800746305   0.0667111407605    0.0663615356983
9.18   0.0547031354236    0.0544164592735   0.0667111407605    0.0663615356983
9.19   0.054036024016    0.0537528439166   0.0667111407605    0.0663615356983
9.2   0.0533689126084    0.0530892285596   0.0667111407605    0.0663615356984
9.21   0.0527018012008    0.0524256132026   0.0667111407605    0.0663615356984
9.22   0.0520346897932    0.0517619978456   0.0667111407605    0.0663615356985
9.23   0.0513675783856    0.0510983824886   0.0667111407605    0.0663615356985
9.24   0.050700466978    0.0504347671316   0.0667111407605    0.0663615356985
9.25   0.0500333555704    0.0497711517746   0.0667111407605    0.0663615356986
9.26   0.0493662441628    0.0491075364177   0.0667111407605    0.0663615356986
9.27   0.0486991327552    0.0484439210607   0.0667111407605    0.0663615356986
9.28   0.0480320213476    0.0477803057037   0.0667111407605    0.0663615356987
9.29   0.04736490994    0.0471166903467   0.0667111407605    0.0663615356987
9.3   0.0466977985324    0.0464530749897   0.0667111407605    0.0663615356987
9.31   0.0460306871247    0.0457894596327   0.0667111407605    0.0663615356988
9.32   0.0453635757171    0.0451258442757   0.0667111407605    0.0663615356988
9.33   0.0446964643095    0.0444622289187   0.0667111407605    0.0663615356988
9.34   0.0440293529019    0.0437986135618   0.0667111407605    0.0663615356989
9.35   0.0433622414943    0.0431349982048   0.0667111407605    0.0663615356989
9.36   0.0426951300867    0.0424713828478   0.0667111407605    0.0663615356989
9.37   0.0420280186791    0.0418077674908   0.0667111407605    0.066361535699
9.38   0.0413609072715    0.0411441521338   0.0667111407605    0.066361535699
9.39   0.0406937958639    0.0404805367768   0.0667111407605    0.066361535699
9.4   0.0400266844563    0.0398169214198   0.0667111407605    0.0663615356991
9.41   0.0393595730487    0.0391533060628   0.0667111407605    0.0663615356991
9.42   0.0386924616411    0.0384896907058   0.0667111407605    0.0663615356992
9.43   0.0380253502335    0.0378260753488   0.0667111407605    0.0663615356992
9.44   0.0373582388259    0.0371624599919   0.0667111407605    0.0663615356992
9.45   0.0366911274183    0.0364988446349   0.0667111407605    0.0663615356992
9.46   0.0360240160107    0.0358352292779   0.0667111407605    0.0663615356993
9.47   0.0353569046031    0.0351716139209   0.0667111407605    0.0663615356993
9.48   0.0346897931955    0.0345079985639   0.0667111407605    0.0663615356993
9.49   0.0340226817879    0.0338443832069   0.0667111407605    0.0663615356994
9.5   0.0333555703803    0.0331807678499   0.0667111407605    0.0663615356994
9.51   0.0326884589726    0.0325171524929   0.0667111407605    0.0663615356994
9.52   0.032021347565    0.0318535371359   0.0667111407605    0.0663615356994
9.53   0.0313542361574    0.0311899217789   0.0667111407605    0.0663615356995
9.54   0.0306871247498    0.0305263064219   0.0667111407605    0.0663615356995
9.55   0.0300200133422    0.0298626910649   0.0667111407605    0.0663615356995
9.56   0.0293529019346    0.0291990757079   0.0667111407605    0.0663615356996
9.57   0.028685790527    0.0285354603509   0.0667111407605    0.0663615356996
9.58   0.0280186791194    0.0278718449939   0.0667111407605    0.0663615356996
9.59   0.0273515677118    0.0272082296369   0.0667111407605    0.0663615356996
9.6   0.0266844563042    0.0265446142799   0.0667111407605    0.0663615356996
9.61   0.0260173448966    0.0258809989229   0.0667111407605    0.0663615356996
9.62   0.025350233489    0.025217383566   0.0667111407605    0.0663615356996
9.63   0.0246831220814    0.024553768209   0.0667111407605    0.0663615356997
9.64   0.0240160106738    0.023890152852   0.0667111407605    0.0663615356997
9.65   0.0233488992662    0.023226537495   0.0667111407605    0.0663615356997
9.66   0.0226817878586    0.022562922138   0.0667111407605    0.0663615356997
9.67   0.022014676451    0.021899306781   0.0667111407605    0.0663615356997
9.68   0.0213475650434    0.021235691424   0.0667111407605    0.0663615356997
9.69   0.0206804536358    0.020572076067   0.0667111407605    0.0663615356998
9.7   0.0200133422282    0.01990846071   0.0667111407605    0.0663615356998
9.71   0.0193462308205    0.019244845353   0.0667111407605    0.0663615356998
9.72   0.0186791194129    0.018581229996   0.0667111407605    0.0663615356998
9.73   0.0180120080053    0.017917614639   0.0667111407605    0.0663615356998
9.74   0.0173448965977    0.017253999282   0.0667111407605    0.0663615356998
9.75   0.0166777851901    0.016590383925   0.0667111407605    0.0663615356998
9.76   0.0160106737825    0.015926768568   0.0667111407605    0.0663615356999
9.77   0.0153435623749    0.015263153211   0.0667111407605    0.0663615356999
9.78   0.0146764509673    0.014599537854   0.0667111407605    0.0663615356999
9.79   0.0140093395597    0.013935922497   0.0667111407605    0.0663615356999
9.8   0.0133422281521    0.01327230714   0.0667111407605    0.0663615356999
9.81   0.0126751167445    0.012608691783   0.0667111407605    0.0663615356999
9.82   0.0120080053369    0.011945076426   0.0667111407605    0.0663615356999
9.83   0.0113408939293    0.011281461069   0.0667111407605    0.0663615356999
9.84   0.0106737825217    0.010617845712   0.0667111407605    0.0663615356999
9.85   0.0100066711141    0.00995423035499   0.0667111407605    0.0663615356999
9.86   0.00933955970647    0.00929061499799   0.0667111407605    0.0663615356999
9.87   0.00867244829887    0.008626999641   0.0667111407605    0.0663615356999
9.88   0.00800533689126    0.007963384284   0.0667111407605    0.0663615356999
9.89   0.00733822548366    0.007299768927   0.0667111407605    0.0663615356999
9.9   0.00667111407605    0.00663615357   0.0667111407605    0.0663615357
9.91   0.00600400266845    0.005972538213   0.0667111407605    0.0663615357
9.92   0.00533689126084    0.005308922856   0.0667111407605    0.0663615357
9.93   0.00466977985324    0.004645307499   0.0667111407605    0.0663615357
9.94   0.00400266844563    0.003981692142   0.0667111407605    0.0663615357
9.95   0.00333555703803    0.003318076785   0.0667111407605    0.0663615357
9.96   0.00266844563042    0.002654461428   0.0667111407605    0.0663615357
9.97   0.00200133422282    0.001990846071   0.0667111407605    0.0663615357
9.98   0.00133422281521    0.001327230714   0.0667111407605    0.0663615357
9.99   0.000667111407605    0.000663615357   0.0667111407605    0.0663615357


==> reservoir modeling/plot/1D_0.5.txt <==
x    p_exact   p    u_exact   u
0.0   1.0    0.999999999988   0.0667111407605    0.0666666588995
0.01   0.999332888592    0.999333333399   0.0667111407605    0.0666666588993
0.02   0.998665777185    0.99866666681   0.0667111407605    0.0666666588989
0.03   0.997998665777    0.998000000222   0.0667111407605    0.0666666588994
0.04   0.99733155437    0.997333333633   0.0667111407605    0.0666666588992
0.05   0.996664442962    0.996666667044   0.0667111407605    0.066666658899
0.06   0.995997331554    0.996000000455   0.0667111407605    0.0666666588988
0.07   0.995330220147    0.995333333866   0.0667111407605    0.0666666588989
0.08   0.994663108739    0.994666667277   0.0667111407605    0.0666666588991
0.09   0.993995997332    0.994000000688   0.0667111407605    0.0666666588993
0.1   0.993328885924    0.993333334099   0.0667111407605    0.0666666588986
0.11   0.992661774516    0.99266666751   0.0667111407605    0.0666666588991
0.12   0.991994663109    0.992000000921   0.0667111407605    0.0666666588997
0.13   0.991327551701    0.991333334332   0.0667111407605    0.0666666588995
0.14   0.990660440294    0.990666667743   0.0667111407605    0.0666666588997
0.15   0.989993328886    0.990000001154   0.0667111407605    0.0666666588991
0.16   0.989326217478    0.989333334565   0.0667111407605    0.0666666588991
0.17   0.988659106071    0.988666667976   0.0667111407605    0.0666666588996
0.18   0.987991994663    0.988000001387   0.0667111407605    0.066666658899
0.19   0.987324883256    0.987333334798   0.0667111407605    0.0666666588987
0.2   0.986657771848    0.986666668209   0.0667111407605    0.0666666588988
0.21   0.98599066044    0.98600000162   0.0667111407605    0.0666666588978
0.22   0.985323549033    0.985333335031   0.0667111407605    0.066666658898
0.23   0.984656437625    0.984666668442   0.0667111407605    0.0666666588976
0.24   0.983989326217    0.984000001853   0.0667111407605    0.0666666588976
0.25   0.98332221481    0.983333335264   0.0667111407605    0.0666666588974
0.26   0.982655103402    0.982666668675   0.0667111407605    0.0666666588976
0.27   0.981987991995    0.982000002086   0.0667111407605    0.0666666588977
0.28   0.981320880587    0.981333335497   0.0667111407605    0.0666666588978
0.29   0.980653769179    0.980666668908   0.0667111407605    0.0666666588975
0.3   0.979986657772    0.980000002319   0.0667111407605    0.066666658898
0.31   0.979319546364    0.97933333573   0.0667111407605    0.0666666588978
0.32   0.978652434957    0.978666669141   0.0667111407605    0.066666658898
0.33   0.977985323549    0.978000002552   0.0667111407605    0.0666666588985
0.34   0.977318212141    0.977333335963   0.0667111407605    0.0666666588982
0.35   0.976651100734    0.976666669374   0.0667111407605    0.0666666588978
0.36   0.975983989326    0.976000002785   0.0667111407605    0.0666666588975
0.37   0.975316877919    0.975333336196   0.0667111407605    0.0666666588979
0.38   0.974649766511    0.974666669607   0.0667111407605    0.0666666588983
0.39   0.973982655103    0.974000003018   0.0667111407605    0.0666666588979
0.4   0.973315543696    0.973333336429   0.0667111407605    0.0666666588972
0.41   0.972648432288    0.97266666984   0.0667111407605    0.0666666588971
0.42   0.971981320881    0.972000003251   0.0667111407605    0.0666666588973
0.43   0.971314209473    0.971333336662   0.0667111407605    0.0666666588973
0.44   0.970647098065    0.970666670073   0.0667111407605    0.0666666588978
0.45   0.969979986658    0.970000003484   0.0667111407605    0.0666666588986
0.46   0.96931287525    0.969333336895   0.0667111407605    0.066666658898
0.47   0.968645763843    0.968666670306   0.0667111407605    0.066666658898
0.48   0.967978652435    0.968000003717   0.0667111407605    0.0666666588978
0.49   0.967311541027    0.967333337128   0.0667111407605    0.0666666588978
0.5   0.96664442962    0.966666670539   0.0667111407605    0.0666666588977
0.51   0.965977318212    0.96600000395   0.0667111407605    0.0666666588982
0.52   0.965310206805    0.965333337361   0.0667111407605    0.066666658898
0.53   0.964643095397    0.964666670772   0.0667111407605    0.066666658898
0.54   0.963975983989    0.964000004183   0.0667111407605    0.0666666588978
0.55   0.963308872582    0.963333337594   0.0667111407605    0.0666666588977
0.56   0.962641761174    0.962666671005   0.0667111407605    0.0666666588981
0.57   0.961974649767    0.962000004416   0.0667111407605    0.066666658898
0.58   0.961307538359    0.961333337827   0.0667111407605    0.066666658898
0.59   0.960640426951    0.960666671239   0.0667111407605    0.0666666588978
0.6   0.959973315544    0.96000000465   0.0667111407605    0.066666658898
0.61   0.959306204136    0.959333338061   0.0667111407605    0.0666666588978
0.62   0.958639092728    0.958666671472   0.0667111407605    0.0666666588978
0.63   0.957971981321    0.958000004883   0.0667111407605    0.0666666588982
0.64   0.957304869913    0.957333338294   0.0667111407605    0.0666666588984
0.65   0.956637758506    0.956666671705   0.0667111407605    0.0666666588987
0.66   0.955970647098    0.956000005116   0.0667111407605    0.0666666588989
0.67   0.95530353569    0.955333338527   0.0667111407605    0.0666666588989
0.68   0.954636424283    0.954666671938   0.0667111407605    0.0666666588987
0.69   0.953969312875    0.954000005349   0.0667111407605    0.0666666588992
0.7   0.953302201468    0.95333333876   0.0667111407605    0.0666666588994
0.71   0.95263509006    0.952666672171   0.0667111407605    0.0666666588996
0.72   0.951967978652    0.952000005582   0.0667111407605    0.0666666588997
0.73   0.951300867245    0.951333338993   0.0667111407605    0.0666666589001
0.74   0.950633755837    0.950666672404   0.0667111407605    0.0666666589002
0.75   0.94996664443    0.950000005815   0.0667111407605    0.0666666589
0.76   0.949299533022    0.949333339226   0.0667111407605    0.0666666589004
0.77   0.948632421614    0.948666672637   0.0667111407605    0.0666666589001
0.78   0.947965310207    0.948000006048   0.0667111407605    0.0666666589
0.79   0.947298198799    0.947333339459   0.0667111407605    0.0666666589002
0.8   0.946631087392    0.94666667287   0.0667111407605    0.0666666588999
0.81   0.945963975984    0.946000006281   0.0667111407605    0.0666666589
0.82   0.945296864576    0.945333339692   0.0667111407605    0.0666666589007
0.83   0.944629753169    0.944666673103   0.0667111407605    0.0666666589009
0.84   0.943962641761    0.944000006514   0.0667111407605    0.0666666589008
0.85   0.943295530354    0.943333339925   0.0667111407605    0.0666666589007
0.86   0.942628418946    0.942666673336   0.0667111407605    0.0666666589005
0.87   0.941961307538    0.942000006747   0.0667111407605    0.0666666589009
0.88   0.941294196131    0.941333340158   0.0667111407605    0.0666666589009
0.89   0.940627084723    0.940666673569   0.0667111407605    0.0666666589014
0.9   0.939959973316    0.94000000698   0.0667111407605    0.0666666589015
0.91   0.939292861908    0.939333340391   0.0667111407605    0.0666666589014
0.92   0.9386257505    0.938666673802   0.0667111407605    0.0666666589011
0.93   0.937958639093    0.938000007213   0.0667111407605    0.0666666589012
0.94   0.937291527685    0.937333340624   0.0667111407605    0.0666666589013
0.95   0.936624416278    0.936666674035   0.0667111407605    0.0666666589017
0.96   0.93595730487    0.936000007446   0.0667111407605    0.066666658901
0.97   0.935290193462    0.935333340857   0.0667111407605    0.0666666588999
0.98   0.934623082055    0.934666674268   0.0667111407605    0.0666666588996
0.99   0.933955970647    0.934000007679   0.0667111407605    0.0666666588996
1.0   0.933288859239    0.93333334109   0.0667111407605    0.0666666588996
1.01   0.932621747832    0.932666674501   0.0667111407605    0.0666666589
1.02   0.931954636424    0.932000007912   0.0667111407605    0.0666666589001
1.03   0.931287525017    0.931333341323   0.0667111407605    0.0666666589004
1.04   0.930620413609    0.930666674734   0.0667111407605    0.0666666589011
1.05   0.929953302201    0.930000008145   0.0667111407605    0.0666666589012
1.06   0.929286190794    0.929333341555   0.0667111407605    0.0666666589009
1.07   0.928619079386    0.928666674966   0.0667111407605    0.0666666589011
1.08   0.927951967979    0.928000008377   0.0667111407605    0.0666666589017
1.09   0.927284856571    0.927333341788   0.0667111407605    0.0666666589016
1.1   0.926617745163    0.926666675199   0.0667111407605    0.0666666589022
1.11   0.925950633756    0.92600000861   0.0667111407605    0.0666666589025
1.12   0.925283522348    0.925333342021   0.0667111407605    0.0666666589023
1.13   0.924616410941    0.924666675432   0.0667111407605    0.0666666589026
1.14   0.923949299533    0.924000008843   0.0667111407605    0.066666658903
1.15   0.923282188125    0.923333342254   0.0667111407605    0.0666666589038
1.16   0.922615076718    0.922666675665   0.0667111407605    0.0666666589044
1.17   0.92194796531    0.922000009076   0.0667111407605    0.0666666589047
1.18   0.921280853903    0.921333342487   0.0667111407605    0.0666666589049
1.19   0.920613742495    0.920666675898   0.0667111407605    0.0666666589054
1.2   0.919946631087    0.920000009309   0.0667111407605    0.0666666589064
1.21   0.91927951968    0.91933334272   0.0667111407605    0.066666658907
1.22   0.918612408272    0.918666676131   0.0667111407605    0.0666666589075
1.23   0.917945296865    0.918000009542   0.0667111407605    0.066666658908
1.24   0.917278185457    0.917333342953   0.0667111407605    0.0666666589082
1.25   0.916611074049    0.916666676364   0.0667111407605    0.0666666589083
1.26   0.915943962642    0.916000009775   0.0667111407605    0.0666666589088
1.27   0.915276851234    0.915333343185   0.0667111407605    0.0666666589088
1.28   0.914609739827    0.914666676596   0.0667111407605    0.0666666589085
1.29   0.913942628419    0.914000010007   0.0667111407605    0.0666666589081
1.3   0.913275517011    0.913333343418   0.0667111407605    0.0666666589073
1.31   0.912608405604    0.912666676829   0.0667111407605    0.0666666589067
1.32   0.911941294196    0.91200001024   0.0667111407605    0.0666666589072
1.33   0.911274182789    0.911333343651   0.0667111407605    0.0666666589077
1.34   0.910607071381    0.910666677062   0.0667111407605    0.0666666589083
1.35   0.909939959973    0.910000010473   0.0667111407605    0.0666666589076
1.36   0.909272848566    0.909333343884   0.0667111407605    0.0666666589075
1.37   0.908605737158    0.908666677295   0.0667111407605    0.0666666589075
1.38   0.907938625751    0.908000010706   0.0667111407605    0.0666666589079
1.39   0.907271514343    0.907333344116   0.0667111407605    0.0666666589077
1.4   0.906604402935    0.906666677527   0.0667111407605    0.0666666589082
1.41   0.905937291528    0.906000010938   0.0667111407605    0.0666666589078
1.42   0.90527018012    0.905333344349   0.0667111407605    0.0666666589084
1.43   0.904603068712    0.90466667776   0.0667111407605    0.0666666589083
1.44   0.903935957305    0.904000011171   0.0667111407605    0.0666666589089
1.45   0.903268845897    0.903333344582   0.0667111407605    0.066666658909
1.46   0.90260173449    0.902666677993   0.0667111407605    0.0666666589092
1.47   0.901934623082    0.902000011404   0.0667111407605    0.0666666589094
1.48   0.901267511674    0.901333344814   0.0667111407605    0.0666666589095
1.49   0.900600400267    0.900666678225   0.0667111407605    0.0666666589095
1.5   0.899933288859    0.900000011636   0.0667111407605    0.0666666589092
1.51   0.899266177452    0.899333345047   0.0667111407605    0.0666666589095
1.52   0.898599066044    0.898666678458   0.0667111407605    0.0666666589095
1.53   0.897931954636    0.898000011869   0.0667111407605    0.0666666589095
1.54   0.897264843229    0.897333345279   0.0667111407605    0.0666666589092
1.55   0.896597731821    0.89666667869   0.0667111407605    0.0666666589091
1.56   0.895930620414    0.896000012101   0.0667111407605    0.0666666589091
1.57   0.895263509006    0.895333345512   0.0667111407605    0.0666666589092
1.58   0.894596397598    0.894666678923   0.0667111407605    0.0666666589086
1.59   0.893929286191    0.894000012333   0.0667111407605    0.0666666589083
1.6   0.893262174783    0.893333345744   0.0667111407605    0.0666666589085
1.61   0.892595063376    0.892666679155   0.0667111407605    0.0666666589084
1.62   0.891927951968    0.892000012565   0.0667111407605    0.0666666589084
1.63   0.89126084056    0.891333345976   0.0667111407605    0.0666666589084
1.64   0.890593729153    0.890666679386   0.0667111407605    0.066666658908
1.65   0.889926617745    0.890000012797   0.0667111407605    0.066666658908
1.66   0.889259506338    0.889333346207   0.0667111407605    0.0666666589077
1.67   0.88859239493    0.888666679618   0.0667111407605    0.0666666589079
1.68   0.887925283522    0.888000013028   0.0667111407605    0.0666666589082
1.69   0.887258172115    0.887333346438   0.0667111407605    0.0666666589081
1.7   0.886591060707    0.886666679848   0.0667111407605    0.0666666589079
1.71   0.8859239493    0.886000013258   0.0667111407605    0.0666666589078
1.72   0.885256837892    0.885333346668   0.0667111407605    0.0666666589074
1.73   0.884589726484    0.884666680077   0.0667111407605    0.0666666589071
1.74   0.883922615077    0.884000013487   0.0667111407605    0.0666666589075
1.75   0.883255503669    0.883333346896   0.0667111407605    0.0666666589076
1.76   0.882588392262    0.882666680305   0.0667111407605    0.066666658908
1.77   0.881921280854    0.882000013714   0.0667111407605    0.0666666589079
1.78   0.881254169446    0.881333347122   0.0667111407605    0.0666666589074
1.79   0.880587058039    0.880666680531   0.0667111407605    0.0666666589075
1.8   0.879919946631    0.880000013938   0.0667111407605    0.0666666589071
1.81   0.879252835223    0.879333347346   0.0667111407605    0.066666658907
1.82   0.878585723816    0.878666680752   0.0667111407605    0.0666666589068
1.83   0.877918612408    0.878000014159   0.0667111407605    0.0666666589066
1.84   0.877251501001    0.877333347564   0.0667111407605    0.0666666589062
1.85   0.876584389593    0.876666680969   0.0667111407605    0.0666666589066
1.86   0.875917278185    0.876000014373   0.0667111407605    0.0666666589065
1.87   0.875250166778    0.875333347777   0.0667111407605    0.0666666589065
1.88   0.87458305537    0.874666681179   0.0667111407605    0.066666658906
1.89   0.873915943963    0.87400001458   0.0667111407605    0.0666666589068
1.9   0.873248832555    0.873333347979   0.0667111407605    0.0666666589068
1.91   0.872581721147    0.872666681378   0.0667111407605    0.0666666589072
1.92   0.87191460974    0.872000014774   0.0667111407605    0.0666666589076
1.93   0.871247498332    0.871333348169   0.0667111407605    0.0666666589073
1.94   0.870580386925    0.870666681561   0.0667111407605    0.0666666589073
1.95   0.869913275517    0.870000014951   0.0667111407605    0.0666666589069
1.96   0.869246164109    0.869333348339   0.0667111407605    0.0666666589066
1.97   0.868579052702    0.868666681723   0.0667111407605    0.0666666589068
1.98   0.867911941294    0.868000015104   0.0667111407605    0.066666658907
1.99   0.867244829887    0.867333348481   0.0667111407605    0.0666666589072
2.0   0.866577718479    0.866666681854   0.0667111407605    0.0666666589071
2.01   0.865910607071    0.866000015222   0.0667111407605    0.0666666589066
2.02   0.865243495664    0.865333348584   0.0667111407605    0.0666666589064
2.03   0.864576384256    0.864666681941   0.0667111407605    0.0666666589059
2.04   0.863909272849    0.86400001529   0.0667111407605    0.0666666589058
2.05   0.863242161441    0.863333348632   0.0667111407605    0.0666666589056
2.06   0.862575050033    0.862666681965   0.0667111407605    0.0666666589056
2.07   0.861907938626    0.862000015288   0.0667111407605    0.0666666589061
2.08   0.861240827218    0.8613333486   0.0667111407605    0.066666658906
2.09   0.860573715811    0.8606666819   0.0667111407605    0.0666666589063
2.1   0.859906604403    0.860000015187   0.0667111407605    0.0666666589063
2.11   0.859239492995    0.859333348458   0.0667111407605    0.0666666589062
2.12   0.858572381588    0.858666681712   0.0667111407605    0.0666666589061
2.13   0.85790527018    0.858000014947   0.0667111407605    0.0666666589065
2.14   0.857238158773    0.857333348161   0.0667111407605    0.0666666589065
2.15   0.856571047365    0.85666668135   0.0667111407605    0.0666666589067
2.16   0.855903935957    0.856000014513   0.0667111407605    0.0666666589069
2.17   0.85523682455    0.855333347646   0.0667111407605    0.0666666589063
2.18   0.854569713142    0.854666680745   0.0667111407605    0.0666666589068
2.19   0.853902601734    0.854000013808   0.0667111407605    0.066666658907
2.2   0.853235490327    0.853333346829   0.0667111407605    0.0666666589068
2.21   0.852568378919    0.852666679804   0.0667111407605    0.0666666589068
2.22   0.851901267512    0.852000012727   0.0667111407605    0.0666666589068
2.23   0.851234156104    0.851333345593   0.0667111407605    0.0666666589068
2.24   0.850567044696    0.850666678395   0.0667111407605    0.0666666589068
2.25   0.849899933289    0.850000011126   0.0667111407605    0.0666666589066
2.26   0.849232821881    0.849333343778   0.0667111407605    0.0666666589068
2.27   0.848565710474    0.848666676342   0.0667111407605    0.0666666589071
2.28   0.847898599066    0.848000008809   0.0667111407605    0.0666666589073
2.29   0.847231487658    0.847333341167   0.0667111407605    0.0666666589069
2.3   0.846564376251    0.846666673404   0.0667111407605    0.0666666589071
2.31   0.845897264843    0.846000005507   0.0667111407605    0.0666666589073
2.32   0.845230153436    0.845333337462   0.0667111407605    0.0666666589075
2.33   0.844563042028    0.844666669253   0.0667111407605    0.066666658907
2.34   0.84389593062    0.84400000086   0.0667111407605    0.0666666589073
2.35   0.843228819213    0.843333332265   0.0667111407605    0.0666666589073
2.36   0.842561707805    0.842666663446   0.0667111407605    0.0666666589074
2.37   0.841894596398    0.841999994378   0.0667111407605    0.0666666589078
2.38   0.84122748499    0.841333325035   0.0667111407605    0.0666666589081
2.39   0.840560373582    0.840666655389   0.0667111407605    0.0666666589082
2.4   0.839893262175    0.839999985405   0.0667111407605    0.0666666589088
2.41   0.839226150767    0.83933331505   0.0667111407605    0.0666666589094
2.42   0.83855903936    0.838666644284   0.0667111407605    0.0666666589103
2.43   0.837891927952    0.837999973063   0.0667111407605    0.0666666589106
2.44   0.837224816544    0.837333301341   0.0667111407605    0.0666666589111
2.45   0.836557705137    0.836666629066   0.0667111407605    0.0666666589115
2.46   0.835890593729    0.83599995618   0.0667111407605    0.0666666589121
2.47   0.835223482322    0.83533328262   0.0667111407605    0.0666666589129
2.48   0.834556370914    0.834666608319   0.0667111407605    0.0666666589134
2.49   0.833889259506    0.833999933199   0.0667111407605    0.0666666589143
2.5   0.833222148099    0.833333257178   0.0667111407605    0.0666666589144
2.51   0.832555036691    0.832666580166   0.0667111407605    0.0666666589148
2.52   0.831887925284    0.831999902062   0.0667111407605    0.0666666589156
2.53   0.831220813876    0.831333222757   0.0667111407605    0.0666666589171
2.54   0.830553702468    0.830666542132   0.0667111407605    0.0666666589179
2.55   0.829886591061    0.829999860055   0.0667111407605    0.066666658919
2.56   0.829219479653    0.829333176384   0.0667111407605    0.0666666589204
2.57   0.828552368245    0.828666490962   0.0667111407605    0.0666666589218
2.58   0.827885256838    0.827999803617   0.0667111407605    0.066666658923
2.59   0.82721814543    0.827333114163   0.0667111407605    0.0666666589245
2.6   0.826551034023    0.826666422394   0.0667111407605    0.0666666589259
2.61   0.825883922615    0.825999728089   0.0667111407605    0.0666666589281
2.62   0.825216811207    0.825333031004   0.0667111407605    0.06666665893
2.63   0.8245496998    0.824666330872   0.0667111407605    0.0666666589321
2.64   0.823882588392    0.823999627405   0.0667111407605    0.0666666589343
2.65   0.823215476985    0.823332920288   0.0667111407605    0.0666666589371
2.66   0.822548365577    0.822666209176   0.0667111407605    0.0666666589398
2.67   0.821881254169    0.821999493696   0.0667111407605    0.0666666589433
2.68   0.821214142762    0.82133277344   0.0667111407605    0.0666666589463
2.69   0.820547031354    0.820666047966   0.0667111407605    0.0666666589494
2.7   0.819879919947    0.819999316792   0.0667111407605    0.0666666589531
2.71   0.819212808539    0.819332579394   0.0667111407605    0.0666666589574
2.72   0.818545697131    0.818665835204   0.0667111407605    0.066666658962
2.73   0.817878585724    0.817999083604   0.0667111407605    0.0666666589665
2.74   0.817211474316    0.817332323924   0.0667111407605    0.0666666589711
2.75   0.816544362909    0.816665555437   0.0667111407605    0.0666666589768
2.76   0.815877251501    0.815998777355   0.0667111407605    0.0666666589823
2.77   0.815210140093    0.815331988821   0.0667111407605    0.0666666589882
2.78   0.814543028686    0.814665188911   0.0667111407605    0.066666658995
2.79   0.813875917278    0.813998376621   0.0667111407605    0.066666659002
2.8   0.813208805871    0.813331550864   0.0667111407605    0.0666666590095
2.81   0.812541694463    0.812664710467   0.0667111407605    0.0666666590178
2.82   0.811874583055    0.811997854158   0.0667111407605    0.0666666590263
2.83   0.811207471648    0.811330980563   0.0667111407605    0.0666666590354
2.84   0.81054036024    0.810664088198   0.0667111407605    0.066666659046
2.85   0.809873248833    0.809997175459   0.0667111407605    0.0666666590573
2.86   0.809206137425    0.809330240615   0.0667111407605    0.0666666590694
2.87   0.808539026017    0.808663281798   0.0667111407605    0.0666666590817
2.88   0.80787191461    0.807996296992   0.0667111407605    0.0666666590958
2.89   0.807204803202    0.807329284026   0.0667111407605    0.0666666591103
2.9   0.806537691795    0.806662240557   0.0667111407605    0.0666666591261
2.91   0.805870580387    0.805995164064   0.0667111407605    0.0666666591432
2.92   0.805203468979    0.80532805183   0.0667111407605    0.0666666591612
2.93   0.804536357572    0.804660900935   0.0667111407605    0.0666666591803
2.94   0.803869246164    0.803993708234   0.0667111407605    0.0666666592008
2.95   0.803202134757    0.803326470346   0.0667111407605    0.0666666592222
2.96   0.802535023349    0.802659183639   0.0667111407605    0.0666666592454
2.97   0.801867911941    0.801991844211   0.0667111407605    0.0666666592702
2.98   0.801200800534    0.80132444787   0.0667111407605    0.0666666592969
2.99   0.800533689126    0.800656990121   0.0667111407605    0.0666666593252
3.0   0.799866577718    0.799989466137   0.0667111407605    0.0666666593548
3.01   0.799199466311    0.799321870746   0.0667111407605    0.0666666593863
3.02   0.798532354903    0.798654198403   0.0667111407605    0.0666666594204
3.03   0.797865243496    0.797986443168   0.0667111407605    0.0666666594559
3.04   0.797198132088    0.79731859868   0.0667111407605    0.0666666594941
3.05   0.79653102068    0.796650658132   0.0667111407605    0.0666666595349
3.06   0.795863909273    0.79598261424   0.0667111407605    0.0666666595782
3.07   0.795196797865    0.795314459217   0.0667111407605    0.0666666596245
3.08   0.794529686458    0.79464618474   0.0667111407605    0.0666666596729
3.09   0.79386257505    0.793977781916   0.0667111407605    0.0666666597249
3.1   0.793195463642    0.79330924125   0.0667111407605    0.066666659779
3.11   0.792528352235    0.792640552607   0.0667111407605    0.0666666598371
3.12   0.791861240827    0.791971705175   0.0667111407605    0.0666666598979
3.13   0.79119412942    0.791302687427   0.0667111407605    0.0666666599627
3.14   0.790527018012    0.790633487073   0.0667111407605    0.0666666600312
3.15   0.789859906604    0.789964091024   0.0667111407605    0.0666666601037
3.16   0.789192795197    0.789294485342   0.0667111407605    0.0666666601797
3.17   0.788525683789    0.788624655191   0.0667111407605    0.0666666602601
3.18   0.787858572382    0.78795458479   0.0667111407605    0.0666666603455
3.19   0.787191460974    0.787284257357   0.0667111407605    0.0666666604355
3.2   0.786524349566    0.786613655059   0.0667111407605    0.0666666605299
3.21   0.785857238159    0.785942758949   0.0667111407605    0.0666666606296
3.22   0.785190126751    0.785271548911   0.0667111407605    0.0666666607343
3.23   0.784523015344    0.784600003597   0.0667111407605    0.0666666608444
3.24   0.783855903936    0.783928100361   0.0667111407605    0.0666666609602
3.25   0.783188792528    0.783255815191   0.0667111407605    0.0666666610816
3.26   0.782521681121    0.782583122643   0.0667111407605    0.0666666612094
3.27   0.781854569713    0.781909995763   0.0667111407605    0.0666666613428
3.28   0.781187458306    0.781236406016   0.0667111407605    0.0666666614833
3.29   0.780520346898    0.780562323206   0.0667111407605    0.0666666616307
3.3   0.77985323549    0.779887715394   0.0667111407605    0.0666666617845
3.31   0.779186124083    0.779212548815   0.0667111407605    0.0666666619458
3.32   0.778519012675    0.778536787791   0.0667111407605    0.0666666621141
3.33   0.777851901268    0.777860394641   0.0667111407605    0.0666666622898
3.34   0.77718478986    0.777183329587   0.0667111407605    0.0666666624733
3.35   0.776517678452    0.776505550661   0.0667111407605    0.0666666626653
3.36   0.775850567045    0.775827013604   0.0667111407605    0.0666666628653
3.37   0.775183455637    0.775147671763   0.0667111407605    0.0666666630741
3.38   0.774516344229    0.774467475989   0.0667111407605    0.0666666632918
3.39   0.773849232822    0.773786374527   0.0667111407605    0.066666663518
3.4   0.773182121414    0.773104312907   0.0667111407605    0.0666666637532
3.41   0.772515010007    0.772421233828   0.0667111407605    0.0666666639976
3.42   0.771847898599    0.771737077043   0.0667111407605    0.0666666642517
3.43   0.771180787191    0.77105177924   0.0667111407605    0.066666664515
3.44   0.770513675784    0.770365273919   0.0667111407605    0.0666666647883
3.45   0.769846564376    0.769677491265   0.0667111407605    0.0666666650714
3.46   0.769179452969    0.768988358026   0.0667111407605    0.0666666653639
3.47   0.768512341561    0.768297797378   0.0667111407605    0.0666666656675
3.48   0.767845230153    0.767605728791   0.0667111407605    0.0666666659808
3.49   0.767178118746    0.766912067902   0.0667111407605    0.0666666663047
3.5   0.766511007338    0.766216726369   0.0667111407605    0.0666666666389
3.51   0.765843895931    0.765519611739   0.0667111407605    0.0666666669836
3.52   0.765176784523    0.764820627302   0.0667111407605    0.0666666673388
3.53   0.764509673115    0.764119671953   0.0667111407605    0.066666667705
3.54   0.763842561708    0.763416640041   0.0667111407605    0.0666666680807
3.55   0.7631754503    0.762711421234   0.0667111407605    0.0666666684677
3.56   0.762508338893    0.762003900361   0.0667111407605    0.0666666688645
3.57   0.761841227485    0.761293957274   0.0667111407605    0.0666666692721
3.58   0.761174116077    0.760581466693   0.0667111407605    0.0666666696894
3.59   0.76050700467    0.759866298064   0.0667111407605    0.0666666701168
3.6   0.759839893262    0.759148315406   0.0667111407605    0.0666666705535
3.61   0.759172781855    0.758427377164   0.0667111407605    0.0666666710005
3.62   0.758505670447    0.757703336064   0.0667111407605    0.0666666714563
3.63   0.757838559039    0.756976038961   0.0667111407605    0.0666666719213
3.64   0.757171447632    0.756245326702   0.0667111407605    0.0666666723949
3.65   0.756504336224    0.755511033974   0.0667111407605    0.0666666728767
3.66   0.755837224817    0.754772989167   0.0667111407605    0.0666666733663
3.67   0.755170113409    0.754031014235   0.0667111407605    0.0666666738637
3.68   0.754503002001    0.753284924556   0.0667111407605    0.0666666743681
3.69   0.753835890594    0.752534528804   0.0667111407605    0.066666674879
3.7   0.753168779186    0.751779628816   0.0667111407605    0.0666666753959
3.71   0.752501667779    0.751020019469   0.0667111407605    0.0666666759181
3.72   0.751834556371    0.750255488558   0.0667111407605    0.0666666764453
3.73   0.751167444963    0.749485816682   0.0667111407605    0.0666666769767
3.74   0.750500333556    0.748710777135   0.0667111407605    0.0666666775112
3.75   0.749833222148    0.747930135801   0.0667111407605    0.0666666780486
3.76   0.74916611074    0.747143651061   0.0667111407605    0.0666666785878
3.77   0.748498999333    0.746351073698   0.0667111407605    0.0666666791282
3.78   0.747831887925    0.745552146823   0.0667111407605    0.0666666796695
3.79   0.747164776518    0.744746605798   0.0667111407605    0.0666666802101
3.8   0.74649766511    0.743934178171   0.0667111407605    0.0666666807497
3.81   0.745830553702    0.743114583628   0.0667111407605    0.0666666812872
3.82   0.745163442295    0.742287533942   0.0667111407605    0.0666666818216
3.83   0.744496330887    0.741452732944   0.0667111407605    0.0666666823523
3.84   0.74382921948    0.740609876501   0.0667111407605    0.0666666828783
3.85   0.743162108072    0.739758652506   0.0667111407605    0.0666666833983
3.86   0.742494996664    0.738898740881   0.0667111407605    0.0666666839116
3.87   0.741827885257    0.738029813593   0.0667111407605    0.0666666844173
3.88   0.741160773849    0.737151534684   0.0667111407605    0.0666666849141
3.89   0.740493662442    0.736263560314   0.0667111407605    0.066666685401
3.9   0.739826551034    0.735365538823   0.0667111407605    0.0666666858774
3.91   0.739159439626    0.734457110804   0.0667111407605    0.0666666863428
3.92   0.738492328219    0.733537909193   0.0667111407605    0.0666666867955
3.93   0.737825216811    0.73260755938   0.0667111407605    0.0666666872349
3.94   0.737158105404    0.731665679328   0.0667111407605    0.0666666876601
3.95   0.736490993996    0.730711879719   0.0667111407605    0.0666666880701
3.96   0.735823882588    0.729745764115   0.0667111407605    0.0666666884639
3.97   0.735156771181    0.728766929134   0.0667111407605    0.0666666888408
3.98   0.734489659773    0.72777496465   0.0667111407605    0.0666666892001
3.99   0.733822548366    0.726769454007   0.0667111407605    0.0666666895408
4.0   0.733155436958    0.725749974261   0.0667111407605    0.0666666898622
4.01   0.73248832555    0.724716096434   0.0667111407605    0.0666666901637
4.02   0.731821214143    0.723667385794   0.0667111407605    0.0666666904445
4.03   0.731154102735    0.722603402148   0.0667111407605    0.0666666907042
4.04   0.730486991328    0.721523700169   0.0667111407605    0.0666666909421
4.05   0.72981987992    0.720427829731   0.0667111407605    0.0666666911576
4.06   0.729152768512    0.719315336272   0.0667111407605    0.0666666913502
4.07   0.728485657105    0.718185761179   0.0667111407605    0.0666666915195
4.08   0.727818545697    0.717038642191   0.0667111407605    0.066666691665
4.09   0.72715143429    0.715873513824   0.0667111407605    0.0666666917862
4.1   0.726484322882    0.714689907821   0.0667111407605    0.0666666918834
4.11   0.725817211474    0.71348735362   0.0667111407605    0.0666666919557
4.12   0.725150100067    0.712265378843   0.0667111407605    0.0666666920033
4.13   0.724482988659    0.711023509807   0.0667111407605    0.0666666920258
4.14   0.723815877252    0.709761272056   0.0667111407605    0.0666666920232
4.15   0.723148765844    0.708478190913   0.0667111407605    0.0666666919955
4.16   0.722481654436    0.707173792049   0.0667111407605    0.0666666919424
4.17   0.721814543029    0.70584760208   0.0667111407605    0.0666666918645
4.18   0.721147431621    0.704499149168   0.0667111407605    0.0666666917617
4.19   0.720480320213    0.70312796366   0.0667111407605    0.0666666916339
4.2   0.719813208806    0.701733578724   0.0667111407605    0.0666666914816
4.21   0.719146097398    0.700315531019   0.0667111407605    0.066666691305
4.22   0.718478985991    0.698873361369   0.0667111407605    0.0666666911044
4.23   0.717811874583    0.697406615462   0.0667111407605    0.06666669088
4.24   0.717144763175    0.695914844554   0.0667111407605    0.0666666906321
4.25   0.716477651768    0.694397606195   0.0667111407605    0.0666666903613
4.26   0.71581054036    0.692854464961   0.0667111407605    0.0666666900681
4.27   0.715143428953    0.691284993203   0.0667111407605    0.0666666897529
4.28   0.714476317545    0.689688771798   0.0667111407605    0.0666666894161
4.29   0.713809206137    0.688065390918   0.0667111407605    0.0666666890584
4.3   0.71314209473    0.686414450799   0.0667111407605    0.0666666886803
4.31   0.712474983322    0.684735562522   0.0667111407605    0.0666666882826
4.32   0.711807871915    0.683028348797   0.0667111407605    0.0666666878657
4.33   0.711140760507    0.681292444745   0.0667111407605    0.0666666874305
4.34   0.710473649099    0.679527498691   0.0667111407605    0.0666666869778
4.35   0.709806537692    0.677733172954   0.0667111407605    0.0666666865081
4.36   0.709139426284    0.675909144628   0.0667111407605    0.066666686022
4.37   0.708472314877    0.674055106374   0.0667111407605    0.0666666855207
4.38   0.707805203469    0.672170767197   0.0667111407605    0.0666666850046
4.39   0.707138092061    0.670255853221   0.0667111407605    0.0666666844748
4.4   0.706470980654    0.668310108451   0.0667111407605    0.0666666839318
4.41   0.705803869246    0.666333295536   0.0667111407605    0.0666666833768
4.42   0.705136757839    0.664325196509   0.0667111407605    0.0666666828102
4.43   0.704469646431    0.66228561352   0.0667111407605    0.066666682233
4.44   0.703802535023    0.660214369552   0.0667111407605    0.0666666816463
4.45   0.703135423616    0.658111309121   0.0667111407605    0.0666666810506
4.46   0.702468312208    0.655976298956   0.0667111407605    0.0666666804469
4.47   0.701801200801    0.65380922866   0.0667111407605    0.0666666798361
4.48   0.701134089393    0.651610011346   0.0667111407605    0.066666679219
4.49   0.700466977985    0.649378584256   0.0667111407605    0.0666666785966
4.5   0.699799866578    0.647114909342   0.0667111407605    0.0666666779696
4.51   0.69913275517    0.644818973832   0.0667111407605    0.066666677339
4.52   0.698465643763    0.642490790757   0.0667111407605    0.0666666767055
4.53   0.697798532355    0.640130399456   0.0667111407605    0.0666666760701
4.54   0.697131420947    0.637737866038   0.0667111407605    0.0666666754335
4.55   0.69646430954    0.63531328382   0.0667111407605    0.0666666747967
4.56   0.695797198132    0.632856773722   0.0667111407605    0.0666666741603
4.57   0.695130086724    0.630368484629   0.0667111407605    0.0666666735254
4.58   0.694462975317    0.627848593712   0.0667111407605    0.0666666728928
4.59   0.693795863909    0.625297306711   0.0667111407605    0.066666672263
4.6   0.693128752502    0.622714858174   0.0667111407605    0.066666671637
4.61   0.692461641094    0.620101511657   0.0667111407605    0.0666666710157
4.62   0.691794529686    0.617457559879   0.0667111407605    0.0666666703998
4.63   0.691127418279    0.614783324833   0.0667111407605    0.0666666697898
4.64   0.690460306871    0.612079157847   0.0667111407605    0.0666666691868
4.65   0.689793195464    0.609345439608   0.0667111407605    0.0666666685913
4.66   0.689126084056    0.60658258013   0.0667111407605    0.0666666680042
4.67   0.688458972648    0.603791018681   0.0667111407605    0.0666666674259
4.68   0.687791861241    0.600971223653   0.0667111407605    0.0666666668574
4.69   0.687124749833    0.598123692398   0.0667111407605    0.0666666662992
4.7   0.686457638426    0.595248950999   0.0667111407605    0.066666665752
4.71   0.685790527018    0.592347554001   0.0667111407605    0.0666666652164
4.72   0.68512341561    0.589420084093   0.0667111407605    0.0666666646931
4.73   0.684456304203    0.586467151736   0.0667111407605    0.0666666641827
4.74   0.683789192795    0.583489394748   0.0667111407605    0.0666666636856
4.75   0.683122081388    0.580487477833   0.0667111407605    0.0666666632026
4.76   0.68245496998    0.577462092071   0.0667111407605    0.066666662734
4.77   0.681787858572    0.57441395435   0.0667111407605    0.0666666622805
4.78   0.681120747165    0.571343806759   0.0667111407605    0.0666666618426
4.79   0.680453635757    0.56825241593   0.0667111407605    0.0666666614207
4.8   0.67978652435    0.565140572337   0.0667111407605    0.0666666610152
4.81   0.679119412942    0.56200908955   0.0667111407605    0.0666666606266
4.82   0.678452301534    0.558858803442   0.0667111407605    0.0666666602554
4.83   0.677785190127    0.555690571361   0.0667111407605    0.0666666599021
4.84   0.677118078719    0.552505271255   0.0667111407605    0.0666666595668
4.85   0.676450967312    0.549303800759   0.0667111407605    0.06666665925
4.86   0.675783855904    0.546087076246   0.0667111407605    0.066666658952
4.87   0.675116744496    0.542856031842   0.0667111407605    0.0666666586733
4.88   0.674449633089    0.539611618403   0.0667111407605    0.066666658414
4.89   0.673782521681    0.536354802462   0.0667111407605    0.0666666581745
4.9   0.673115410274    0.533086565147   0.0667111407605    0.0666666579549
4.91   0.672448298866    0.529807901068   0.0667111407605    0.0666666577555
4.92   0.671781187458    0.526519817176   0.0667111407605    0.0666666575765
4.93   0.671114076051    0.523223331601   0.0667111407605    0.0666666574182
4.94   0.670446964643    0.519919472467   0.0667111407605    0.0666666572806
4.95   0.669779853235    0.516609276689   0.0667111407605    0.066666657164
4.96   0.669112741828    0.513293788743   0.0667111407605    0.0666666570683
4.97   0.66844563042    0.509974059436   0.0667111407605    0.0666666569938
4.98   0.667778519013    0.506651144652   0.0667111407605    0.0666666569406
4.99   0.667111407605    0.503326104093   0.0667111407605    0.0666666569086
5.0   0.5    0.500000000008   0.0667111407605    0.0666666568979
5.01   0.332888592395    0.496673895923   0.0667111407605    0.0666666569086
5.02   0.332221480987    0.493348855363   0.0667111407605    0.0666666569406
5.03   0.33155436958    0.49002594058   0.0667111407605    0.0666666569938
5.04   0.330887258172    0.486706211273   0.0667111407605    0.0666666570683
5.05   0.330220146765    0.483390723327   0.0667111407605    0.0666666571638
5.06   0.329553035357    0.480080527548   0.0667111407605    0.0666666572804
5.07   0.328885923949    0.476776668415   0.0667111407605    0.0666666574181
5.08   0.328218812542    0.47348018284   0.0667111407605    0.0666666575764
5.09   0.327551701134    0.470192098948   0.0667111407605    0.0666666577554
5.1   0.326884589726    0.466913434868   0.0667111407605    0.0666666579548
5.11   0.326217478319    0.463645197554   0.0667111407605    0.0666666581744
5.12   0.325550366911    0.460388381613   0.0667111407605    0.0666666584141
5.13   0.324883255504    0.457143968174   0.0667111407605    0.0666666586734
5.14   0.324216144096    0.45391292377   0.0667111407605    0.0666666589522
5.15   0.323549032688    0.450696199257   0.0667111407605    0.0666666592502
5.16   0.322881921281    0.447494728761   0.0667111407605    0.066666659567
5.17   0.322214809873    0.444309428655   0.0667111407605    0.0666666599023
5.18   0.321547698466    0.441141196574   0.0667111407605    0.0666666602556
5.19   0.320880587058    0.437990910466   0.0667111407605    0.0666666606268
5.2   0.32021347565    0.434859427679   0.0667111407605    0.0666666610154
5.21   0.319546364243    0.431747584086   0.0667111407605    0.0666666614209
5.22   0.318879252835    0.428656193257   0.0667111407605    0.0666666618429
5.23   0.318212141428    0.425586045666   0.0667111407605    0.0666666622809
5.24   0.31754503002    0.422537907945   0.0667111407605    0.0666666627345
5.25   0.316877918612    0.419512522182   0.0667111407605    0.0666666632031
5.26   0.316210807205    0.416510605268   0.0667111407605    0.0666666636861
5.27   0.315543695797    0.41353284828   0.0667111407605    0.0666666641832
5.28   0.31487658439    0.410579915923   0.0667111407605    0.0666666646938
5.29   0.314209472982    0.407652446014   0.0667111407605    0.0666666652171
5.3   0.313542361574    0.404751049016   0.0667111407605    0.0666666657526
5.31   0.312875250167    0.401876307617   0.0667111407605    0.0666666662998
5.32   0.312208138759    0.399028776362   0.0667111407605    0.0666666668581
5.33   0.311541027352    0.396208981335   0.0667111407605    0.0666666674266
5.34   0.310873915944    0.393417419885   0.0667111407605    0.0666666680048
5.35   0.310206804536    0.390654560407   0.0667111407605    0.066666668592
5.36   0.309539693129    0.387920842168   0.0667111407605    0.0666666691875
5.37   0.308872581721    0.385216675182   0.0667111407605    0.0666666697905
5.38   0.308205470314    0.382542440136   0.0667111407605    0.0666666704004
5.39   0.307538358906    0.379898488358   0.0667111407605    0.0666666710165
5.4   0.306871247498    0.377285141842   0.0667111407605    0.0666666716379
5.41   0.306204136091    0.374702693304   0.0667111407605    0.0666666722638
5.42   0.305537024683    0.372151406303   0.0667111407605    0.0666666728935
5.43   0.304869913276    0.369631515386   0.0667111407605    0.0666666735262
5.44   0.304202801868    0.367143226293   0.0667111407605    0.0666666741611
5.45   0.30353569046    0.364686716196   0.0667111407605    0.0666666747974
5.46   0.302868579053    0.362262133977   0.0667111407605    0.0666666754342
5.47   0.302201467645    0.359869600559   0.0667111407605    0.0666666760708
5.48   0.301534356237    0.357509209258   0.0667111407605    0.0666666767062
5.49   0.30086724483    0.355181026183   0.0667111407605    0.0666666773397
5.5   0.300200133422    0.352885090673   0.0667111407605    0.0666666779704
5.51   0.299533022015    0.350621415759   0.0667111407605    0.0666666785974
5.52   0.298865910607    0.348389988668   0.0667111407605    0.0666666792198
5.53   0.298198799199    0.346190771355   0.0667111407605    0.0666666798368
5.54   0.297531687792    0.344023701059   0.0667111407605    0.0666666804476
5.55   0.296864576384    0.341888690894   0.0667111407605    0.0666666810511
5.56   0.296197464977    0.339785630463   0.0667111407605    0.0666666816468
5.57   0.295530353569    0.337714386495   0.0667111407605    0.0666666822336
5.58   0.294863242161    0.335674803506   0.0667111407605    0.0666666828107
5.59   0.294196130754    0.333666704479   0.0667111407605    0.0666666833772
5.6   0.293529019346    0.331689891564   0.0667111407605    0.0666666839323
5.61   0.292861907939    0.329744146794   0.0667111407605    0.0666666844752
5.62   0.292194796531    0.327829232817   0.0667111407605    0.0666666850052
5.63   0.291527685123    0.325944893641   0.0667111407605    0.0666666855212
5.64   0.290860573716    0.324090855387   0.0667111407605    0.0666666860226
5.65   0.290193462308    0.322266827061   0.0667111407605    0.0666666865085
5.66   0.289526350901    0.320472501323   0.0667111407605    0.0666666869782
5.67   0.288859239493    0.31870755527   0.0667111407605    0.066666687431
5.68   0.288192128085    0.316971651218   0.0667111407605    0.0666666878662
5.69   0.287525016678    0.315264437492   0.0667111407605    0.0666666882829
5.7   0.28685790527    0.313585549216   0.0667111407605    0.0666666886806
5.71   0.286190793863    0.311934609097   0.0667111407605    0.0666666890587
5.72   0.285523682455    0.310311228216   0.0667111407605    0.0666666894165
5.73   0.284856571047    0.308715006812   0.0667111407605    0.0666666897532
5.74   0.28418945964    0.307145535053   0.0667111407605    0.0666666900684
5.75   0.283522348232    0.30560239382   0.0667111407605    0.0666666903618
5.76   0.282855236825    0.304085155461   0.0667111407605    0.0666666906326
5.77   0.282188125417    0.302593384553   0.0667111407605    0.0666666908804
5.78   0.281521014009    0.301126638645   0.0667111407605    0.0666666911049
5.79   0.280853902602    0.299684468996   0.0667111407605    0.0666666913057
5.8   0.280186791194    0.29826642129   0.0667111407605    0.0666666914824
5.81   0.279519679787    0.296872036354   0.0667111407605    0.0666666916347
5.82   0.278852568379    0.295500850846   0.0667111407605    0.0666666917624
5.83   0.278185456971    0.294152397935   0.0667111407605    0.0666666918653
5.84   0.277518345564    0.292826207965   0.0667111407605    0.0666666919433
5.85   0.276851234156    0.291521809102   0.0667111407605    0.0666666919961
5.86   0.276184122748    0.290238727958   0.0667111407605    0.0666666920237
5.87   0.275517011341    0.288976490207   0.0667111407605    0.0666666920264
5.88   0.274849899933    0.287734621171   0.0667111407605    0.0666666920038
5.89   0.274182788526    0.286512646394   0.0667111407605    0.0666666919564
5.9   0.273515677118    0.285310092193   0.0667111407605    0.066666691884
5.91   0.27284856571    0.284126486191   0.0667111407605    0.0666666917871
5.92   0.272181454303    0.282961357824   0.0667111407605    0.0666666916657
5.93   0.271514342895    0.281814238835   0.0667111407605    0.0666666915202
5.94   0.270847231488    0.280684663743   0.0667111407605    0.066666691351
5.95   0.27018012008    0.279572170284   0.0667111407605    0.0666666911585
5.96   0.269513008672    0.278476299846   0.0667111407605    0.066666690943
5.97   0.268845897265    0.277396597866   0.0667111407605    0.0666666907052
5.98   0.268178785857    0.276332614221   0.0667111407605    0.0666666904455
5.99   0.26751167445    0.27528390358   0.0667111407605    0.0666666901645
6.0   0.266844563042    0.274250025753   0.0667111407605    0.066666689863
6.01   0.266177451634    0.273230546008   0.0667111407605    0.0666666895415
6.02   0.265510340227    0.272225035365   0.0667111407605    0.0666666892008
6.03   0.264843228819    0.27123307088   0.0667111407605    0.0666666888417
6.04   0.264176117412    0.270254235899   0.0667111407605    0.0666666884647
6.05   0.263509006004    0.269288120295   0.0667111407605    0.0666666880709
6.06   0.262841894596    0.268334320687   0.0667111407605    0.066666687661
6.07   0.262174783189    0.267392440635   0.0667111407605    0.066666687236
6.08   0.261507671781    0.266462090821   0.0667111407605    0.0666666867966
6.09   0.260840560374    0.265542889211   0.0667111407605    0.066666686344
6.1   0.260173448966    0.264634461192   0.0667111407605    0.0666666858788
6.11   0.259506337558    0.263736439701   0.0667111407605    0.0666666854021
6.12   0.258839226151    0.26284846533   0.0667111407605    0.0666666849147
6.13   0.258172114743    0.261970186421   0.0667111407605    0.0666666844179
6.14   0.257505003336    0.261101259133   0.0667111407605    0.0666666839125
6.15   0.256837891928    0.260241347508   0.0667111407605    0.0666666833994
6.16   0.25617078052    0.259390123513   0.0667111407605    0.0666666828793
6.17   0.255503669113    0.25854726707   0.0667111407605    0.0666666823537
6.18   0.254836557705    0.257712466072   0.0667111407605    0.0666666818231
6.19   0.254169446298    0.256885416386   0.0667111407605    0.0666666812886
6.2   0.25350233489    0.256065821843   0.0667111407605    0.066666680751
6.21   0.252835223482    0.255253394216   0.0667111407605    0.0666666802115
6.22   0.252168112075    0.254447853191   0.0667111407605    0.0666666796707
6.23   0.251501000667    0.253648926316   0.0667111407605    0.0666666791296
6.24   0.25083388926    0.252856348953   0.0667111407605    0.0666666785888
6.25   0.250166777852    0.252069864213   0.0667111407605    0.0666666780493
6.26   0.249499666444    0.251289222879   0.0667111407605    0.066666677512
6.27   0.248832555037    0.250514183332   0.0667111407605    0.0666666769774
6.28   0.248165443629    0.249744511456   0.0667111407605    0.0666666764464
6.29   0.247498332221    0.248979980545   0.0667111407605    0.0666666759192
6.3   0.246831220814    0.248220371198   0.0667111407605    0.0666666753971
6.31   0.246164109406    0.24746547121   0.0667111407605    0.0666666748804
6.32   0.245496997999    0.246715075458   0.0667111407605    0.0666666743695
6.33   0.244829886591    0.245968985779   0.0667111407605    0.0666666738653
6.34   0.244162775183    0.245227010847   0.0667111407605    0.066666673368
6.35   0.243495663776    0.24448896604   0.0667111407605    0.0666666728784
6.36   0.242828552368    0.243754673312   0.0667111407605    0.0666666723964
6.37   0.242161440961    0.243023961053   0.0667111407605    0.0666666719229
6.38   0.241494329553    0.24229666395   0.0667111407605    0.0666666714581
6.39   0.240827218145    0.241572622849   0.0667111407605    0.0666666710024
6.4   0.240160106738    0.240851684608   0.0667111407605    0.066666670556
6.41   0.23949299533    0.240133701949   0.0667111407605    0.066666670119
6.42   0.238825883923    0.23941853332   0.0667111407605    0.0666666696919
6.43   0.238158772515    0.23870604274   0.0667111407605    0.0666666692746
6.44   0.237491661107    0.237996099652   0.0667111407605    0.0666666688674
6.45   0.2368245497    0.23728857878   0.0667111407605    0.0666666684705
6.46   0.236157438292    0.236583359972   0.0667111407605    0.0666666680838
6.47   0.235490326885    0.235880328061   0.0667111407605    0.0666666677077
6.48   0.234823215477    0.235179372711   0.0667111407605    0.066666667342
6.49   0.234156104069    0.234480388275   0.0667111407605    0.0666666669869
6.5   0.233488992662    0.233783273644   0.0667111407605    0.0666666666422
6.51   0.232821881254    0.233087932112   0.0667111407605    0.0666666663078
6.52   0.232154769847    0.232394271222   0.0667111407605    0.066666665984
6.53   0.231487658439    0.231702202636   0.0667111407605    0.0666666656705
6.54   0.230820547031    0.231011641987   0.0667111407605    0.0666666653671
6.55   0.230153435624    0.230322508748   0.0667111407605    0.0666666650739
6.56   0.229486324216    0.229634726095   0.0667111407605    0.0666666647907
6.57   0.228819212809    0.228948220773   0.0667111407605    0.0666666645175
6.58   0.228152101401    0.22826292297   0.0667111407605    0.0666666642541
6.59   0.227484989993    0.227578766186   0.0667111407605    0.0666666640002
6.6   0.226817878586    0.226895687106   0.0667111407605    0.0666666637556
6.61   0.226150767178    0.226213625486   0.0667111407605    0.0666666635204
6.62   0.225483655771    0.225532524024   0.0667111407605    0.0666666632942
6.63   0.224816544363    0.22485232825   0.0667111407605    0.066666663077
6.64   0.224149432955    0.224172986409   0.0667111407605    0.0666666628685
6.65   0.223482321548    0.223494449352   0.0667111407605    0.0666666626684
6.66   0.22281521014    0.222816670426   0.0667111407605    0.0666666624766
6.67   0.222148098732    0.222139605372   0.0667111407605    0.0666666622928
6.68   0.221480987325    0.221463212222   0.0667111407605    0.0666666621168
6.69   0.220813875917    0.220787451198   0.0667111407605    0.0666666619483
6.7   0.22014676451    0.220112284619   0.0667111407605    0.0666666617871
6.71   0.219479653102    0.219437676806   0.0667111407605    0.0666666616334
6.72   0.218812541694    0.218763593996   0.0667111407605    0.0666666614864
6.73   0.218145430287    0.21809000425   0.0667111407605    0.066666661346
6.74   0.217478318879    0.21741687737   0.0667111407605    0.0666666612122
6.75   0.216811207472    0.216744184821   0.0667111407605    0.0666666610847
6.76   0.216144096064    0.216071899652   0.0667111407605    0.0666666609631
6.77   0.215476984656    0.215399996415   0.0667111407605    0.0666666608474
6.78   0.214809873249    0.214728451101   0.0667111407605    0.0666666607372
6.79   0.214142761841    0.214057241064   0.0667111407605    0.0666666606328
6.8   0.213475650434    0.213386344954   0.0667111407605    0.0666666605334
6.81   0.212808539026    0.212715742655   0.0667111407605    0.0666666604389
6.82   0.212141427618    0.212045415223   0.0667111407605    0.0666666603491
6.83   0.211474316211    0.211375344821   0.0667111407605    0.066666660264
6.84   0.210807204803    0.21070551467   0.0667111407605    0.0666666601834
6.85   0.210140093396    0.210035908988   0.0667111407605    0.0666666601069
6.86   0.209472981988    0.209366512939   0.0667111407605    0.0666666600345
6.87   0.20880587058    0.208697312586   0.0667111407605    0.066666659966
6.88   0.208138759173    0.208028294837   0.0667111407605    0.0666666599013
6.89   0.207471647765    0.207359447405   0.0667111407605    0.0666666598401
6.9   0.206804536358    0.206690758762   0.0667111407605    0.0666666597823
6.91   0.20613742495    0.206022218096   0.0667111407605    0.0666666597277
6.92   0.205470313542    0.205353815272   0.0667111407605    0.0666666596761
6.93   0.204803202135    0.204685540795   0.0667111407605    0.0666666596274
6.94   0.204136090727    0.204017385772   0.0667111407605    0.0666666595816
6.95   0.20346897932    0.203349341881   0.0667111407605    0.0666666595383
6.96   0.202801867912    0.202681401332   0.0667111407605    0.0666666594976
6.97   0.202134756504    0.202013556844   0.0667111407605    0.0666666594593
6.98   0.201467645097    0.201345801609   0.0667111407605    0.0666666594231
6.99   0.200800533689    0.200678129266   0.0667111407605    0.0666666593892
7.0   0.200133422282    0.200010533875   0.0667111407605    0.0666666593573
7.01   0.199466310874    0.199343009891   0.0667111407605    0.0666666593273
7.02   0.198799199466    0.198675552141   0.0667111407605    0.0666666592992
7.03   0.198132088059    0.198008155801   0.0667111407605    0.0666666592728
7.04   0.197464976651    0.197340816373   0.0667111407605    0.066666659248
7.05   0.196797865243    0.196673529666   0.0667111407605    0.0666666592247
7.06   0.196130753836    0.196006291778   0.0667111407605    0.0666666592029
7.07   0.195463642428    0.195339099077   0.0667111407605    0.0666666591826
7.08   0.194796531021    0.194671948181   0.0667111407605    0.0666666591635
7.09   0.194129419613    0.194004835948   0.0667111407605    0.0666666591457
7.1   0.193462308205    0.193337759455   0.0667111407605    0.066666659129
7.11   0.192795196798    0.192670715986   0.0667111407605    0.0666666591136
7.12   0.19212808539    0.192003703019   0.0667111407605    0.0666666590989
7.13   0.191460973983    0.191336718214   0.0667111407605    0.0666666590854
7.14   0.190793862575    0.190669759397   0.0667111407605    0.0666666590727
7.15   0.190126751167    0.190002824553   0.0667111407605    0.066666659061
7.16   0.18945963976    0.189335911814   0.0667111407605    0.0666666590499
7.17   0.188792528352    0.188669019448   0.0667111407605    0.0666666590398
7.18   0.188125416945    0.188002145854   0.0667111407605    0.0666666590301
7.19   0.187458305537    0.187335289544   0.0667111407605    0.0666666590213
7.2   0.186791194129    0.186668449147   0.0667111407605    0.0666666590131
7.21   0.186124082722    0.186001623391   0.0667111407605    0.0666666590054
7.22   0.185456971314    0.1853348111   0.0667111407605    0.0666666589982
7.23   0.184789859907    0.18466801119   0.0667111407605    0.0666666589916
7.24   0.184122748499    0.184001222657   0.0667111407605    0.0666666589855
7.25   0.183455637091    0.183334444574   0.0667111407605    0.0666666589797
7.26   0.182788525684    0.182667676087   0.0667111407605    0.0666666589745
7.27   0.182121414276    0.182000916407   0.0667111407605    0.0666666589696
7.28   0.181454302869    0.181334164807   0.0667111407605    0.066666658965
7.29   0.180787191461    0.180667420617   0.0667111407605    0.0666666589609
7.3   0.180120080053    0.180000683219   0.0667111407605    0.066666658957
7.31   0.179452968646    0.179333952045   0.0667111407605    0.0666666589533
7.32   0.178785857238    0.178667226571   0.0667111407605    0.06666665895
7.33   0.178118745831    0.178000506315   0.0667111407605    0.066666658947
7.34   0.177451634423    0.177333790835   0.0667111407605    0.0666666589439
7.35   0.176784523015    0.176667079723   0.0667111407605    0.0666666589413
7.36   0.176117411608    0.176000372605   0.0667111407605    0.0666666589389
7.37   0.1754503002    0.175333669139   0.0667111407605    0.0666666589367
7.38   0.174783188793    0.174666969007   0.0667111407605    0.0666666589347
7.39   0.174116077385    0.174000271922   0.0667111407605    0.0666666589327
7.4   0.173448965977    0.173333577616   0.0667111407605    0.066666658931
7.41   0.17278185457    0.172666885848   0.0667111407605    0.0666666589293
7.42   0.172114743162    0.172000196394   0.0667111407605    0.0666666589279
7.43   0.171447631755    0.171333509049   0.0667111407605    0.0666666589266
7.44   0.170780520347    0.170666823626   0.0667111407605    0.0666666589252
7.45   0.170113408939    0.170000139955   0.0667111407605    0.0666666589242
7.46   0.169446297532    0.169333457878   0.0667111407605    0.0666666589232
7.47   0.168779186124    0.168666777253   0.0667111407605    0.0666666589221
7.48   0.168112074716    0.168000097948   0.0667111407605    0.0666666589212
7.49   0.167444963309    0.167333419844   0.0667111407605    0.0666666589204
7.5   0.166777851901    0.166666742832   0.0667111407605    0.0666666589197
7.51   0.166110740494    0.166000066811   0.0667111407605    0.0666666589189
7.52   0.165443629086    0.165333391691   0.0667111407605    0.0666666589182
7.53   0.164776517678    0.16466671739   0.0667111407605    0.0666666589177
7.54   0.164109406271    0.16400004383   0.0667111407605    0.0666666589171
7.55   0.163442294863    0.163333370944   0.0667111407605    0.0666666589166
7.56   0.162775183456    0.162666698669   0.0667111407605    0.0666666589162
7.57   0.162108072048    0.162000026947   0.0667111407605    0.0666666589158
7.58   0.16144096064    0.161333355726   0.0667111407605    0.0666666589155
7.59   0.160773849233    0.16066668496   0.0667111407605    0.0666666589151
7.6   0.160106737825    0.160000014604   0.0667111407605    0.0666666589148
7.61   0.159439626418    0.159333344621   0.0667111407605    0.0666666589144
7.62   0.15877251501    0.158666674974   0.0667111407605    0.0666666589142
7.63   0.158105403602    0.158000005631   0.0667111407605    0.0666666589139
7.64   0.157438292195    0.157333336564   0.0667111407605    0.0666666589136
7.65   0.156771180787    0.156666667744   0.0667111407605    0.0666666589135
7.66   0.15610406938    0.155999999149   0.0667111407605    0.0666666589133
7.67   0.155436957972    0.155333330757   0.0667111407605    0.066666658913
7.68   0.154769846564    0.154666662547   0.0667111407605    0.0666666589129
7.69   0.154102735157    0.153999994502   0.0667111407605    0.0666666589128
7.7   0.153435623749    0.153333326605   0.0667111407605    0.0666666589127
7.71   0.152768512342    0.152666658842   0.0667111407605    0.0666666589126
7.72   0.152101400934    0.1519999912   0.0667111407605    0.0666666589126
7.73   0.151434289526    0.151333323666   0.0667111407605    0.0666666589125
7.74   0.150767178119    0.15066665623   0.0667111407605    0.0666666589125
7.75   0.150100066711    0.149999988882   0.0667111407605    0.0666666589123
7.76   0.149432955304    0.149333321613   0.0667111407605    0.0666666589122
7.77   0.148765843896    0.148666654415   0.0667111407605    0.0666666589123
7.78   0.148098732488    0.147999987281   0.0667111407605    0.0666666589122
7.79   0.147431621081    0.147333320205   0.0667111407605    0.0666666589122
7.8   0.146764509673    0.146666653179   0.0667111407605    0.0666666589122
7.81   0.146097398266    0.1459999862   0.0667111407605    0.0666666589121
7.82   0.145430286858    0.145333319263   0.0667111407605    0.0666666589122
7.83   0.14476317545    0.144666652362   0.0667111407605    0.0666666589121
7.84   0.144096064043    0.143999985495   0.0667111407605    0.0666666589122
7.85   0.143428952635    0.143333318658   0.0667111407605    0.0666666589122
7.86   0.142761841227    0.142666651848   0.0667111407605    0.0666666589121
7.87   0.14209472982    0.141999985061   0.0667111407605    0.066666658912
7.88   0.141427618412    0.141333318296   0.0667111407605    0.066666658912
7.89   0.140760507005    0.14066665155   0.0667111407605    0.066666658912
7.9   0.140093395597    0.139999984821   0.0667111407605    0.066666658912
7.91   0.139426284189    0.139333318107   0.0667111407605    0.0666666589119
7.92   0.138759172782    0.138666651407   0.0667111407605    0.0666666589118
7.93   0.138092061374    0.13799998472   0.0667111407605    0.0666666589118
7.94   0.137424949967    0.137333318043   0.0667111407605    0.0666666589118
7.95   0.136757838559    0.136666651376   0.0667111407605    0.0666666589119
7.96   0.136090727151    0.135999984718   0.0667111407605    0.0666666589118
7.97   0.135423615744    0.135333318067   0.0667111407605    0.0666666589118
7.98   0.134756504336    0.134666651423   0.0667111407605    0.0666666589117
7.99   0.134089392929    0.133999984785   0.0667111407605    0.0666666589116
8.0   0.133422281521    0.133333318153   0.0667111407605    0.0666666589117
8.01   0.132755170113    0.132666651526   0.0667111407605    0.0666666589117
8.02   0.132088058706    0.131999984903   0.0667111407605    0.0666666589117
8.03   0.131420947298    0.131333318284   0.0667111407605    0.0666666589118
8.04   0.130753835891    0.130666651668   0.0667111407605    0.0666666589118
8.05   0.130086724483    0.129999985056   0.0667111407605    0.0666666589117
8.06   0.129419613075    0.129333318446   0.0667111407605    0.0666666589118
8.07   0.128752501668    0.128666651838   0.0667111407605    0.0666666589117
8.08   0.12808539026    0.127999985233   0.0667111407605    0.0666666589117
8.09   0.127418278853    0.127333318629   0.0667111407605    0.0666666589118
8.1   0.126751167445    0.126666652027   0.0667111407605    0.0666666589117
8.11   0.126084056037    0.125999985427   0.0667111407605    0.0666666589117
8.12   0.12541694463    0.125333318828   0.0667111407605    0.0666666589118
8.13   0.124749833222    0.12466665223   0.0667111407605    0.0666666589118
8.14   0.124082721815    0.123999985633   0.0667111407605    0.0666666589118
8.15   0.123415610407    0.123333319037   0.0667111407605    0.0666666589117
8.16   0.122748498999    0.122666652442   0.0667111407605    0.0666666589118
8.17   0.122081387592    0.121999985848   0.0667111407605    0.0666666589118
8.18   0.121414276184    0.121333319254   0.0667111407605    0.0666666589118
8.19   0.120747164777    0.120666652661   0.0667111407605    0.0666666589117
8.2   0.120080053369    0.119999986068   0.0667111407605    0.0666666589116
8.21   0.119412941961    0.119333319476   0.0667111407605    0.0666666589117
8.22   0.118745830554    0.118666652884   0.0667111407605    0.0666666589117
8.23   0.118078719146    0.117999986292   0.0667111407605    0.0666666589117
8.24   0.117411607738    0.117333319701   0.0667111407605    0.0666666589116
8.25   0.116744496331    0.11666665311   0.0667111407605    0.0666666589116
8.26   0.116077384923    0.115999986519   0.0667111407605    0.0666666589116
8.27   0.115410273516    0.115333319929   0.0667111407605    0.0666666589116
8.28   0.114743162108    0.114666653338   0.0667111407605    0.0666666589115
8.29   0.1140760507    0.113999986748   0.0667111407605    0.0666666589115
8.3   0.113408939293    0.113333320158   0.0667111407605    0.0666666589115
8.31   0.112741827885    0.112666653568   0.0667111407605    0.0666666589115
8.32   0.112074716478    0.111999986978   0.0667111407605    0.0666666589115
8.33   0.11140760507    0.111333320388   0.0667111407605    0.0666666589114
8.34   0.110740493662    0.110666653798   0.0667111407605    0.0666666589114
8.35   0.110073382255    0.109999987209   0.0667111407605    0.0666666589114
8.36   0.109406270847    0.109333320619   0.0667111407605    0.0666666589114
8.37   0.10873915944    0.10866665403   0.0667111407605    0.0666666589114
8.38   0.108072048032    0.10799998744   0.0667111407605    0.0666666589114
8.39   0.107404936624    0.107333320851   0.0667111407605    0.0666666589115
8.4   0.106737825217    0.106666654262   0.0667111407605    0.0666666589114
8.41   0.106070713809    0.105999987672   0.0667111407605    0.0666666589114
8.42   0.105403602402    0.105333321083   0.0667111407605    0.0666666589114
8.43   0.104736490994    0.104666654494   0.0667111407605    0.0666666589114
8.44   0.104069379586    0.103999987904   0.0667111407605    0.0666666589114
8.45   0.103402268179    0.103333321315   0.0667111407605    0.0666666589114
8.46   0.102735156771    0.102666654726   0.0667111407605    0.0666666589113
8.47   0.102068045364    0.101999988137   0.0667111407605    0.0666666589114
8.48   0.101400933956    0.101333321547   0.0667111407605    0.0666666589114
8.49   0.100733822548    0.100666654958   0.0667111407605    0.0666666589113
8.5   0.100066711141    0.0999999883691   0.0667111407605    0.0666666589114
8.51   0.0993995997332    0.0993333217799   0.0667111407605    0.0666666589114
8.52   0.0987324883256    0.0986666551908   0.0667111407605    0.0666666589114
8.53   0.0980653769179    0.0979999886016   0.0667111407605    0.0666666589113
8.54   0.0973982655103    0.0973333220125   0.0667111407605    0.0666666589112
8.55   0.0967311541027    0.0966666554233   0.0667111407605    0.0666666589112
8.56   0.0960640426951    0.0959999888342   0.0667111407605    0.0666666589112
8.57   0.0953969312875    0.0953333222451   0.0667111407605    0.0666666589112
8.58   0.0947298198799    0.0946666556559   0.0667111407605    0.0666666589112
8.59   0.0940627084723    0.0939999890668   0.0667111407605    0.0666666589113
8.6   0.0933955970647    0.0933333224777   0.0667111407605    0.0666666589113
8.61   0.0927284856571    0.0926666558885   0.0667111407605    0.0666666589113
8.62   0.0920613742495    0.0919999892994   0.0667111407605    0.0666666589113
8.63   0.0913942628419    0.0913333227103   0.0667111407605    0.0666666589113
8.64   0.0907271514343    0.0906666561212   0.0667111407605    0.0666666589114
8.65   0.0900600400267    0.089999989532   0.0667111407605    0.0666666589113
8.66   0.0893929286191    0.0893333229429   0.0667111407605    0.0666666589113
8.67   0.0887258172115    0.0886666563538   0.0667111407605    0.0666666589113
8.68   0.0880587058039    0.0879999897647   0.0667111407605    0.0666666589114
8.69   0.0873915943963    0.0873333231756   0.0667111407605    0.0666666589114
8.7   0.0867244829887    0.0866666565864   0.0667111407605    0.0666666589115
8.71   0.0860573715811    0.0859999899973   0.0667111407605    0.0666666589115
8.72   0.0853902601734    0.0853333234082   0.0667111407605    0.0666666589114
8.73   0.0847231487658    0.0846666568191   0.0667111407605    0.0666666589114
8.74   0.0840560373582    0.08399999023   0.0667111407605    0.0666666589113
8.75   0.0833889259506    0.0833333236409   0.0667111407605    0.0666666589113
8.76   0.082721814543    0.0826666570517   0.0667111407605    0.0666666589113
8.77   0.0820547031354    0.0819999904626   0.0667111407605    0.0666666589113
8.78   0.0813875917278    0.0813333238735   0.0667111407605    0.0666666589112
8.79   0.0807204803202    0.0806666572844   0.0667111407605    0.0666666589112
8.8   0.0800533689126    0.0799999906953   0.0667111407605    0.0666666589112
8.81   0.079386257505    0.0793333241062   0.0667111407605    0.0666666589112
8.82   0.0787191460974    0.0786666575171   0.0667111407605    0.0666666589112
8.83   0.0780520346898    0.077999990928   0.0667111407605    0.0666666589112
8.84   0.0773849232822    0.0773333243388   0.0667111407605    0.0666666589112
8.85   0.0767178118746    0.0766666577497   0.0667111407605    0.0666666589113
8.86   0.076050700467    0.0759999911606   0.0667111407605    0.0666666589113
8.87   0.0753835890594    0.0753333245715   0.0667111407605    0.0666666589113
8.88   0.0747164776518    0.0746666579824   0.0667111407605    0.0666666589113
8.89   0.0740493662442    0.0739999913933   0.0667111407605    0.0666666589114
8.9   0.0733822548366    0.0733333248042   0.0667111407605    0.0666666589114
8.91   0.072715143429    0.0726666582151   0.0667111407605    0.0666666589115
8.92   0.0720480320213    0.0719999916259   0.0667111407605    0.0666666589115
8.93   0.0713809206137    0.0713333250368   0.0667111407605    0.0666666589115
8.94   0.0707138092061    0.0706666584477   0.0667111407605    0.0666666589116
8.95   0.0700466977985    0.0699999918586   0.0667111407605    0.0666666589116
8.96   0.0693795863909    0.0693333252695   0.0667111407605    0.0666666589117
8.97   0.0687124749833    0.0686666586804   0.0667111407605    0.0666666589117
8.98   0.0680453635757    0.0679999920912   0.0667111407605    0.0666666589117
8.99   0.0673782521681    0.0673333255021   0.0667111407605    0.0666666589117
9.0   0.0667111407605    0.066666658913   0.0667111407605    0.0666666589118
9.01   0.0660440293529    0.0659999923239   0.0667111407605    0.0666666589118
9.02   0.0653769179453    0.0653333257348   0.0667111407605    0.0666666589118
9.03   0.0647098065377    0.0646666591456   0.0667111407605    0.0666666589118
9.04   0.0640426951301    0.0639999925565   0.0667111407605    0.0666666589119
9.05   0.0633755837225    0.0633333259674   0.0667111407605    0.0666666589119
9.06   0.0627084723149    0.0626666593783   0.0667111407605    0.0666666589119
9.07   0.0620413609073    0.0619999927892   0.0667111407605    0.0666666589119
9.08   0.0613742494997    0.0613333262001   0.0667111407605    0.066666658912
9.09   0.0607071380921    0.0606666596109   0.0667111407605    0.0666666589119
9.1   0.0600400266845    0.0599999930218   0.0667111407605    0.0666666589119
9.11   0.0593729152769    0.0593333264327   0.0667111407605    0.0666666589119
9.12   0.0587058038692    0.0586666598436   0.0667111407605    0.0666666589119
9.13   0.0580386924616    0.0579999932545   0.0667111407605    0.0666666589119
9.14   0.057371581054    0.0573333266653   0.0667111407605    0.0666666589119
9.15   0.0567044696464    0.0566666600762   0.0667111407605    0.066666658912
9.16   0.0560373582388    0.0559999934871   0.0667111407605    0.066666658912
9.17   0.0553702468312    0.055333326898   0.0667111407605    0.0666666589121
9.18   0.0547031354236    0.0546666603089   0.0667111407605    0.0666666589121
9.19   0.054036024016    0.0539999937197   0.0667111407605    0.0666666589121
9.2   0.0533689126084    0.0533333271306   0.0667111407605    0.0666666589122
9.21   0.0527018012008    0.0526666605415   0.0667111407605    0.0666666589122
9.22   0.0520346897932    0.0519999939524   0.0667111407605    0.0666666589123
9.23   0.0513675783856    0.0513333273632   0.0667111407605    0.0666666589123
9.24   0.050700466978    0.0506666607741   0.0667111407605    0.0666666589123
9.25   0.0500333555704    0.049999994185   0.0667111407605    0.0666666589124
9.26   0.0493662441628    0.0493333275959   0.0667111407605    0.0666666589124
9.27   0.0486991327552    0.0486666610068   0.0667111407605    0.0666666589124
9.28   0.0480320213476    0.0479999944176   0.0667111407605    0.0666666589125
9.29   0.04736490994    0.0473333278285   0.0667111407605    0.0666666589125
9.3   0.0466977985324    0.0466666612394   0.0667111407605    0.0666666589125
9.31   0.0460306871247    0.0459999946503   0.0667111407605    0.0666666589126
9.32   0.0453635757171    0.0453333280611   0.0667111407605    0.0666666589126
9.33   0.0446964643095    0.044666661472   0.0667111407605    0.0666666589126
9.34   0.0440293529019    0.0439999948829   0.0667111407605    0.0666666589127
9.35   0.0433622414943    0.0433333282937   0.0667111407605    0.0666666589127
9.36   0.0426951300867    0.0426666617046   0.0667111407605    0.0666666589127
9.37   0.0420280186791    0.0419999951155   0.0667111407605    0.0666666589128
9.38   0.0413609072715    0.0413333285264   0.0667111407605    0.0666666589128
9.39   0.0406937958639    0.0406666619372   0.0667111407605    0.0666666589129
9.4   0.0400266844563    0.0399999953481   0.0667111407605    0.0666666589129
9.41   0.0393595730487    0.039333328759   0.0667111407605    0.0666666589129
9.42   0.0386924616411    0.0386666621698   0.0667111407605    0.066666658913
9.43   0.0380253502335    0.0379999955807   0.0667111407605    0.066666658913
9.44   0.0373582388259    0.0373333289916   0.0667111407605    0.066666658913
9.45   0.0366911274183    0.0366666624025   0.0667111407605    0.0666666589131
9.46   0.0360240160107    0.0359999958133   0.0667111407605    0.0666666589131
9.47   0.0353569046031    0.0353333292242   0.0667111407605    0.0666666589131
9.48   0.0346897931955    0.0346666626351   0.0667111407605    0.0666666589132
9.49   0.0340226817879    0.0339999960459   0.0667111407605    0.0666666589132
9.5   0.0333555703803    0.0333333294568   0.0667111407605    0.0666666589132
9.51   0.0326884589726    0.0326666628677   0.0667111407605    0.0666666589132
9.52   0.032021347565    0.0319999962785   0.0667111407605    0.0666666589133
9.53   0.0313542361574    0.0313333296894   0.0667111407605    0.0666666589133
9.54   0.0306871247498    0.0306666631003   0.0667111407605    0.0666666589133
9.55   0.0300200133422    0.0299999965111   0.0667111407605    0.0666666589133
9.56   0.0293529019346    0.029333329922   0.0667111407605    0.0666666589134
9.57   0.028685790527    0.0286666633329   0.0667111407605    0.0666666589134
9.58   0.0280186791194    0.0279999967437   0.0667111407605    0.0666666589134
9.59   0.0273515677118    0.0273333301546   0.0667111407605    0.0666666589134
9.6   0.0266844563042    0.0266666635655   0.0667111407605    0.0666666589134
9.61   0.0260173448966    0.0259999969763   0.0667111407605    0.0666666589134
9.62   0.025350233489    0.0253333303872   0.0667111407605    0.0666666589135
9.63   0.0246831220814    0.0246666637981   0.0667111407605    0.0666666589135
9.64   0.0240160106738    0.0239999972089   0.0667111407605    0.0666666589135
9.65   0.0233488992662    0.0233333306198   0.0667111407605    0.0666666589135
9.66   0.0226817878586    0.0226666640307   0.0667111407605    0.0666666589135
9.67   0.022014676451    0.0219999974415   0.0667111407605    0.0666666589135
9.68   0.0213475650434    0.0213333308524   0.0667111407605    0.0666666589136
9.69   0.0206804536358    0.0206666642633   0.0667111407605    0.0666666589136
9.7   0.0200133422282    0.0199999976741   0.0667111407605    0.0666666589136
9.71   0.0193462308205    0.019333331085   0.0667111407605    0.0666666589136
9.72   0.0186791194129    0.0186666644958   0.0667111407605    0.0666666589136
9.73   0.0180120080053    0.0179999979067   0.0667111407605    0.0666666589136
9.74   0.0173448965977    0.0173333313176   0.0667111407605    0.0666666589136
9.75   0.0166777851901    0.0166666647284   0.0667111407605    0.0666666589137
9.76   0.0160106737825    0.0159999981393   0.0667111407605    0.0666666589137
9.77   0.0153435623749    0.0153333315502   0.0667111407605    0.0666666589137
9.78   0.0146764509673    0.014666664961   0.0667111407605    0.0666666589137
9.79   0.0140093395597    0.0139999983719   0.0667111407605    0.0666666589137
9.8   0.0133422281521    0.0133333317828   0.0667111407605    0.0666666589137
9.81   0.0126751167445    0.0126666651936   0.0667111407605    0.0666666589137
9.82   0.0120080053369    0.0119999986045   0.0667111407605    0.0666666589137
9.83   0.0113408939293    0.0113333320153   0.0667111407605    0.0666666589137
9.84   0.0106737825217    0.0106666654262   0.0667111407605    0.0666666589137
9.85   0.0100066711141    0.00999999883707   0.0667111407605    0.0666666589137
9.86   0.00933955970647    0.00933333224793   0.0667111407605    0.0666666589137
9.87   0.00867244829887    0.00866666565879   0.0667111407605    0.0666666589138
9.88   0.00800533689126    0.00799999906965   0.0667111407605    0.0666666589138
9.89   0.00733822548366    0.00733333248052   0.0667111407605    0.0666666589138
9.9   0.00667111407605    0.00666666589138   0.0667111407605    0.0666666589138
9.91   0.00600400266845    0.00599999930224   0.0667111407605    0.0666666589138
9.92   0.00533689126084    0.0053333327131   0.0667111407605    0.0666666589138
9.93   0.00466977985324    0.00466666612396   0.0667111407605    0.0666666589138
9.94   0.00400266844563    0.00399999953483   0.0667111407605    0.0666666589138
9.95   0.00333555703803    0.00333333294569   0.0667111407605    0.0666666589138
9.96   0.00266844563042    0.00266666635655   0.0667111407605    0.0666666589138
9.97   0.00200133422282    0.00199999976741   0.0667111407605    0.0666666589138
9.98   0.00133422281521    0.00133333317828   0.0667111407605    0.0666666589138
9.99   0.000667111407605    0.000666666589138   0.0667111407605    0.0666666589138


==> reservoir modeling/plot/1D_1.0.txt <==
x    p_exact   p    u_exact   u
0.0   1.0    0.999999999981   0.0667111407605    0.0666666791848
0.01   0.999332888592    0.999333328115   0.0667111407605    0.0666666784695
0.02   0.998665777185    0.998666655989   0.0667111407605    0.0666666784696
0.03   0.997998665777    0.997999983589   0.0667111407605    0.0666666784692
0.04   0.99733155437    0.997333310904   0.0667111407605    0.0666666784696
0.05   0.996664442962    0.996666637919   0.0667111407605    0.066666678469
0.06   0.995997331554    0.995999964619   0.0667111407605    0.0666666784692
0.07   0.995330220147    0.99533329099   0.0667111407605    0.0666666784687
0.08   0.994663108739    0.994666617014   0.0667111407605    0.0666666784689
0.09   0.993995997332    0.993999942676   0.0667111407605    0.0666666784692
0.1   0.993328885924    0.993333267957   0.0667111407605    0.0666666784694
0.11   0.992661774516    0.99266659284   0.0667111407605    0.0666666784689
0.12   0.991994663109    0.991999917306   0.0667111407605    0.066666678469
0.13   0.991327551701    0.991333241334   0.0667111407605    0.0666666784688
0.14   0.990660440294    0.990666564903   0.0667111407605    0.066666678469
0.15   0.989993328886    0.989999887992   0.0667111407605    0.0666666784691
0.16   0.989326217478    0.989333210578   0.0667111407605    0.0666666784692
0.17   0.988659106071    0.988666532637   0.0667111407605    0.0666666784699
0.18   0.987991994663    0.987999854144   0.0667111407605    0.0666666784703
0.19   0.987324883256    0.987333175072   0.0667111407605    0.0666666784702
0.2   0.986657771848    0.986666495395   0.0667111407605    0.06666667847
0.21   0.98599066044    0.985999815084   0.0667111407605    0.0666666784706
0.22   0.985323549033    0.98533313411   0.0667111407605    0.0666666784714
0.23   0.984656437625    0.984666452441   0.0667111407605    0.0666666784718
0.24   0.983989326217    0.983999770044   0.0667111407605    0.0666666784721
0.25   0.98332221481    0.983333086887   0.0667111407605    0.0666666784724
0.26   0.982655103402    0.982666402933   0.0667111407605    0.0666666784726
0.27   0.981987991995    0.981999718145   0.0667111407605    0.0666666784726
0.28   0.981320880587    0.981333032486   0.0667111407605    0.0666666784726
0.29   0.980653769179    0.980666345914   0.0667111407605    0.066666678473
0.3   0.979986657772    0.979999658388   0.0667111407605    0.0666666784733
0.31   0.979319546364    0.979332969864   0.0667111407605    0.0666666784738
0.32   0.978652434957    0.978666280296   0.0667111407605    0.0666666784736
0.33   0.977985323549    0.977999589637   0.0667111407605    0.0666666784736
0.34   0.977318212141    0.977332897836   0.0667111407605    0.066666678474
0.35   0.976651100734    0.976666204842   0.0667111407605    0.0666666784742
0.36   0.975983989326    0.9759995106   0.0667111407605    0.0666666784746
0.37   0.975316877919    0.975332815055   0.0667111407605    0.0666666784748
0.38   0.974649766511    0.974666118146   0.0667111407605    0.0666666784756
0.39   0.973982655103    0.973999419813   0.0667111407605    0.0666666784761
0.4   0.973315543696    0.973332719992   0.0667111407605    0.0666666784764
0.41   0.972648432288    0.972666018615   0.0667111407605    0.0666666784764
0.42   0.971981320881    0.971999315614   0.0667111407605    0.0666666784766
0.43   0.971314209473    0.971332610915   0.0667111407605    0.066666678477
0.44   0.970647098065    0.970665904444   0.0667111407605    0.0666666784779
0.45   0.969979986658    0.969999196121   0.0667111407605    0.0666666784777
0.46   0.96931287525    0.969332485864   0.0667111407605    0.066666678478
0.47   0.968645763843    0.968665773588   0.0667111407605    0.0666666784787
0.48   0.967978652435    0.967999059204   0.0667111407605    0.0666666784786
0.49   0.967311541027    0.96733234262   0.0667111407605    0.0666666784798
0.5   0.96664442962    0.966665623738   0.0667111407605    0.0666666784797
0.51   0.965977318212    0.965998902458   0.0667111407605    0.0666666784805
0.52   0.965310206805    0.965332178675   0.0667111407605    0.0666666784802
0.53   0.964643095397    0.964665452281   0.0667111407605    0.0666666784806
0.54   0.963975983989    0.963998723162   0.0667111407605    0.0666666784811
0.55   0.963308872582    0.9633319912   0.0667111407605    0.0666666784814
0.56   0.962641761174    0.962665256272   0.0667111407605    0.0666666784817
0.57   0.961974649767    0.96199851825   0.0667111407605    0.0666666784823
0.58   0.961307538359    0.961331777002   0.0667111407605    0.0666666784827
0.59   0.960640426951    0.960665032388   0.0667111407605    0.0666666784827
0.6   0.959973315544    0.959998284266   0.0667111407605    0.0666666784837
0.61   0.959306204136    0.959331532484   0.0667111407605    0.0666666784844
0.62   0.958639092728    0.958664776889   0.0667111407605    0.0666666784851
0.63   0.957971981321    0.957998017317   0.0667111407605    0.0666666784851
0.64   0.957304869913    0.9573312536   0.0667111407605    0.0666666784857
0.65   0.956637758506    0.956664485564   0.0667111407605    0.0666666784868
0.66   0.955970647098    0.955997713026   0.0667111407605    0.0666666784871
0.67   0.95530353569    0.955330935797   0.0667111407605    0.0666666784874
0.68   0.954636424283    0.954664153681   0.0667111407605    0.0666666784887
0.69   0.953969312875    0.953997366474   0.0667111407605    0.0666666784892
0.7   0.953302201468    0.953330573963   0.0667111407605    0.0666666784904
0.71   0.95263509006    0.952663775928   0.0667111407605    0.0666666784912
0.72   0.951967978652    0.95199697214   0.0667111407605    0.0666666784922
0.73   0.951300867245    0.951330162361   0.0667111407605    0.066666678493
0.74   0.950633755837    0.950663346343   0.0667111407605    0.0666666784941
0.75   0.94996664443    0.949996523831   0.0667111407605    0.0666666784952
0.76   0.949299533022    0.949329694559   0.0667111407605    0.0666666784958
0.77   0.948632421614    0.948662858248   0.0667111407605    0.0666666784966
0.78   0.947965310207    0.947996014613   0.0667111407605    0.0666666784971
0.79   0.947298198799    0.947329163355   0.0667111407605    0.066666678498
0.8   0.946631087392    0.946662304165   0.0667111407605    0.0666666784987
0.81   0.945963975984    0.945995436722   0.0667111407605    0.0666666784994
0.82   0.945296864576    0.945328560693   0.0667111407605    0.0666666785001
0.83   0.944629753169    0.944661675733   0.0667111407605    0.0666666785014
0.84   0.943962641761    0.943994781482   0.0667111407605    0.0666666785024
0.85   0.943295530354    0.943327877569   0.0667111407605    0.0666666785037
0.86   0.942628418946    0.942660963608   0.0667111407605    0.0666666785046
0.87   0.941961307538    0.941994039199   0.0667111407605    0.0666666785056
0.88   0.941294196131    0.941327103928   0.0667111407605    0.0666666785067
0.89   0.940627084723    0.940660157364   0.0667111407605    0.0666666785074
0.9   0.939959973316    0.939993199062   0.0667111407605    0.0666666785092
0.91   0.939292861908    0.939326228559   0.0667111407605    0.0666666785107
0.92   0.9386257505    0.938659245377   0.0667111407605    0.0666666785124
0.93   0.937958639093    0.937992249019   0.0667111407605    0.0666666785141
0.94   0.937291527685    0.937325238971   0.0667111407605    0.0666666785154
0.95   0.936624416278    0.936658214699   0.0667111407605    0.066666678517
0.96   0.93595730487    0.935991175653   0.0667111407605    0.066666678519
0.97   0.935290193462    0.935324121259   0.0667111407605    0.0666666785208
0.98   0.934623082055    0.934657050926   0.0667111407605    0.0666666785224
0.99   0.933955970647    0.933989964039   0.0667111407605    0.0666666785239
1.0   0.933288859239    0.933322859965   0.0667111407605    0.0666666785258
1.01   0.932621747832    0.932655738044   0.0667111407605    0.0666666785281
1.02   0.931954636424    0.931988597596   0.0667111407605    0.0666666785298
1.03   0.931287525017    0.931321437917   0.0667111407605    0.066666678532
1.04   0.930620413609    0.930654258276   0.0667111407605    0.0666666785338
1.05   0.929953302201    0.929987057919   0.0667111407605    0.0666666785356
1.06   0.929286190794    0.929319836065   0.0667111407605    0.066666678538
1.07   0.928619079386    0.928652591904   0.0667111407605    0.0666666785402
1.08   0.927951967979    0.9279853246   0.0667111407605    0.0666666785431
1.09   0.927284856571    0.927318033289   0.0667111407605    0.0666666785456
1.1   0.926617745163    0.926650717076   0.0667111407605    0.0666666785484
1.11   0.925950633756    0.925983375035   0.0667111407605    0.0666666785508
1.12   0.925283522348    0.925316006209   0.0667111407605    0.0666666785537
1.13   0.924616410941    0.924648609608   0.0667111407605    0.0666666785566
1.14   0.923949299533    0.92398118421   0.0667111407605    0.0666666785594
1.15   0.923282188125    0.923313728958   0.0667111407605    0.0666666785621
1.16   0.922615076718    0.922646242758   0.0667111407605    0.066666678565
1.17   0.92194796531    0.921978724481   0.0667111407605    0.0666666785681
1.18   0.921280853903    0.921311172959   0.0667111407605    0.0666666785709
1.19   0.920613742495    0.920643586987   0.0667111407605    0.0666666785745
1.2   0.919946631087    0.919975965318   0.0667111407605    0.0666666785787
1.21   0.91927951968    0.919308306666   0.0667111407605    0.0666666785824
1.22   0.918612408272    0.918640609701   0.0667111407605    0.0666666785861
1.23   0.917945296865    0.91797287305   0.0667111407605    0.0666666785896
1.24   0.917278185457    0.917305095296   0.0667111407605    0.0666666785934
1.25   0.916611074049    0.916637274974   0.0667111407605    0.0666666785977
1.26   0.915943962642    0.915969410574   0.0667111407605    0.0666666786018
1.27   0.915276851234    0.915301500535   0.0667111407605    0.0666666786061
1.28   0.914609739827    0.914633543247   0.0667111407605    0.0666666786102
1.29   0.913942628419    0.913965537049   0.0667111407605    0.0666666786148
1.3   0.913275517011    0.913297480226   0.0667111407605    0.0666666786193
1.31   0.912608405604    0.912629371009   0.0667111407605    0.0666666786239
1.32   0.911941294196    0.911961207572   0.0667111407605    0.066666678629
1.33   0.911274182789    0.911292988033   0.0667111407605    0.0666666786342
1.34   0.910607071381    0.91062471045   0.0667111407605    0.0666666786396
1.35   0.909939959973    0.90995637282   0.0667111407605    0.066666678645
1.36   0.909272848566    0.909287973078   0.0667111407605    0.0666666786506
1.37   0.908605737158    0.908619509094   0.0667111407605    0.0666666786567
1.38   0.907938625751    0.907950978675   0.0667111407605    0.0666666786619
1.39   0.907271514343    0.907282379556   0.0667111407605    0.0666666786676
1.4   0.906604402935    0.906613709407   0.0667111407605    0.0666666786735
1.41   0.905937291528    0.905944965823   0.0667111407605    0.0666666786796
1.42   0.90527018012    0.905276146328   0.0667111407605    0.0666666786857
1.43   0.904603068712    0.90460724837   0.0667111407605    0.0666666786922
1.44   0.903935957305    0.903938269322   0.0667111407605    0.0666666786991
1.45   0.903268845897    0.903269206475   0.0667111407605    0.0666666787058
1.46   0.90260173449    0.902600057041   0.0667111407605    0.0666666787122
1.47   0.901934623082    0.901930818147   0.0667111407605    0.06666667872
1.48   0.901267511674    0.901261486838   0.0667111407605    0.0666666787275
1.49   0.900600400267    0.900592060067   0.0667111407605    0.066666678735
1.5   0.899933288859    0.899922534702   0.0667111407605    0.0666666787425
1.51   0.899266177452    0.899252907516   0.0667111407605    0.0666666787505
1.52   0.898599066044    0.898583175188   0.0667111407605    0.0666666787584
1.53   0.897931954636    0.897913334303   0.0667111407605    0.0666666787663
1.54   0.897264843229    0.897243381344   0.0667111407605    0.0666666787749
1.55   0.896597731821    0.896573312695   0.0667111407605    0.0666666787837
1.56   0.895930620414    0.895903124634   0.0667111407605    0.0666666787927
1.57   0.895263509006    0.895232813335   0.0667111407605    0.0666666788019
1.58   0.894596397598    0.894562374862   0.0667111407605    0.066666678811
1.59   0.893929286191    0.893891805167   0.0667111407605    0.0666666788207
1.6   0.893262174783    0.893221100088   0.0667111407605    0.0666666788314
1.61   0.892595063376    0.892550255348   0.0667111407605    0.0666666788415
1.62   0.891927951968    0.891879266549   0.0667111407605    0.0666666788518
1.63   0.89126084056    0.89120812917   0.0667111407605    0.0666666788624
1.64   0.890593729153    0.890536838565   0.0667111407605    0.0666666788729
1.65   0.889926617745    0.889865389963   0.0667111407605    0.0666666788837
1.66   0.889259506338    0.889193778457   0.0667111407605    0.0666666788954
1.67   0.88859239493    0.88852199901   0.0667111407605    0.0666666789064
1.68   0.887925283522    0.887850046446   0.0667111407605    0.066666678918
1.69   0.887258172115    0.887177915451   0.0667111407605    0.0666666789306
1.7   0.886591060707    0.886505600565   0.0667111407605    0.0666666789429
1.71   0.8859239493    0.885833096184   0.0667111407605    0.0666666789556
1.72   0.885256837892    0.885160396554   0.0667111407605    0.0666666789681
1.73   0.884589726484    0.884487495767   0.0667111407605    0.0666666789806
1.74   0.883922615077    0.88381438776   0.0667111407605    0.0666666789934
1.75   0.883255503669    0.883141066311   0.0667111407605    0.0666666790077
1.76   0.882588392262    0.882467525034   0.0667111407605    0.0666666790214
1.77   0.881921280854    0.881793757378   0.0667111407605    0.0666666790356
1.78   0.881254169446    0.881119756622   0.0667111407605    0.0666666790506
1.79   0.880587058039    0.880445515871   0.0667111407605    0.0666666790656
1.8   0.879919946631    0.879771028053   0.0667111407605    0.0666666790808
1.81   0.879252835223    0.879096285917   0.0667111407605    0.066666679096
1.82   0.878585723816    0.878421282027   0.0667111407605    0.0666666791111
1.83   0.877918612408    0.877746008759   0.0667111407605    0.0666666791275
1.84   0.877251501001    0.877070458297   0.0667111407605    0.0666666791434
1.85   0.876584389593    0.876394622631   0.0667111407605    0.0666666791596
1.86   0.875917278185    0.875718493551   0.0667111407605    0.0666666791762
1.87   0.875250166778    0.875042062643   0.0667111407605    0.0666666791933
1.88   0.87458305537    0.874365321288   0.0667111407605    0.066666679211
1.89   0.873915943963    0.873688260653   0.0667111407605    0.0666666792286
1.9   0.873248832555    0.873010871695   0.0667111407605    0.0666666792471
1.91   0.872581721147    0.872333145145   0.0667111407605    0.0666666792655
1.92   0.87191460974    0.871655071518   0.0667111407605    0.0666666792842
1.93   0.871247498332    0.870976641096   0.0667111407605    0.0666666793035
1.94   0.870580386925    0.870297843933   0.0667111407605    0.0666666793229
1.95   0.869913275517    0.869618669846   0.0667111407605    0.0666666793428
1.96   0.869246164109    0.868939108413   0.0667111407605    0.0666666793631
1.97   0.868579052702    0.868259148966   0.0667111407605    0.0666666793835
1.98   0.867911941294    0.867578780592   0.0667111407605    0.0666666794042
1.99   0.867244829887    0.866897992121   0.0667111407605    0.0666666794256
2.0   0.866577718479    0.86621677213   0.0667111407605    0.0666666794473
2.01   0.865910607071    0.865535108931   0.0667111407605    0.0666666794689
2.02   0.865243495664    0.864852990573   0.0667111407605    0.0666666794912
2.03   0.864576384256    0.864170404832   0.0667111407605    0.0666666795138
2.04   0.863909272849    0.863487339211   0.0667111407605    0.0666666795369
2.05   0.863242161441    0.862803780934   0.0667111407605    0.0666666795598
2.06   0.862575050033    0.862119716939   0.0667111407605    0.0666666795835
2.07   0.861907938626    0.861435133878   0.0667111407605    0.0666666796076
2.08   0.861240827218    0.860750018109   0.0667111407605    0.0666666796315
2.09   0.860573715811    0.860064355691   0.0667111407605    0.0666666796561
2.1   0.859906604403    0.859378132384   0.0667111407605    0.0666666796814
2.11   0.859239492995    0.858691333639   0.0667111407605    0.0666666797067
2.12   0.858572381588    0.858003944597   0.0667111407605    0.0666666797326
2.13   0.85790527018    0.857315950082   0.0667111407605    0.066666679759
2.14   0.857238158773    0.856627334598   0.0667111407605    0.0666666797853
2.15   0.856571047365    0.855938082324   0.0667111407605    0.0666666798125
2.16   0.855903935957    0.855248177109   0.0667111407605    0.0666666798397
2.17   0.85523682455    0.854557602468   0.0667111407605    0.0666666798672
2.18   0.854569713142    0.853866341575   0.0667111407605    0.0666666798953
2.19   0.853902601734    0.853174377262   0.0667111407605    0.066666679923
2.2   0.853235490327    0.852481692014   0.0667111407605    0.066666679951
2.21   0.852568378919    0.85178826796   0.0667111407605    0.0666666799796
2.22   0.851901267512    0.851094086873   0.0667111407605    0.066666680009
2.23   0.851234156104    0.850399130164   0.0667111407605    0.0666666800384
2.24   0.850567044696    0.849703378876   0.0667111407605    0.066666680068
2.25   0.849899933289    0.849006813683   0.0667111407605    0.0666666800979
2.26   0.849232821881    0.848309414881   0.0667111407605    0.066666680128
2.27   0.848565710474    0.847611162387   0.0667111407605    0.0666666801586
2.28   0.847898599066    0.846912035732   0.0667111407605    0.0666666801891
2.29   0.847231487658    0.84621201406   0.0667111407605    0.0666666802203
2.3   0.846564376251    0.845511076119   0.0667111407605    0.0666666802522
2.31   0.845897264843    0.844809200259   0.0667111407605    0.0666666802839
2.32   0.845230153436    0.84410636443   0.0667111407605    0.0666666803163
2.33   0.844563042028    0.843402546173   0.0667111407605    0.0666666803486
2.34   0.84389593062    0.842697722619   0.0667111407605    0.0666666803814
2.35   0.843228819213    0.841991870484   0.0667111407605    0.0666666804151
2.36   0.842561707805    0.841284966065   0.0667111407605    0.0666666804481
2.37   0.841894596398    0.840576985236   0.0667111407605    0.0666666804817
2.38   0.84122748499    0.839867903443   0.0667111407605    0.0666666805158
2.39   0.840560373582    0.8391576957   0.0667111407605    0.06666668055
2.4   0.839893262175    0.838446336588   0.0667111407605    0.0666666805846
2.41   0.839226150767    0.837733800248   0.0667111407605    0.0666666806193
2.42   0.83855903936    0.837020060378   0.0667111407605    0.0666666806547
2.43   0.837891927952    0.836305090231   0.0667111407605    0.0666666806898
2.44   0.837224816544    0.835588862608   0.0667111407605    0.0666666807251
2.45   0.836557705137    0.83487134986   0.0667111407605    0.0666666807606
2.46   0.835890593729    0.834152523878   0.0667111407605    0.0666666807967
2.47   0.835223482322    0.833432356096   0.0667111407605    0.0666666808324
2.48   0.834556370914    0.832710817481   0.0667111407605    0.0666666808684
2.49   0.833889259506    0.831987878539   0.0667111407605    0.0666666809044
2.5   0.833222148099    0.831263509302   0.0667111407605    0.0666666809409
2.51   0.832555036691    0.830537679333   0.0667111407605    0.0666666809772
2.52   0.831887925284    0.82981035772   0.0667111407605    0.0666666810139
2.53   0.831220813876    0.829081513073   0.0667111407605    0.0666666810503
2.54   0.830553702468    0.828351113521   0.0667111407605    0.066666681087
2.55   0.829886591061    0.827619126713   0.0667111407605    0.0666666811237
2.56   0.829219479653    0.826885519814   0.0667111407605    0.0666666811604
2.57   0.828552368245    0.8261502595   0.0667111407605    0.0666666811971
2.58   0.827885256838    0.825413311962   0.0667111407605    0.066666681234
2.59   0.82721814543    0.824674642897   0.0667111407605    0.0666666812712
2.6   0.826551034023    0.823934217513   0.0667111407605    0.0666666813083
2.61   0.825883922615    0.823192000525   0.0667111407605    0.0666666813453
2.62   0.825216811207    0.822447956152   0.0667111407605    0.0666666813826
2.63   0.8245496998    0.821702048119   0.0667111407605    0.0666666814193
2.64   0.823882588392    0.820954239653   0.0667111407605    0.0666666814568
2.65   0.823215476985    0.820204493485   0.0667111407605    0.066666681494
2.66   0.822548365577    0.819452771848   0.0667111407605    0.0666666815308
2.67   0.821881254169    0.818699036475   0.0667111407605    0.0666666815673
2.68   0.821214142762    0.817943248602   0.0667111407605    0.0666666816045
2.69   0.820547031354    0.817185368968   0.0667111407605    0.0666666816408
2.7   0.819879919947    0.81642535781   0.0667111407605    0.0666666816774
2.71   0.819212808539    0.815663174871   0.0667111407605    0.0666666817138
2.72   0.818545697131    0.814898779394   0.0667111407605    0.06666668175
2.73   0.817878585724    0.814132130125   0.0667111407605    0.0666666817862
2.74   0.817211474316    0.813363185319   0.0667111407605    0.0666666818216
2.75   0.816544362909    0.812591902731   0.0667111407605    0.0666666818568
2.76   0.815877251501    0.811818239627   0.0667111407605    0.0666666818921
2.77   0.815210140093    0.811042152782   0.0667111407605    0.0666666819271
2.78   0.814543028686    0.810263598481   0.0667111407605    0.0666666819618
2.79   0.813875917278    0.809482532522   0.0667111407605    0.0666666819966
2.8   0.813208805871    0.808698910219   0.0667111407605    0.0666666820305
2.81   0.812541694463    0.807912686406   0.0667111407605    0.0666666820641
2.82   0.811874583055    0.807123815435   0.0667111407605    0.0666666820977
2.83   0.811207471648    0.806332251185   0.0667111407605    0.0666666821305
2.84   0.81054036024    0.805537947064   0.0667111407605    0.0666666821629
2.85   0.809873248833    0.80474085601   0.0667111407605    0.0666666821951
2.86   0.809206137425    0.803940930496   0.0667111407605    0.0666666822272
2.87   0.808539026017    0.803138122538   0.0667111407605    0.0666666822591
2.88   0.80787191461    0.802332383695   0.0667111407605    0.0666666822899
2.89   0.807204803202    0.801523665075   0.0667111407605    0.0666666823202
2.9   0.806537691795    0.800711917343   0.0667111407605    0.0666666823499
2.91   0.805870580387    0.799897090721   0.0667111407605    0.0666666823797
2.92   0.805203468979    0.799079135   0.0667111407605    0.0666666824083
2.93   0.804536357572    0.798257999542   0.0667111407605    0.0666666824368
2.94   0.803869246164    0.797433633286   0.0667111407605    0.0666666824645
2.95   0.803202134757    0.796605984758   0.0667111407605    0.0666666824915
2.96   0.802535023349    0.795775002074   0.0667111407605    0.0666666825174
2.97   0.801867911941    0.79494063295   0.0667111407605    0.0666666825432
2.98   0.801200800534    0.794102824708   0.0667111407605    0.0666666825688
2.99   0.800533689126    0.793261524287   0.0667111407605    0.0666666825936
3.0   0.799866577718    0.792416678245   0.0667111407605    0.0666666826176
3.01   0.799199466311    0.791568232775   0.0667111407605    0.0666666826405
3.02   0.798532354903    0.790716133707   0.0667111407605    0.0666666826626
3.03   0.797865243496    0.789860326522   0.0667111407605    0.0666666826848
3.04   0.797198132088    0.789000756359   0.0667111407605    0.0666666827056
3.05   0.79653102068    0.788137368027   0.0667111407605    0.0666666827258
3.06   0.795863909273    0.787270106011   0.0667111407605    0.0666666827454
3.07   0.795196797865    0.786398914489   0.0667111407605    0.0666666827644
3.08   0.794529686458    0.785523737335   0.0667111407605    0.0666666827822
3.09   0.79386257505    0.784644518137   0.0667111407605    0.0666666827996
3.1   0.793195463642    0.783761200205   0.0667111407605    0.0666666828161
3.11   0.792528352235    0.782873726581   0.0667111407605    0.0666666828319
3.12   0.791861240827    0.781982040058   0.0667111407605    0.0666666828467
3.13   0.79119412942    0.781086083185   0.0667111407605    0.0666666828606
3.14   0.790527018012    0.780185798282   0.0667111407605    0.0666666828736
3.15   0.789859906604    0.779281127457   0.0667111407605    0.0666666828855
3.16   0.789192795197    0.778372012615   0.0667111407605    0.0666666828966
3.17   0.788525683789    0.777458395472   0.0667111407605    0.0666666829071
3.18   0.787858572382    0.776540217573   0.0667111407605    0.0666666829159
3.19   0.787191460974    0.775617420302   0.0667111407605    0.066666682924
3.2   0.786524349566    0.774689944899   0.0667111407605    0.0666666829313
3.21   0.785857238159    0.773757732476   0.0667111407605    0.0666666829377
3.22   0.785190126751    0.772820724031   0.0667111407605    0.0666666829432
3.23   0.784523015344    0.771878860463   0.0667111407605    0.0666666829476
3.24   0.783855903936    0.77093208259   0.0667111407605    0.0666666829513
3.25   0.783188792528    0.769980331166   0.0667111407605    0.0666666829537
3.26   0.782521681121    0.769023546894   0.0667111407605    0.0666666829548
3.27   0.781854569713    0.768061670447   0.0667111407605    0.0666666829548
3.28   0.781187458306    0.767094642485   0.0667111407605    0.0666666829541
3.29   0.780520346898    0.76612240367   0.0667111407605    0.0666666829524
3.3   0.77985323549    0.765144894686   0.0667111407605    0.0666666829498
3.31   0.779186124083    0.764162056258   0.0667111407605    0.0666666829456
3.32   0.778519012675    0.76317382917   0.0667111407605    0.066666682941
3.33   0.777851901268    0.762180154281   0.0667111407605    0.066666682935
3.34   0.77718478986    0.761180972549   0.0667111407605    0.0666666829282
3.35   0.776517678452    0.760176225048   0.0667111407605    0.06666668292
3.36   0.775850567045    0.759165852989   0.0667111407605    0.0666666829112
3.37   0.775183455637    0.758149797736   0.0667111407605    0.0666666829012
3.38   0.774516344229    0.757128000832   0.0667111407605    0.06666668289
3.39   0.773849232822    0.756100404018   0.0667111407605    0.0666666828772
3.4   0.773182121414    0.755066949249   0.0667111407605    0.0666666828636
3.41   0.772515010007    0.754027578724   0.0667111407605    0.0666666828491
3.42   0.771847898599    0.752982234897   0.0667111407605    0.0666666828337
3.43   0.771180787191    0.751930860509   0.0667111407605    0.0666666828172
3.44   0.770513675784    0.750873398601   0.0667111407605    0.0666666827995
3.45   0.769846564376    0.749809792541   0.0667111407605    0.0666666827807
3.46   0.769179452969    0.748739986046   0.0667111407605    0.0666666827605
3.47   0.768512341561    0.747663923202   0.0667111407605    0.0666666827397
3.48   0.767845230153    0.74658154849   0.0667111407605    0.0666666827174
3.49   0.767178118746    0.745492806805   0.0667111407605    0.0666666826944
3.5   0.766511007338    0.744397643482   0.0667111407605    0.0666666826706
3.51   0.765843895931    0.743296004318   0.0667111407605    0.0666666826457
3.52   0.765176784523    0.742187835597   0.0667111407605    0.0666666826198
3.53   0.764509673115    0.741073084111   0.0667111407605    0.0666666825925
3.54   0.763842561708    0.739951697186   0.0667111407605    0.0666666825645
3.55   0.7631754503    0.738823622702   0.0667111407605    0.0666666825351
3.56   0.762508338893    0.737688809124   0.0667111407605    0.0666666825049
3.57   0.761841227485    0.736547205519   0.0667111407605    0.0666666824734
3.58   0.761174116077    0.735398761584   0.0667111407605    0.0666666824412
3.59   0.76050700467    0.734243427668   0.0667111407605    0.0666666824081
3.6   0.759839893262    0.733081154801   0.0667111407605    0.0666666823737
3.61   0.759172781855    0.731911894711   0.0667111407605    0.0666666823385
3.62   0.758505670447    0.730735599856   0.0667111407605    0.0666666823024
3.63   0.757838559039    0.729552223443   0.0667111407605    0.0666666822654
3.64   0.757171447632    0.728361719456   0.0667111407605    0.0666666822275
3.65   0.756504336224    0.72716404268   0.0667111407605    0.0666666821885
3.66   0.755837224817    0.725959148724   0.0667111407605    0.0666666821486
3.67   0.755170113409    0.724746994048   0.0667111407605    0.0666666821079
3.68   0.754503002001    0.723527535985   0.0667111407605    0.0666666820662
3.69   0.753835890594    0.722300732768   0.0667111407605    0.066666682024
3.7   0.753168779186    0.721066543554   0.0667111407605    0.066666681981
3.71   0.752501667779    0.719824928448   0.0667111407605    0.0666666819368
3.72   0.751834556371    0.718575848527   0.0667111407605    0.066666681892
3.73   0.751167444963    0.717319265867   0.0667111407605    0.0666666818462
3.74   0.750500333556    0.716055143564   0.0667111407605    0.0666666817996
3.75   0.749833222148    0.714783445761   0.0667111407605    0.0666666817521
3.76   0.74916611074    0.713504137669   0.0667111407605    0.0666666817039
3.77   0.748498999333    0.712217185596   0.0667111407605    0.0666666816554
3.78   0.747831887925    0.710922556964   0.0667111407605    0.0666666816059
3.79   0.747164776518    0.709620220341   0.0667111407605    0.0666666815558
3.8   0.74649766511    0.708310145456   0.0667111407605    0.066666681505
3.81   0.745830553702    0.70699230323   0.0667111407605    0.0666666814536
3.82   0.745163442295    0.705666665792   0.0667111407605    0.0666666814016
3.83   0.744496330887    0.704333206509   0.0667111407605    0.0666666813488
3.84   0.74382921948    0.702991900004   0.0667111407605    0.0666666812953
3.85   0.743162108072    0.70164272218   0.0667111407605    0.066666681241
3.86   0.742494996664    0.700285650242   0.0667111407605    0.0666666811865
3.87   0.741827885257    0.69892066272   0.0667111407605    0.0666666811314
3.88   0.741160773849    0.697547739488   0.0667111407605    0.0666666810756
3.89   0.740493662442    0.69616686179   0.0667111407605    0.0666666810193
3.9   0.739826551034    0.694778012257   0.0667111407605    0.0666666809624
3.91   0.739159439626    0.69338117493   0.0667111407605    0.0666666809051
3.92   0.738492328219    0.691976335278   0.0667111407605    0.0666666808476
3.93   0.737825216811    0.690563480223   0.0667111407605    0.0666666807896
3.94   0.737158105404    0.689142598153   0.0667111407605    0.0666666807309
3.95   0.736490993996    0.687713678948   0.0667111407605    0.0666666806718
3.96   0.735823882588    0.686276713995   0.0667111407605    0.0666666806126
3.97   0.735156771181    0.684831696208   0.0667111407605    0.0666666805529
3.98   0.734489659773    0.683378620044   0.0667111407605    0.0666666804927
3.99   0.733822548366    0.681917481526   0.0667111407605    0.0666666804323
4.0   0.733155436958    0.680448278253   0.0667111407605    0.0666666803716
4.01   0.73248832555    0.678971009423   0.0667111407605    0.0666666803106
4.02   0.731821214143    0.677485675848   0.0667111407605    0.0666666802494
4.03   0.731154102735    0.675992279966   0.0667111407605    0.066666680188
4.04   0.730486991328    0.674490825861   0.0667111407605    0.0666666801264
4.05   0.72981987992    0.672981319276   0.0667111407605    0.0666666800646
4.06   0.729152768512    0.671463767628   0.0667111407605    0.0666666800023
4.07   0.728485657105    0.669938180022   0.0667111407605    0.0666666799401
4.08   0.727818545697    0.668404567261   0.0667111407605    0.0666666798778
4.09   0.72715143429    0.666862941864   0.0667111407605    0.0666666798156
4.1   0.726484322882    0.665313318074   0.0667111407605    0.066666679753
4.11   0.725817211474    0.663755711872   0.0667111407605    0.0666666796906
4.12   0.725150100067    0.662190140987   0.0667111407605    0.0666666796281
4.13   0.724482988659    0.660616624906   0.0667111407605    0.0666666795655
4.14   0.723815877252    0.659035184885   0.0667111407605    0.0666666795029
4.15   0.723148765844    0.657445843956   0.0667111407605    0.0666666794402
4.16   0.722481654436    0.655848626938   0.0667111407605    0.0666666793778
4.17   0.721814543029    0.654243560444   0.0667111407605    0.0666666793154
4.18   0.721147431621    0.652630672886   0.0667111407605    0.066666679253
4.19   0.720480320213    0.651009994485   0.0667111407605    0.0666666791908
4.2   0.719813208806    0.649381557276   0.0667111407605    0.0666666791288
4.21   0.719146097398    0.647745395111   0.0667111407605    0.0666666790669
4.22   0.718478985991    0.646101543665   0.0667111407605    0.0666666790051
4.23   0.717811874583    0.644450040441   0.0667111407605    0.0666666789435
4.24   0.717144763175    0.642790924772   0.0667111407605    0.0666666788821
4.25   0.716477651768    0.641124237821   0.0667111407605    0.066666678821
4.26   0.71581054036    0.639450022587   0.0667111407605    0.0666666787601
4.27   0.715143428953    0.637768323904   0.0667111407605    0.0666666786993
4.28   0.714476317545    0.63607918844   0.0667111407605    0.066666678639
4.29   0.713809206137    0.634382664699   0.0667111407605    0.0666666785788
4.3   0.71314209473    0.632678803018   0.0667111407605    0.0666666785192
4.31   0.712474983322    0.630967655564   0.0667111407605    0.0666666784597
4.32   0.711807871915    0.629249276335   0.0667111407605    0.0666666784007
4.33   0.711140760507    0.627523721151   0.0667111407605    0.0666666783422
4.34   0.710473649099    0.625791047656   0.0667111407605    0.0666666782841
4.35   0.709806537692    0.624051315309   0.0667111407605    0.0666666782265
4.36   0.709139426284    0.622304585378   0.0667111407605    0.0666666781693
4.37   0.708472314877    0.620550920935   0.0667111407605    0.0666666781124
4.38   0.707805203469    0.618790386849   0.0667111407605    0.0666666780561
4.39   0.707138092061    0.617023049777   0.0667111407605    0.0666666780004
4.4   0.706470980654    0.615248978153   0.0667111407605    0.0666666779451
4.41   0.705803869246    0.613468242185   0.0667111407605    0.0666666778904
4.42   0.705136757839    0.611680913837   0.0667111407605    0.0666666778362
4.43   0.704469646431    0.609887066821   0.0667111407605    0.0666666777826
4.44   0.703802535023    0.608086776587   0.0667111407605    0.0666666777297
4.45   0.703135423616    0.606280120308   0.0667111407605    0.0666666776773
4.46   0.702468312208    0.604467176867   0.0667111407605    0.0666666776257
4.47   0.701801200801    0.602648026842   0.0667111407605    0.0666666775746
4.48   0.701134089393    0.600822752494   0.0667111407605    0.0666666775242
4.49   0.700466977985    0.598991437746   0.0667111407605    0.0666666774744
4.5   0.699799866578    0.597154168173   0.0667111407605    0.0666666774253
4.51   0.69913275517    0.595311030979   0.0667111407605    0.066666677377
4.52   0.698465643763    0.593462114983   0.0667111407605    0.0666666773294
4.53   0.697798532355    0.591607510598   0.0667111407605    0.0666666772825
4.54   0.697131420947    0.589747309813   0.0667111407605    0.0666666772365
4.55   0.69646430954    0.587881606172   0.0667111407605    0.0666666771913
4.56   0.695797198132    0.586010494753   0.0667111407605    0.0666666771466
4.57   0.695130086724    0.584134072147   0.0667111407605    0.0666666771029
4.58   0.694462975317    0.582252436436   0.0667111407605    0.06666667706
4.59   0.693795863909    0.580365687167   0.0667111407605    0.0666666770179
4.6   0.693128752502    0.578473925335   0.0667111407605    0.0666666769764
4.61   0.692461641094    0.576577253351   0.0667111407605    0.0666666769358
4.62   0.691794529686    0.574675775021   0.0667111407605    0.0666666768963
4.63   0.691127418279    0.572769595522   0.0667111407605    0.0666666768574
4.64   0.690460306871    0.570858821369   0.0667111407605    0.0666666768196
4.65   0.689793195464    0.568943560397   0.0667111407605    0.0666666767827
4.66   0.689126084056    0.567023921727   0.0667111407605    0.0666666767467
4.67   0.688458972648    0.565100015738   0.0667111407605    0.0666666767116
4.68   0.687791861241    0.563171954042   0.0667111407605    0.0666666766773
4.69   0.687124749833    0.561239849452   0.0667111407605    0.066666676644
4.7   0.686457638426    0.559303815952   0.0667111407605    0.0666666766117
4.71   0.685790527018    0.557363968666   0.0667111407605    0.0666666765804
4.72   0.68512341561    0.55542042383   0.0667111407605    0.06666667655
4.73   0.684456304203    0.553473298756   0.0667111407605    0.0666666765207
4.74   0.683789192795    0.551522711802   0.0667111407605    0.0666666764923
4.75   0.683122081388    0.549568782342   0.0667111407605    0.0666666764648
4.76   0.68245496998    0.547611630726   0.0667111407605    0.0666666764384
4.77   0.681787858572    0.545651378254   0.0667111407605    0.066666676413
4.78   0.681120747165    0.543688147136   0.0667111407605    0.0666666763887
4.79   0.680453635757    0.541722060461   0.0667111407605    0.0666666763655
4.8   0.67978652435    0.53975324216   0.0667111407605    0.0666666763433
4.81   0.679119412942    0.537781816973   0.0667111407605    0.066666676322
4.82   0.678452301534    0.53580791041   0.0667111407605    0.066666676302
4.83   0.677785190127    0.533831648716   0.0667111407605    0.0666666762829
4.84   0.677118078719    0.531853158836   0.0667111407605    0.0666666762648
4.85   0.676450967312    0.529872568377   0.0667111407605    0.066666676248
4.86   0.675783855904    0.527890005571   0.0667111407605    0.066666676232
4.87   0.675116744496    0.525905599236   0.0667111407605    0.0666666762172
4.88   0.674449633089    0.523919478741   0.0667111407605    0.0666666762034
4.89   0.673782521681    0.521931773964   0.0667111407605    0.0666666761908
4.9   0.673115410274    0.519942615258   0.0667111407605    0.0666666761792
4.91   0.672448298866    0.51795213341   0.0667111407605    0.0666666761686
4.92   0.671781187458    0.515960459603   0.0667111407605    0.0666666761592
4.93   0.671114076051    0.513967725375   0.0667111407605    0.0666666761508
4.94   0.670446964643    0.511974062582   0.0667111407605    0.0666666761436
4.95   0.669779853235    0.50997960336   0.0667111407605    0.0666666761375
4.96   0.669112741828    0.507984480082   0.0667111407605    0.0666666761325
4.97   0.66844563042    0.505988825319   0.0667111407605    0.0666666761286
4.98   0.667778519013    0.503992771803   0.0667111407605    0.0666666761259
4.99   0.667111407605    0.501996452386   0.0667111407605    0.0666666761242
5.0   0.5    0.499999999998   0.0667111407605    0.0666666761237
5.01   0.332888592395    0.49800354761   0.0667111407605    0.0666666761242
5.02   0.332221480987    0.496007228192   0.0667111407605    0.0666666761259
5.03   0.33155436958    0.494011174677   0.0667111407605    0.0666666761287
5.04   0.330887258172    0.492015519914   0.0667111407605    0.0666666761326
5.05   0.330220146765    0.490020396635   0.0667111407605    0.0666666761376
5.06   0.329553035357    0.488025937413   0.0667111407605    0.0666666761436
5.07   0.328885923949    0.486032274621   0.0667111407605    0.0666666761508
5.08   0.328218812542    0.484039540393   0.0667111407605    0.0666666761592
5.09   0.327551701134    0.482047866585   0.0667111407605    0.0666666761685
5.1   0.326884589726    0.480057384738   0.0667111407605    0.0666666761789
5.11   0.326217478319    0.478068226032   0.0667111407605    0.0666666761904
5.12   0.325550366911    0.476080521255   0.0667111407605    0.0666666762031
5.13   0.324883255504    0.474094400759   0.0667111407605    0.0666666762169
5.14   0.324216144096    0.472109994424   0.0667111407605    0.0666666762318
5.15   0.323549032688    0.470127431618   0.0667111407605    0.0666666762476
5.16   0.322881921281    0.46814684116   0.0667111407605    0.0666666762646
5.17   0.322214809873    0.46616835128   0.0667111407605    0.0666666762828
5.18   0.321547698466    0.464192089586   0.0667111407605    0.0666666763019
5.19   0.320880587058    0.462218183022   0.0667111407605    0.0666666763222
5.2   0.32021347565    0.460246757835   0.0667111407605    0.0666666763434
5.21   0.319546364243    0.458277939535   0.0667111407605    0.0666666763658
5.22   0.318879252835    0.45631185286   0.0667111407605    0.0666666763892
5.23   0.318212141428    0.454348621742   0.0667111407605    0.0666666764135
5.24   0.31754503002    0.45238836927   0.0667111407605    0.0666666764388
5.25   0.316877918612    0.450431217654   0.0667111407605    0.0666666764652
5.26   0.316210807205    0.448477288193   0.0667111407605    0.0666666764926
5.27   0.315543695797    0.44652670124   0.0667111407605    0.0666666765211
5.28   0.31487658439    0.444579576166   0.0667111407605    0.0666666765505
5.29   0.314209472982    0.44263603133   0.0667111407605    0.0666666765808
5.3   0.313542361574    0.440696184044   0.0667111407605    0.0666666766122
5.31   0.312875250167    0.438760150544   0.0667111407605    0.0666666766444
5.32   0.312208138759    0.436828045954   0.0667111407605    0.0666666766776
5.33   0.311541027352    0.434899984258   0.0667111407605    0.0666666767118
5.34   0.310873915944    0.432976078269   0.0667111407605    0.0666666767469
5.35   0.310206804536    0.431056439598   0.0667111407605    0.066666676783
5.36   0.309539693129    0.429141178626   0.0667111407605    0.0666666768199
5.37   0.308872581721    0.427230404474   0.0667111407605    0.0666666768578
5.38   0.308205470314    0.425324224974   0.0667111407605    0.0666666768965
5.39   0.307538358906    0.423422746645   0.0667111407605    0.0666666769361
5.4   0.306871247498    0.42152607466   0.0667111407605    0.0666666769766
5.41   0.306204136091    0.419634312828   0.0667111407605    0.0666666770178
5.42   0.305537024683    0.41774756356   0.0667111407605    0.0666666770601
5.43   0.304869913276    0.415865927848   0.0667111407605    0.0666666771031
5.44   0.304202801868    0.413989505242   0.0667111407605    0.0666666771469
5.45   0.30353569046    0.412118393823   0.0667111407605    0.0666666771914
5.46   0.302868579053    0.410252690182   0.0667111407605    0.0666666772368
5.47   0.302201467645    0.408392489397   0.0667111407605    0.066666677283
5.48   0.301534356237    0.406537885013   0.0667111407605    0.0666666773299
5.49   0.30086724483    0.404688969017   0.0667111407605    0.0666666773775
5.5   0.300200133422    0.402845831823   0.0667111407605    0.0666666774258
5.51   0.299533022015    0.401008562249   0.0667111407605    0.0666666774749
5.52   0.298865910607    0.399177247502   0.0667111407605    0.0666666775246
5.53   0.298198799199    0.397351973153   0.0667111407605    0.066666677575
5.54   0.297531687792    0.395532823128   0.0667111407605    0.0666666776261
5.55   0.296864576384    0.393719879687   0.0667111407605    0.0666666776778
5.56   0.296197464977    0.391913223408   0.0667111407605    0.0666666777302
5.57   0.295530353569    0.390112933174   0.0667111407605    0.0666666777832
5.58   0.294863242161    0.388319086159   0.0667111407605    0.0666666778368
5.59   0.294196130754    0.38653175781   0.0667111407605    0.066666677891
5.6   0.293529019346    0.384751021842   0.0667111407605    0.0666666779457
5.61   0.292861907939    0.382976950219   0.0667111407605    0.066666678001
5.62   0.292194796531    0.381209613146   0.0667111407605    0.0666666780568
5.63   0.291527685123    0.37944907906   0.0667111407605    0.0666666781132
5.64   0.290860573716    0.377695414617   0.0667111407605    0.06666667817
5.65   0.290193462308    0.375948684686   0.0667111407605    0.0666666782272
5.66   0.289526350901    0.374208952339   0.0667111407605    0.066666678285
5.67   0.288859239493    0.372476278844   0.0667111407605    0.0666666783432
5.68   0.288192128085    0.370750723661   0.0667111407605    0.0666666784017
5.69   0.287525016678    0.369032344431   0.0667111407605    0.0666666784606
5.7   0.28685790527    0.367321196977   0.0667111407605    0.0666666785199
5.71   0.286190793863    0.365617335296   0.0667111407605    0.0666666785795
5.72   0.285523682455    0.363920811555   0.0667111407605    0.0666666786396
5.73   0.284856571047    0.362231676091   0.0667111407605    0.0666666787
5.74   0.28418945964    0.360549977408   0.0667111407605    0.0666666787606
5.75   0.283522348232    0.358875762174   0.0667111407605    0.0666666788215
5.76   0.282855236825    0.357209075223   0.0667111407605    0.0666666788826
5.77   0.282188125417    0.355549959554   0.0667111407605    0.066666678944
5.78   0.281521014009    0.35389845633   0.0667111407605    0.0666666790056
5.79   0.280853902602    0.352254604884   0.0667111407605    0.0666666790674
5.8   0.280186791194    0.350618442719   0.0667111407605    0.0666666791294
5.81   0.279519679787    0.34899000551   0.0667111407605    0.0666666791917
5.82   0.278852568379    0.347369327109   0.0667111407605    0.0666666792539
5.83   0.278185456971    0.345756439551   0.0667111407605    0.0666666793163
5.84   0.277518345564    0.344151373057   0.0667111407605    0.0666666793787
5.85   0.276851234156    0.342554156039   0.0667111407605    0.0666666794413
5.86   0.276184122748    0.34096481511   0.0667111407605    0.0666666795038
5.87   0.275517011341    0.339383375089   0.0667111407605    0.0666666795665
5.88   0.274849899933    0.337809859008   0.0667111407605    0.0666666796292
5.89   0.274182788526    0.336244288123   0.0667111407605    0.0666666796919
5.9   0.273515677118    0.334686681921   0.0667111407605    0.0666666797544
5.91   0.27284856571    0.333137058131   0.0667111407605    0.0666666798169
5.92   0.272181454303    0.331595432734   0.0667111407605    0.0666666798793
5.93   0.271514342895    0.330061819973   0.0667111407605    0.0666666799417
5.94   0.270847231488    0.328536232366   0.0667111407605    0.0666666800037
5.95   0.27018012008    0.327018680718   0.0667111407605    0.0666666800656
5.96   0.269513008672    0.325509174134   0.0667111407605    0.0666666801275
5.97   0.268845897265    0.324007720029   0.0667111407605    0.0666666801893
5.98   0.268178785857    0.322514324147   0.0667111407605    0.0666666802508
5.99   0.26751167445    0.321028990571   0.0667111407605    0.0666666803119
6.0   0.266844563042    0.319551721741   0.0667111407605    0.0666666803729
6.01   0.266177451634    0.318082518469   0.0667111407605    0.0666666804337
6.02   0.265510340227    0.31662137995   0.0667111407605    0.0666666804942
6.03   0.264843228819    0.315168303787   0.0667111407605    0.0666666805543
6.04   0.264176117412    0.313723285999   0.0667111407605    0.066666680614
6.05   0.263509006004    0.312286321046   0.0667111407605    0.0666666806734
6.06   0.262841894596    0.310857401841   0.0667111407605    0.0666666807325
6.07   0.262174783189    0.309436519772   0.0667111407605    0.0666666807911
6.08   0.261507671781    0.308023664716   0.0667111407605    0.0666666808493
6.09   0.260840560374    0.306618825064   0.0667111407605    0.066666680907
6.1   0.260173448966    0.305221987737   0.0667111407605    0.0666666809644
6.11   0.259506337558    0.303833138204   0.0667111407605    0.0666666810211
6.12   0.258839226151    0.302452260506   0.0667111407605    0.0666666810773
6.13   0.258172114743    0.301079337274   0.0667111407605    0.0666666811331
6.14   0.257505003336    0.299714349752   0.0667111407605    0.0666666811882
6.15   0.256837891928    0.298357277814   0.0667111407605    0.0666666812428
6.16   0.25617078052    0.297008099989   0.0667111407605    0.066666681297
6.17   0.255503669113    0.295666793484   0.0667111407605    0.0666666813504
6.18   0.254836557705    0.294333334202   0.0667111407605    0.0666666814032
6.19   0.254169446298    0.293007696764   0.0667111407605    0.0666666814554
6.2   0.25350233489    0.291689854537   0.0667111407605    0.0666666815071
6.21   0.252835223482    0.290379779653   0.0667111407605    0.0666666815579
6.22   0.252168112075    0.289077443029   0.0667111407605    0.066666681608
6.23   0.251501000667    0.287782814398   0.0667111407605    0.0666666816576
6.24   0.25083388926    0.286495862324   0.0667111407605    0.0666666817063
6.25   0.250166777852    0.285216554233   0.0667111407605    0.0666666817543
6.26   0.249499666444    0.283944856429   0.0667111407605    0.0666666818015
6.27   0.248832555037    0.282680734126   0.0667111407605    0.066666681848
6.28   0.248165443629    0.281424151466   0.0667111407605    0.0666666818936
6.29   0.247498332221    0.280175071546   0.0667111407605    0.0666666819385
6.3   0.246831220814    0.278933456439   0.0667111407605    0.0666666819825
6.31   0.246164109406    0.277699267225   0.0667111407605    0.0666666820259
6.32   0.245496997999    0.276472464008   0.0667111407605    0.0666666820683
6.33   0.244829886591    0.275253005945   0.0667111407605    0.0666666821098
6.34   0.244162775183    0.274040851269   0.0667111407605    0.0666666821504
6.35   0.243495663776    0.272835957313   0.0667111407605    0.0666666821901
6.36   0.242828552368    0.271638280537   0.0667111407605    0.066666682229
6.37   0.242161440961    0.27044777655   0.0667111407605    0.066666682267
6.38   0.241494329553    0.269264400137   0.0667111407605    0.066666682304
6.39   0.240827218145    0.268088105282   0.0667111407605    0.06666668234
6.4   0.240160106738    0.266918845192   0.0667111407605    0.0666666823751
6.41   0.23949299533    0.265756572325   0.0667111407605    0.0666666824093
6.42   0.238825883923    0.264601238409   0.0667111407605    0.0666666824426
6.43   0.238158772515    0.263452794474   0.0667111407605    0.0666666824748
6.44   0.237491661107    0.262311190869   0.0667111407605    0.0666666825059
6.45   0.2368245497    0.261176377291   0.0667111407605    0.0666666825361
6.46   0.236157438292    0.260048302807   0.0667111407605    0.0666666825653
6.47   0.235490326885    0.258926915882   0.0667111407605    0.0666666825935
6.48   0.234823215477    0.257812164396   0.0667111407605    0.0666666826206
6.49   0.234156104069    0.256703995675   0.0667111407605    0.0666666826467
6.5   0.233488992662    0.255602356511   0.0667111407605    0.0666666826717
6.51   0.232821881254    0.254507193188   0.0667111407605    0.0666666826959
6.52   0.232154769847    0.253418451503   0.0667111407605    0.066666682719
6.53   0.231487658439    0.25233607679   0.0667111407605    0.066666682741
6.54   0.230820547031    0.251260013947   0.0667111407605    0.0666666827618
6.55   0.230153435624    0.250190207452   0.0667111407605    0.0666666827817
6.56   0.229486324216    0.249126601392   0.0667111407605    0.0666666828005
6.57   0.228819212809    0.248069139484   0.0667111407605    0.0666666828181
6.58   0.228152101401    0.247017765095   0.0667111407605    0.0666666828348
6.59   0.227484989993    0.245972421269   0.0667111407605    0.0666666828504
6.6   0.226817878586    0.244933050743   0.0667111407605    0.066666682865
6.61   0.226150767178    0.243899595975   0.0667111407605    0.0666666828784
6.62   0.225483655771    0.24287199916   0.0667111407605    0.0666666828908
6.63   0.224816544363    0.241850202257   0.0667111407605    0.066666682902
6.64   0.224149432955    0.240834147004   0.0667111407605    0.0666666829123
6.65   0.223482321548    0.239823774944   0.0667111407605    0.0666666829214
6.66   0.22281521014    0.238819027443   0.0667111407605    0.0666666829294
6.67   0.222148098732    0.237819845712   0.0667111407605    0.0666666829364
6.68   0.221480987325    0.236826170823   0.0667111407605    0.0666666829424
6.69   0.220813875917    0.235837943734   0.0667111407605    0.0666666829473
6.7   0.22014676451    0.234855105306   0.0667111407605    0.0666666829511
6.71   0.219479653102    0.233877596323   0.0667111407605    0.0666666829539
6.72   0.218812541694    0.232905357508   0.0667111407605    0.0666666829557
6.73   0.218145430287    0.231938329545   0.0667111407605    0.0666666829564
6.74   0.217478318879    0.230976453099   0.0667111407605    0.066666682956
6.75   0.216811207472    0.230019668827   0.0667111407605    0.0666666829548
6.76   0.216144096064    0.229067917402   0.0667111407605    0.0666666829525
6.77   0.215476984656    0.228121139529   0.0667111407605    0.0666666829492
6.78   0.214809873249    0.227179275961   0.0667111407605    0.0666666829449
6.79   0.214142761841    0.226242267516   0.0667111407605    0.0666666829395
6.8   0.213475650434    0.225310055093   0.0667111407605    0.0666666829331
6.81   0.212808539026    0.22438257969   0.0667111407605    0.0666666829258
6.82   0.212141427618    0.223459782419   0.0667111407605    0.0666666829175
6.83   0.211474316211    0.22254160452   0.0667111407605    0.0666666829082
6.84   0.210807204803    0.221627987378   0.0667111407605    0.0666666828983
6.85   0.210140093396    0.220718872535   0.0667111407605    0.0666666828872
6.86   0.209472981988    0.21981420171   0.0667111407605    0.0666666828752
6.87   0.20880587058    0.218913916808   0.0667111407605    0.0666666828624
6.88   0.208138759173    0.218017959934   0.0667111407605    0.0666666828487
6.89   0.207471647765    0.217126273411   0.0667111407605    0.0666666828342
6.9   0.206804536358    0.216238799787   0.0667111407605    0.0666666828188
6.91   0.20613742495    0.215355481855   0.0667111407605    0.0666666828024
6.92   0.205470313542    0.214476262657   0.0667111407605    0.0666666827853
6.93   0.204803202135    0.213601085503   0.0667111407605    0.0666666827673
6.94   0.204136090727    0.21272989398   0.0667111407605    0.0666666827483
6.95   0.20346897932    0.211862631965   0.0667111407605    0.0666666827286
6.96   0.202801867912    0.210999243633   0.0667111407605    0.0666666827083
6.97   0.202134756504    0.21013967347   0.0667111407605    0.0666666826872
6.98   0.201467645097    0.209283866285   0.0667111407605    0.0666666826655
6.99   0.200800533689    0.208431767217   0.0667111407605    0.0666666826429
7.0   0.200133422282    0.207583321746   0.0667111407605    0.0666666826197
7.01   0.199466310874    0.206738475705   0.0667111407605    0.0666666825958
7.02   0.198799199466    0.205897175283   0.0667111407605    0.0666666825713
7.03   0.198132088059    0.205059367042   0.0667111407605    0.066666682546
7.04   0.197464976651    0.204224997918   0.0667111407605    0.0666666825201
7.05   0.196797865243    0.203394015234   0.0667111407605    0.0666666824934
7.06   0.196130753836    0.202566366705   0.0667111407605    0.0666666824663
7.07   0.195463642428    0.201742000449   0.0667111407605    0.0666666824384
7.08   0.194796531021    0.200920864991   0.0667111407605    0.0666666824101
7.09   0.194129419613    0.20010290927   0.0667111407605    0.0666666823813
7.1   0.193462308205    0.199288082649   0.0667111407605    0.066666682352
7.11   0.192795196798    0.198476334916   0.0667111407605    0.0666666823221
7.12   0.19212808539    0.197667616297   0.0667111407605    0.0666666822916
7.13   0.191460973983    0.196861877453   0.0667111407605    0.0666666822608
7.14   0.190793862575    0.196059069495   0.0667111407605    0.0666666822295
7.15   0.190126751167    0.195259143982   0.0667111407605    0.0666666821977
7.16   0.18945963976    0.194462052927   0.0667111407605    0.0666666821655
7.17   0.188792528352    0.193667748806   0.0667111407605    0.0666666821329
7.18   0.188125416945    0.192876184556   0.0667111407605    0.0666666820999
7.19   0.187458305537    0.192087313586   0.0667111407605    0.0666666820666
7.2   0.186791194129    0.191301089772   0.0667111407605    0.0666666820329
7.21   0.186124082722    0.190517467469   0.0667111407605    0.0666666819988
7.22   0.185456971314    0.18973640151   0.0667111407605    0.0666666819644
7.23   0.184789859907    0.188957847208   0.0667111407605    0.0666666819298
7.24   0.184122748499    0.188181760363   0.0667111407605    0.0666666818949
7.25   0.183455637091    0.18740809726   0.0667111407605    0.0666666818596
7.26   0.182788525684    0.186636814672   0.0667111407605    0.0666666818243
7.27   0.182121414276    0.185867869865   0.0667111407605    0.0666666817887
7.28   0.181454302869    0.185101220597   0.0667111407605    0.0666666817528
7.29   0.180787191461    0.18433682512   0.0667111407605    0.0666666817168
7.3   0.180120080053    0.18357464218   0.0667111407605    0.0666666816808
7.31   0.179452968646    0.182814631023   0.0667111407605    0.0666666816444
7.32   0.178785857238    0.182056751388   0.0667111407605    0.066666681608
7.33   0.178118745831    0.181300963516   0.0667111407605    0.0666666815714
7.34   0.177451634423    0.180547228143   0.0667111407605    0.0666666815347
7.35   0.176784523015    0.179795506505   0.0667111407605    0.0666666814978
7.36   0.176117411608    0.179045760337   0.0667111407605    0.0666666814609
7.37   0.1754503002    0.178297951872   0.0667111407605    0.0666666814239
7.38   0.174783188793    0.177552043838   0.0667111407605    0.0666666813869
7.39   0.174116077385    0.176807999466   0.0667111407605    0.0666666813498
7.4   0.173448965977    0.176065782477   0.0667111407605    0.0666666813127
7.41   0.17278185457    0.175325357094   0.0667111407605    0.0666666812755
7.42   0.172114743162    0.174586688029   0.0667111407605    0.0666666812385
7.43   0.171447631755    0.17384974049   0.0667111407605    0.0666666812014
7.44   0.170780520347    0.173114480176   0.0667111407605    0.0666666811644
7.45   0.170113408939    0.172380873277   0.0667111407605    0.0666666811276
7.46   0.169446297532    0.171648886469   0.0667111407605    0.0666666810907
7.47   0.168779186124    0.170918486917   0.0667111407605    0.066666681054
7.48   0.168112074716    0.17018964227   0.0667111407605    0.0666666810173
7.49   0.167444963309    0.169462320657   0.0667111407605    0.0666666809806
7.5   0.166777851901    0.168736490688   0.0667111407605    0.0666666809442
7.51   0.166110740494    0.168012121451   0.0667111407605    0.0666666809078
7.52   0.165443629086    0.167289182509   0.0667111407605    0.0666666808716
7.53   0.164776517678    0.166567643894   0.0667111407605    0.0666666808356
7.54   0.164109406271    0.165847476111   0.0667111407605    0.0666666807996
7.55   0.163442294863    0.16512865013   0.0667111407605    0.066666680764
7.56   0.162775183456    0.164411137381   0.0667111407605    0.0666666807286
7.57   0.162108072048    0.163694909759   0.0667111407605    0.0666666806933
7.58   0.16144096064    0.162979939611   0.0667111407605    0.0666666806582
7.59   0.160773849233    0.162266199742   0.0667111407605    0.0666666806233
7.6   0.160106737825    0.161553663402   0.0667111407605    0.0666666805887
7.61   0.159439626418    0.16084230429   0.0667111407605    0.0666666805543
7.62   0.15877251501    0.160132096547   0.0667111407605    0.0666666805201
7.63   0.158105403602    0.159423014753   0.0667111407605    0.0666666804861
7.64   0.157438292195    0.158715033924   0.0667111407605    0.0666666804524
7.65   0.156771180787    0.158008129505   0.0667111407605    0.066666680419
7.66   0.15610406938    0.157302277371   0.0667111407605    0.0666666803859
7.67   0.155436957972    0.156597453817   0.0667111407605    0.066666680353
7.68   0.154769846564    0.15589363556   0.0667111407605    0.0666666803204
7.69   0.154102735157    0.15519079973   0.0667111407605    0.0666666802881
7.7   0.153435623749    0.15448892387   0.0667111407605    0.066666680256
7.71   0.152768512342    0.153787985929   0.0667111407605    0.0666666802242
7.72   0.152101400934    0.153087964257   0.0667111407605    0.0666666801928
7.73   0.151434289526    0.152388837602   0.0667111407605    0.0666666801616
7.74   0.150767178119    0.151690585108   0.0667111407605    0.0666666801309
7.75   0.150100066711    0.150993186306   0.0667111407605    0.0666666801004
7.76   0.149432955304    0.150296621113   0.0667111407605    0.0666666800702
7.77   0.148765843896    0.149600869825   0.0667111407605    0.0666666800404
7.78   0.148098732488    0.148905913116   0.0667111407605    0.0666666800108
7.79   0.147431621081    0.148211732029   0.0667111407605    0.0666666799816
7.8   0.146764509673    0.147518307975   0.0667111407605    0.0666666799528
7.81   0.146097398266    0.146825622726   0.0667111407605    0.0666666799242
7.82   0.145430286858    0.146133658414   0.0667111407605    0.0666666798961
7.83   0.14476317545    0.145442397521   0.0667111407605    0.0666666798682
7.84   0.144096064043    0.14475182288   0.0667111407605    0.0666666798408
7.85   0.143428952635    0.144061917664   0.0667111407605    0.0666666798137
7.86   0.142761841227    0.14337266539   0.0667111407605    0.0666666797869
7.87   0.14209472982    0.142684049907   0.0667111407605    0.0666666797605
7.88   0.141427618412    0.141996055392   0.0667111407605    0.0666666797344
7.89   0.140760507005    0.141308666349   0.0667111407605    0.0666666797085
7.9   0.140093395597    0.140621867605   0.0667111407605    0.0666666796833
7.91   0.139426284189    0.139935644298   0.0667111407605    0.0666666796582
7.92   0.138759172782    0.13924998188   0.0667111407605    0.0666666796335
7.93   0.138092061374    0.13856486611   0.0667111407605    0.0666666796092
7.94   0.137424949967    0.137880283049   0.0667111407605    0.0666666795853
7.95   0.136757838559    0.137196219055   0.0667111407605    0.0666666795618
7.96   0.136090727151    0.136512660777   0.0667111407605    0.0666666795385
7.97   0.135423615744    0.135829595157   0.0667111407605    0.0666666795155
7.98   0.134756504336    0.135147009416   0.0667111407605    0.066666679493
7.99   0.134089392929    0.134464891058   0.0667111407605    0.0666666794709
8.0   0.133422281521    0.133783227859   0.0667111407605    0.066666679449
8.01   0.132755170113    0.133102007867   0.0667111407605    0.0666666794275
8.02   0.132088058706    0.132421219397   0.0667111407605    0.0666666794064
8.03   0.131420947298    0.131740851022   0.0667111407605    0.0666666793857
8.04   0.130753835891    0.131060891576   0.0667111407605    0.0666666793652
8.05   0.130086724483    0.130381330142   0.0667111407605    0.0666666793451
8.06   0.129419613075    0.129702156055   0.0667111407605    0.0666666793252
8.07   0.128752501668    0.129023358892   0.0667111407605    0.0666666793058
8.08   0.12808539026    0.128344928471   0.0667111407605    0.0666666792867
8.09   0.127418278853    0.127666854843   0.0667111407605    0.0666666792679
8.1   0.126751167445    0.126989128294   0.0667111407605    0.0666666792494
8.11   0.126084056037    0.126311739335   0.0667111407605    0.0666666792313
8.12   0.12541694463    0.125634678701   0.0667111407605    0.0666666792136
8.13   0.124749833222    0.124957937345   0.0667111407605    0.066666679196
8.14   0.124082721815    0.124281506438   0.0667111407605    0.0666666791789
8.15   0.123415610407    0.123605377357   0.0667111407605    0.066666679162
8.16   0.122748498999    0.122929541691   0.0667111407605    0.0666666791455
8.17   0.122081387592    0.122253991229   0.0667111407605    0.0666666791293
8.18   0.121414276184    0.121578717961   0.0667111407605    0.0666666791133
8.19   0.120747164777    0.120903714071   0.0667111407605    0.0666666790978
8.2   0.120080053369    0.120228971935   0.0667111407605    0.0666666790825
8.21   0.119412941961    0.119554484117   0.0667111407605    0.0666666790674
8.22   0.118745830554    0.118880243366   0.0667111407605    0.0666666790527
8.23   0.118078719146    0.11820624261   0.0667111407605    0.0666666790383
8.24   0.117411607738    0.117532474954   0.0667111407605    0.0666666790242
8.25   0.116744496331    0.116858933677   0.0667111407605    0.0666666790103
8.26   0.116077384923    0.116185612228   0.0667111407605    0.0666666789967
8.27   0.115410273516    0.115512504221   0.0667111407605    0.0666666789834
8.28   0.114743162108    0.114839603434   0.0667111407605    0.0666666789704
8.29   0.1140760507    0.114166903804   0.0667111407605    0.0666666789576
8.3   0.113408939293    0.113494399423   0.0667111407605    0.0666666789452
8.31   0.112741827885    0.112822084537   0.0667111407605    0.066666678933
8.32   0.112074716478    0.112149953541   0.0667111407605    0.066666678921
8.33   0.11140760507    0.111478000978   0.0667111407605    0.0666666789092
8.34   0.110740493662    0.110806221531   0.0667111407605    0.0666666788978
8.35   0.110073382255    0.110134610025   0.0667111407605    0.0666666788865
8.36   0.109406270847    0.109463161422   0.0667111407605    0.0666666788756
8.37   0.10873915944    0.108791870818   0.0667111407605    0.0666666788649
8.38   0.108072048032    0.108120733439   0.0667111407605    0.0666666788544
8.39   0.107404936624    0.107449744639   0.0667111407605    0.0666666788442
8.4   0.106737825217    0.106778899899   0.0667111407605    0.0666666788343
8.41   0.106070713809    0.106108194821   0.0667111407605    0.0666666788245
8.42   0.105403602402    0.105437625126   0.0667111407605    0.0666666788149
8.43   0.104736490994    0.104767186652   0.0667111407605    0.0666666788056
8.44   0.104069379586    0.104096875353   0.0667111407605    0.0666666787965
8.45   0.103402268179    0.103426687292   0.0667111407605    0.0666666787876
8.46   0.102735156771    0.102756618643   0.0667111407605    0.0666666787789
8.47   0.102068045364    0.102086665684   0.0667111407605    0.0666666787704
8.48   0.101400933956    0.101416824799   0.0667111407605    0.0666666787622
8.49   0.100733822548    0.100747092471   0.0667111407605    0.066666678754
8.5   0.100066711141    0.100077465285   0.0667111407605    0.0666666787461
8.51   0.0993995997332    0.0994079399199   0.0667111407605    0.0666666787383
8.52   0.0987324883256    0.0987385131495   0.0667111407605    0.0666666787309
8.53   0.0980653769179    0.0980691818398   0.0667111407605    0.0666666787235
8.54   0.0973982655103    0.0973999429463   0.0667111407605    0.0666666787164
8.55   0.0967311541027    0.0967307935119   0.0667111407605    0.0666666787093
8.56   0.0960640426951    0.0960617306649   0.0667111407605    0.0666666787026
8.57   0.0953969312875    0.0953927516165   0.0667111407605    0.0666666786959
8.58   0.0947298198799    0.0947238536591   0.0667111407605    0.0666666786894
8.59   0.0940627084723    0.0940550341642   0.0667111407605    0.0666666786831
8.6   0.0933955970647    0.0933862905801   0.0667111407605    0.066666678677
8.61   0.0927284856571    0.0927176204305   0.0667111407605    0.066666678671
8.62   0.0920613742495    0.0920490213119   0.0667111407605    0.0666666786652
8.63   0.0913942628419    0.0913804908923   0.0667111407605    0.0666666786595
8.64   0.0907271514343    0.0907120269089   0.0667111407605    0.0666666786539
8.65   0.0900600400267    0.0900436271668   0.0667111407605    0.0666666786485
8.66   0.0893929286191    0.0893752895366   0.0667111407605    0.0666666786433
8.67   0.0887258172115    0.0887070119533   0.0667111407605    0.0666666786381
8.68   0.0880587058039    0.0880387924141   0.0667111407605    0.0666666786331
8.69   0.0873915943963    0.0873706289773   0.0667111407605    0.0666666786283
8.7   0.0867244829887    0.0867025197599   0.0667111407605    0.0666666786235
8.71   0.0860573715811    0.0860344629369   0.0667111407605    0.0666666786189
8.72   0.0853902601734    0.0853664567389   0.0667111407605    0.0666666786145
8.73   0.0847231487658    0.0846984994513   0.0667111407605    0.0666666786101
8.74   0.0840560373582    0.0840305894124   0.0667111407605    0.0666666786058
8.75   0.0833889259506    0.0833627250121   0.0667111407605    0.0666666786017
8.76   0.082721814543    0.0826949046903   0.0667111407605    0.0666666785977
8.77   0.0820547031354    0.0820271269359   0.0667111407605    0.0666666785937
8.78   0.0813875917278    0.081359390285   0.0667111407605    0.06666667859
8.79   0.0807204803202    0.0806916933199   0.0667111407605    0.0666666785863
8.8   0.0800533689126    0.0800240346677   0.0667111407605    0.0666666785827
8.81   0.079386257505    0.0793564129991   0.0667111407605    0.0666666785792
8.82   0.0787191460974    0.0786888270269   0.0667111407605    0.0666666785759
8.83   0.0780520346898    0.0780212755051   0.0667111407605    0.0666666785726
8.84   0.0773849232822    0.0773537572278   0.0667111407605    0.0666666785695
8.85   0.0767178118746    0.0766862710277   0.0667111407605    0.0666666785664
8.86   0.076050700467    0.0760188157753   0.0667111407605    0.0666666785633
8.87   0.0753835890594    0.0753513903776   0.0667111407605    0.0666666785605
8.88   0.0747164776518    0.0746839937771   0.0667111407605    0.0666666785577
8.89   0.0740493662442    0.074016624951   0.0667111407605    0.0666666785549
8.9   0.0733822548366    0.0733492829097   0.0667111407605    0.0666666785523
8.91   0.072715143429    0.0726819666962   0.0667111407605    0.0666666785497
8.92   0.0720480320213    0.0720146753852   0.0667111407605    0.0666666785472
8.93   0.0713809206137    0.0713474080818   0.0667111407605    0.0666666785448
8.94   0.0707138092061    0.0706801639208   0.0667111407605    0.0666666785424
8.95   0.0700466977985    0.070012942066   0.0667111407605    0.0666666785401
8.96   0.0693795863909    0.0693457417089   0.0667111407605    0.0666666785379
8.97   0.0687124749833    0.0686785620682   0.0667111407605    0.0666666785357
8.98   0.0680453635757    0.0680114023888   0.0667111407605    0.0666666785336
8.99   0.0673782521681    0.0673442619412   0.0667111407605    0.0666666785316
9.0   0.0667111407605    0.0666771400206   0.0667111407605    0.0666666785297
9.01   0.0660440293529    0.0660100359459   0.0667111407605    0.0666666785278
9.02   0.0653769179453    0.0653429490595   0.0667111407605    0.0666666785259
9.03   0.0647098065377    0.0646758787261   0.0667111407605    0.0666666785241
9.04   0.0640426951301    0.0640088243322   0.0667111407605    0.0666666785224
9.05   0.0633755837225    0.0633417852855   0.0667111407605    0.0666666785207
9.06   0.0627084723149    0.0626747610141   0.0667111407605    0.0666666785191
9.07   0.0620413609073    0.0620077509658   0.0667111407605    0.0666666785176
9.08   0.0613742494997    0.0613407546077   0.0667111407605    0.066666678516
9.09   0.0607071380921    0.0606737714256   0.0667111407605    0.0666666785146
9.1   0.0600400266845    0.0600068009229   0.0667111407605    0.0666666785131
9.11   0.0593729152769    0.0593398426207   0.0667111407605    0.0666666785118
9.12   0.0587058038692    0.0586728960569   0.0667111407605    0.0666666785104
9.13   0.0580386924616    0.0580059607856   0.0667111407605    0.0666666785091
9.14   0.057371581054    0.057339036377   0.0667111407605    0.0666666785079
9.15   0.0567044696464    0.0566721224161   0.0667111407605    0.0666666785067
9.16   0.0560373582388    0.056005218503   0.0667111407605    0.0666666785055
9.17   0.0553702468312    0.0553383242519   0.0667111407605    0.0666666785044
9.18   0.0547031354236    0.0546714392911   0.0667111407605    0.0666666785033
9.19   0.054036024016    0.0540045632621   0.0667111407605    0.0666666785022
9.2   0.0533689126084    0.0533376958191   0.0667111407605    0.0666666785012
9.21   0.0527018012008    0.0526708366292   0.0667111407605    0.0666666785002
9.22   0.0520346897932    0.0520039853713   0.0667111407605    0.0666666784992
9.23   0.0513675783856    0.0513371417362   0.0667111407605    0.0666666784983
9.24   0.050700466978    0.0506703054258   0.0667111407605    0.0666666784974
9.25   0.0500333555704    0.0500034761529   0.0667111407605    0.0666666784965
9.26   0.0493662441628    0.0493366536411   0.0667111407605    0.0666666784957
9.27   0.0486991327552    0.0486698376238   0.0667111407605    0.0666666784948
9.28   0.0480320213476    0.0480030278446   0.0667111407605    0.0666666784941
9.29   0.04736490994    0.0473362240564   0.0667111407605    0.0666666784933
9.3   0.0466977985324    0.0466694260213   0.0667111407605    0.0666666784926
9.31   0.0460306871247    0.0460026335103   0.0667111407605    0.0666666784919
9.32   0.0453635757171    0.045335846303   0.0667111407605    0.0666666784912
9.33   0.0446964643095    0.044669064187   0.0667111407605    0.0666666784906
9.34   0.0440293529019    0.0440022869584   0.0667111407605    0.06666667849
9.35   0.0433622414943    0.0433355144204   0.0667111407605    0.0666666784894
9.36   0.0426951300867    0.042668746384   0.0667111407605    0.0666666784888
9.37   0.0420280186791    0.0420019826673   0.0667111407605    0.0666666784882
9.38   0.0413609072715    0.0413352230953   0.0667111407605    0.0666666784877
9.39   0.0406937958639    0.0406684674996   0.0667111407605    0.0666666784871
9.4   0.0400266844563    0.0400017157183   0.0667111407605    0.0666666784866
9.41   0.0393595730487    0.0393349675958   0.0667111407605    0.0666666784862
9.42   0.0386924616411    0.0386682229823   0.0667111407605    0.0666666784857
9.43   0.0380253502335    0.0380014817339   0.0667111407605    0.0666666784852
9.44   0.0373582388259    0.0373347437122   0.0667111407605    0.0666666784848
9.45   0.0366911274183    0.0366680087842   0.0667111407605    0.0666666784844
9.46   0.0360240160107    0.036001276822   0.0667111407605    0.066666678484
9.47   0.0353569046031    0.0353345477029   0.0667111407605    0.0666666784836
9.48   0.0346897931955    0.0346678213088   0.0667111407605    0.0666666784832
9.49   0.0340226817879    0.0340010975262   0.0667111407605    0.0666666784829
9.5   0.0333555703803    0.0333343762462   0.0667111407605    0.0666666784825
9.51   0.0326884589726    0.0326676573641   0.0667111407605    0.0666666784822
9.52   0.032021347565    0.0320009407793   0.0667111407605    0.0666666784818
9.53   0.0313542361574    0.0313342263954   0.0667111407605    0.0666666784815
9.54   0.0306871247498    0.0306675141196   0.0667111407605    0.0666666784812
9.55   0.0300200133422    0.0300008038629   0.0667111407605    0.0666666784809
9.56   0.0293529019346    0.0293340955399   0.0667111407605    0.0666666784807
9.57   0.028685790527    0.0286673890684   0.0667111407605    0.0666666784804
9.58   0.0280186791194    0.0280006843698   0.0667111407605    0.0666666784802
9.59   0.0273515677118    0.0273339813684   0.0667111407605    0.0666666784799
9.6   0.0266844563042    0.0266672799919   0.0667111407605    0.0666666784797
9.61   0.0260173448966    0.0260005801704   0.0667111407605    0.0666666784795
9.62   0.025350233489    0.0253338818374   0.0667111407605    0.0666666784793
9.63   0.0246831220814    0.0246671849288   0.0667111407605    0.066666678479
9.64   0.0240160106738    0.0240004893831   0.0667111407605    0.0666666784788
9.65   0.0233488992662    0.0233337951414   0.0667111407605    0.0666666784786
9.66   0.0226817878586    0.0226671021472   0.0667111407605    0.0666666784784
9.67   0.022014676451    0.0220004103463   0.0667111407605    0.0666666784783
9.68   0.0213475650434    0.0213337196868   0.0667111407605    0.0666666784781
9.69   0.0206804536358    0.0206670301189   0.0667111407605    0.0666666784779
9.7   0.0200133422282    0.0200003415949   0.0667111407605    0.0666666784778
9.71   0.0193462308205    0.0193336540689   0.0667111407605    0.0666666784776
9.72   0.0186791194129    0.0186669674972   0.0667111407605    0.0666666784775
9.73   0.0180120080053    0.0180002818378   0.0667111407605    0.0666666784773
9.74   0.0173448965977    0.0173335970503   0.0667111407605    0.0666666784772
9.75   0.0166777851901    0.0166669130962   0.0667111407605    0.0666666784771
9.76   0.0160106737825    0.0160002299386   0.0667111407605    0.0666666784769
9.77   0.0153435623749    0.0153335475421   0.0667111407605    0.0666666784768
9.78   0.0146764509673    0.0146668658728   0.0667111407605    0.0666666784767
9.79   0.0140093395597    0.0140001848983   0.0667111407605    0.0666666784766
9.8   0.0133422281521    0.0133335045874   0.0667111407605    0.0666666784765
9.81   0.0126751167445    0.0126668249104   0.0667111407605    0.0666666784764
9.82   0.0120080053369    0.0120001458388   0.0667111407605    0.0666666784763
9.83   0.0113408939293    0.0113334673454   0.0667111407605    0.0666666784762
9.84   0.0106737825217    0.0106667894041   0.0667111407605    0.0666666784761
9.85   0.0100066711141    0.0100001119899   0.0667111407605    0.066666678476
9.86   0.00933955970647    0.00933343507897   0.0667111407605    0.0666666784759
9.87   0.00867244829887    0.00866675864837   0.0667111407605    0.0666666784758
9.88   0.00800533689126    0.00800008267627   0.0667111407605    0.0666666784757
9.89   0.00733822548366    0.00733340714174   0.0667111407605    0.0666666784757
9.9   0.00667111407605    0.00666673202478   0.0667111407605    0.0666666784756
9.91   0.00600400266845    0.00600005730625   0.0667111407605    0.0666666784755
9.92   0.00533689126084    0.00533338296786   0.0667111407605    0.0666666784755
9.93   0.00466977985324    0.00466670899211   0.0667111407605    0.0666666784754
9.94   0.00400266844563    0.00400003536228   0.0667111407605    0.0666666784753
9.95   0.00333555703803    0.00333336206237   0.0667111407605    0.0666666784753
9.96   0.00266844563042    0.00266668907712   0.0667111407605    0.0666666784752
9.97   0.00200133422282    0.0020000163919   0.0667111407605    0.0666666784752
9.98   0.00133422281521    0.00133334399277   0.0667111407605    0.0666666784751
9.99   0.000667111407605    0.000666671866382   0.0667111407605    0.0666666784751


==> reservoir modeling/plot/2D_con_error_002.txt <==
h   dof   t_1   ep_1   eu_1   t_2   ep_2   eu_2   t_3   ep_3   eu_3
5.0E-02   3279   0.08   9.90E-03   3.96E-02   0.08   1.24E-02   5.19E-02   0.08   1.81E-02   6.74E-02   
2.5E-02   10988   0.44   4.72E-03   2.08E-02   0.44   6.57E-03   2.67E-02   0.44   9.43E-03   3.42E-02   
1.0E-02   52035   3.30   2.17E-03   1.33E-02   3.28   3.51E-03   1.56E-02   3.21   6.22E-03   2.17E-02   
5.0E-03   190826   25.11   1.16E-03   7.52E-03   20.71   2.12E-03   1.00E-02   23.65   3.35E-03   1.36E-02   
4.0E-03   292641   53.66   9.81E-04   5.14E-03   53.36   1.88E-03   8.86E-03   53.00   2.30E-03   1.11E-02   


==> reservoir modeling/plot/2D_con_error_2.txt <==
h   dof   t_1   ep_1   eu_1   t_2   ep_2   eu_2   t_3   ep_3   eu_3
5.0E-02   3279   0.08   4.49E-03   2.00E-02   0.08   4.83E-03   2.10E-02   0.08   5.11E-03   2.19E-02   
2.5E-02   10988   0.46   3.49E-03   1.35E-02   0.45   3.79E-03   1.46E-02   0.45   4.11E-03   1.58E-02   
1.0E-02   52035   2.91   2.13E-03   8.40E-03   2.87   2.24E-03   9.29E-03   2.86   2.46E-03   1.01E-02   
5.0E-03   190826   18.92   1.34E-03   6.26E-03   18.91   1.46E-03   6.62E-03   19.24   1.60E-03   7.27E-03   
4.0E-03   292641   51.26   1.14E-03   5.40E-03   51.04   1.39E-03   5.76E-03   51.13   1.47E-03   6.42E-03   


==> reservoir modeling/plot/2D_mix_error_002.txt <==
h   dof   t   ep   eu
1.0E-01   2210   0.02   1.21E-02   4.69E-02   
5.0E-02   8035   0.09   6.19E-03   3.20E-02   
2.5E-02   54455   2.09   2.51E-03   2.00E-02   
2.0E-02   77965   3.86   2.00E-03   1.59E-02   
1.0E-02   258970   40.27   9.22E-04   1.01E-02   


==> reservoir modeling/plot/2D_mix_error_2.txt <==
h   dof   t   ep   eu
1.0E-01   2210   0.02   1.17E-02   2.84E-02   
5.0E-02   8035   0.09   6.00E-03   2.04E-02   
2.5E-02   54455   2.29   2.45E-03   1.32E-02   
2.0E-02   77965   4.09   1.96E-03   1.07E-02   
1.0E-02   258970   36.93   9.09E-04   6.82E-03   


==> reservoir modeling/plot/2D_p_exact_05_002.txt <==
   x             y
0.000000 0.999086
0.010000 0.995221
0.020000 0.990572
0.030000 0.986326
0.040000 0.981240
0.050000 0.976619
0.060000 0.972170
0.070000 0.967241
0.080000 0.963161
0.090000 0.957697
0.100000 0.953287
0.110000 0.948487
0.120000 0.944022
0.130000 0.939331
0.140000 0.934283
0.150000 0.930187
0.160000 0.925468
0.170000 0.920329
0.180000 0.916113
0.190000 0.911047
0.200000 0.906522
0.210000 0.902292
0.220000 0.897388
0.230000 0.892678
0.240000 0.887847
0.250000 0.883625
0.260000 0.878709
0.270000 0.874046
0.280000 0.869200
0.290000 0.864891
0.300000 0.860009
0.310000 0.856050
0.320000 0.850833
0.330000 0.846247
0.340000 0.841926
0.350000 0.837096
0.360000 0.832309
0.370000 0.827945
0.380000 0.822736
0.390000 0.818326
0.400000 0.813785
0.410000 0.809349
0.420000 0.804738
0.430000 0.799993
0.440000 0.795595
0.450000 0.790592
0.460000 0.786302
0.470000 0.781843
0.480000 0.776981
0.490000 0.772605
0.500000 0.768163
0.510000 0.763493
0.520000 0.758931
0.530000 0.754335
0.540000 0.749903
0.550000 0.745706
0.560000 0.740989
0.570000 0.736526
0.580000 0.732245
0.590000 0.727559
0.600000 0.723440
0.610000 0.718760
0.620000 0.714539
0.630000 0.710084
0.640000 0.705908
0.650000 0.701467
0.660000 0.697282
0.670000 0.693188
0.680000 0.688564
0.690000 0.684661
0.700000 0.680381
0.710000 0.676502
0.720000 0.672317
0.730000 0.668381
0.740000 0.664741
0.750000 0.660658
0.760000 0.656579
0.770000 0.652692
0.780000 0.649070
0.790000 0.645467
0.800000 0.641834
0.810000 0.638374
0.820000 0.634939
0.830000 0.631640
0.840000 0.628488
0.850000 0.625438
0.860000 0.622669
0.870000 0.619823
0.880000 0.616996
0.890000 0.614379
0.900000 0.612180
0.910000 0.610027
0.920000 0.608077
0.930000 0.606260
0.940000 0.604722
0.950000 0.603295
0.960000 0.602220
0.970000 0.601347
0.980000 0.600688
0.990000 0.600268
1.000000 0.500007
1.010000 0.399722
1.020000 0.399315
1.030000 0.398665
1.040000 0.397765
1.050000 0.396700
1.060000 0.395280
1.070000 0.393737
1.080000 0.391922
1.090000 0.389971
1.100000 0.387823
1.110000 0.385624
1.120000 0.382999
1.130000 0.380176
1.140000 0.377332
1.150000 0.374560
1.160000 0.371517
1.170000 0.368353
1.180000 0.365064
1.190000 0.361624
1.200000 0.358161
1.210000 0.354533
1.220000 0.350926
1.230000 0.347307
1.240000 0.343423
1.250000 0.339340
1.260000 0.335261
1.270000 0.331617
1.280000 0.327679
1.290000 0.323502
1.300000 0.319611
1.310000 0.315329
1.320000 0.311429
1.330000 0.306809
1.340000 0.302722
1.350000 0.298532
1.360000 0.294091
1.370000 0.289911
1.380000 0.285461
1.390000 0.281244
1.400000 0.276562
1.410000 0.272439
1.420000 0.267760
1.430000 0.263474
1.440000 0.259013
1.450000 0.254293
1.460000 0.250088
1.470000 0.245665
1.480000 0.241072
1.490000 0.236504
1.500000 0.231838
1.510000 0.227400
1.520000 0.223020
1.530000 0.218159
1.540000 0.213703
1.550000 0.209409
1.560000 0.204400
1.570000 0.200006
1.580000 0.195262
1.590000 0.190654
1.600000 0.186210
1.610000 0.181671
1.620000 0.177261
1.630000 0.172054
1.640000 0.167688
1.650000 0.162905
1.660000 0.158080
1.670000 0.153762
1.680000 0.149164
1.690000 0.143948
1.700000 0.139984
1.710000 0.135110
1.720000 0.130799
1.730000 0.125958
1.740000 0.121291
1.750000 0.116357
1.760000 0.112154
1.770000 0.107325
1.780000 0.102614
1.790000 0.097705
1.800000 0.093476
1.810000 0.088962
1.820000 0.083894
1.830000 0.079677
1.840000 0.074532
1.850000 0.069826
1.860000 0.065723
1.870000 0.060663
1.880000 0.055972
1.890000 0.051511
1.900000 0.046710
1.910000 0.042301
1.920000 0.036835
1.930000 0.032750
1.940000 0.027824
1.950000 0.023384
1.960000 0.018760
1.970000 0.013686
1.980000 0.009432
1.990000 0.004784
2.000000 0.000904


==> reservoir modeling/plot/2D_px_04_exact.txt <==
   x             y
0.000000 0.999856
0.010000 0.995199
0.020000 0.990394
0.030000 0.985555
0.040000 0.980776
0.050000 0.975953
0.060000 0.971159
0.070000 0.966341
0.080000 0.961571
0.090000 0.956757
0.100000 0.951951
0.110000 0.947130
0.120000 0.942330
0.130000 0.937546
0.140000 0.932752
0.150000 0.927929
0.160000 0.923156
0.170000 0.918301
0.180000 0.913522
0.190000 0.908715
0.200000 0.903907
0.210000 0.899095
0.220000 0.894258
0.230000 0.889507
0.240000 0.884728
0.250000 0.879930
0.260000 0.875115
0.270000 0.870310
0.280000 0.865553
0.290000 0.860756
0.300000 0.856027
0.310000 0.851149
0.320000 0.846361
0.330000 0.841571
0.340000 0.836792
0.350000 0.832047
0.360000 0.827224
0.370000 0.822441
0.380000 0.817663
0.390000 0.812896
0.400000 0.808079
0.410000 0.803322
0.420000 0.798540
0.430000 0.793791
0.440000 0.789022
0.450000 0.784243
0.460000 0.779503
0.470000 0.774733
0.480000 0.770035
0.490000 0.765233
0.500000 0.760471
0.510000 0.755765
0.520000 0.751019
0.530000 0.746312
0.540000 0.741511
0.550000 0.736847
0.560000 0.732114
0.570000 0.727421
0.580000 0.722705
0.590000 0.718044
0.600000 0.713330
0.610000 0.708674
0.620000 0.703990
0.630000 0.699315
0.640000 0.694663
0.650000 0.690049
0.660000 0.685435
0.670000 0.680810
0.680000 0.676199
0.690000 0.671609
0.700000 0.667045
0.710000 0.662481
0.720000 0.657944
0.730000 0.653442
0.740000 0.648932
0.750000 0.644481
0.760000 0.640027
0.770000 0.635598
0.780000 0.631165
0.790000 0.626814
0.800000 0.622505
0.810000 0.618190
0.820000 0.613933
0.830000 0.609713
0.840000 0.605542
0.850000 0.601440
0.860000 0.597353
0.870000 0.593368
0.880000 0.589433
0.890000 0.585546
0.900000 0.581798
0.910000 0.578134
0.920000 0.574552
0.930000 0.571140
0.940000 0.567841
0.950000 0.564686
0.960000 0.561712
0.970000 0.558924
0.980000 0.556322
0.990000 0.553957
1.000000 0.495835
1.010000 0.445991
1.020000 0.443613
1.030000 0.441021
1.040000 0.438220
1.050000 0.435272
1.060000 0.432109
1.070000 0.428812
1.080000 0.425372
1.090000 0.421819
1.100000 0.418145
1.110000 0.414370
1.120000 0.410531
1.130000 0.406608
1.140000 0.402586
1.150000 0.398537
1.160000 0.394379
1.170000 0.390237
1.180000 0.386016
1.190000 0.381762
1.200000 0.377457
1.210000 0.373126
1.220000 0.368755
1.230000 0.364388
1.240000 0.359945
1.250000 0.355467
1.260000 0.351015
1.270000 0.346513
1.280000 0.342007
1.290000 0.337439
1.300000 0.332911
1.310000 0.328321
1.320000 0.323737
1.330000 0.319140
1.340000 0.314526
1.350000 0.309930
1.360000 0.305302
1.370000 0.300582
1.380000 0.295970
1.390000 0.291301
1.400000 0.286627
1.410000 0.281947
1.420000 0.277287
1.430000 0.272538
1.440000 0.267848
1.450000 0.263101
1.460000 0.258395
1.470000 0.253677
1.480000 0.248972
1.490000 0.244201
1.500000 0.239469
1.510000 0.234728
1.520000 0.229988
1.530000 0.225223
1.540000 0.220476
1.550000 0.215705
1.560000 0.210939
1.570000 0.206182
1.580000 0.201408
1.590000 0.196650
1.600000 0.191850
1.610000 0.187075
1.620000 0.182304
1.630000 0.177562
1.640000 0.172758
1.650000 0.167977
1.660000 0.163189
1.670000 0.158372
1.680000 0.153617
1.690000 0.148807
1.700000 0.144028
1.710000 0.139223
1.720000 0.134452
1.730000 0.129669
1.740000 0.124876
1.750000 0.120039
1.760000 0.115269
1.770000 0.110459
1.780000 0.105646
1.790000 0.100879
1.800000 0.096110
1.810000 0.091260
1.820000 0.086474
1.830000 0.081691
1.840000 0.076883
1.850000 0.072060
1.860000 0.067262
1.870000 0.062484
1.880000 0.057662
1.890000 0.052835
1.900000 0.048053
1.910000 0.043228
1.920000 0.038466
1.930000 0.033638
1.940000 0.028832
1.950000 0.024053
1.960000 0.019186
1.970000 0.014397
1.980000 0.009616
1.990000 0.004818
2.000000 0.000070


==> reservoir modeling/plot/2D_px_05_exact.txt <==
   x             y
0.000000 0.999831
0.010000 0.995242
0.020000 0.990386
0.030000 0.985600
0.040000 0.980805
0.050000 0.975977
0.060000 0.971171
0.070000 0.966390
0.080000 0.961576
0.090000 0.956735
0.100000 0.951998
0.110000 0.947180
0.120000 0.942349
0.130000 0.937543
0.140000 0.932724
0.150000 0.927962
0.160000 0.923167
0.170000 0.918363
0.180000 0.913566
0.190000 0.908741
0.200000 0.903962
0.210000 0.899144
0.220000 0.894406
0.230000 0.889564
0.240000 0.884776
0.250000 0.879974
0.260000 0.875163
0.270000 0.870386
0.280000 0.865613
0.290000 0.860809
0.300000 0.855972
0.310000 0.851244
0.320000 0.846419
0.330000 0.841686
0.340000 0.836873
0.350000 0.832108
0.360000 0.827339
0.370000 0.822562
0.380000 0.817718
0.390000 0.813015
0.400000 0.808247
0.410000 0.803490
0.420000 0.798700
0.430000 0.793953
0.440000 0.789217
0.450000 0.784500
0.460000 0.779708
0.470000 0.774959
0.480000 0.770233
0.490000 0.765508
0.500000 0.760752
0.510000 0.756044
0.520000 0.751331
0.530000 0.746602
0.540000 0.741897
0.550000 0.737251
0.560000 0.732506
0.570000 0.727860
0.580000 0.723179
0.590000 0.718511
0.600000 0.713874
0.610000 0.709234
0.620000 0.704604
0.630000 0.700003
0.640000 0.695380
0.650000 0.690762
0.660000 0.686250
0.670000 0.681698
0.680000 0.677109
0.690000 0.672611
0.700000 0.668126
0.710000 0.663680
0.720000 0.659210
0.730000 0.654818
0.740000 0.650429
0.750000 0.646081
0.760000 0.641762
0.770000 0.637450
0.780000 0.633202
0.790000 0.628983
0.800000 0.624836
0.810000 0.620736
0.820000 0.616680
0.830000 0.612678
0.840000 0.608750
0.850000 0.604870
0.860000 0.601070
0.870000 0.597333
0.880000 0.593688
0.890000 0.590132
0.900000 0.586656
0.910000 0.583289
0.920000 0.580036
0.930000 0.576850
0.940000 0.573818
0.950000 0.570855
0.960000 0.568019
0.970000 0.565311
0.980000 0.562707
0.990000 0.560228
1.000000 0.499979
1.010000 0.439709
1.020000 0.437235
1.030000 0.434630
1.040000 0.431920
1.050000 0.429082
1.060000 0.426128
1.070000 0.423091
1.080000 0.419907
1.090000 0.416654
1.100000 0.413291
1.110000 0.409816
1.120000 0.406253
1.130000 0.402612
1.140000 0.398876
1.150000 0.395074
1.160000 0.391201
1.170000 0.387261
1.180000 0.383270
1.190000 0.379209
1.200000 0.375107
1.210000 0.370965
1.220000 0.366743
1.230000 0.362498
1.240000 0.358190
1.250000 0.353867
1.260000 0.349523
1.270000 0.345131
1.280000 0.340739
1.290000 0.336276
1.300000 0.331819
1.310000 0.327332
1.320000 0.322837
1.330000 0.318254
1.340000 0.313709
1.350000 0.309193
1.360000 0.304574
1.370000 0.299949
1.380000 0.295354
1.390000 0.290727
1.400000 0.286086
1.410000 0.281446
1.420000 0.276786
1.430000 0.272099
1.440000 0.267456
1.450000 0.262709
1.460000 0.258056
1.470000 0.253360
1.480000 0.248634
1.490000 0.243916
1.500000 0.239213
1.510000 0.234462
1.520000 0.229734
1.530000 0.225008
1.540000 0.220263
1.550000 0.215467
1.560000 0.210746
1.570000 0.206014
1.580000 0.201270
1.590000 0.196483
1.600000 0.191718
1.610000 0.186953
1.620000 0.182250
1.630000 0.177409
1.640000 0.172631
1.650000 0.167865
1.660000 0.163107
1.670000 0.158298
1.680000 0.153553
1.690000 0.148731
1.700000 0.143999
1.710000 0.139170
1.720000 0.134364
1.730000 0.129598
1.740000 0.124817
1.750000 0.119989
1.760000 0.115206
1.770000 0.110422
1.780000 0.105579
1.790000 0.100837
1.800000 0.096021
1.810000 0.091254
1.820000 0.086427
1.830000 0.081630
1.840000 0.076821
1.850000 0.072040
1.860000 0.067271
1.870000 0.062441
1.880000 0.057635
1.890000 0.052810
1.900000 0.047991
1.910000 0.043257
1.920000 0.038414
1.930000 0.033596
1.940000 0.028818
1.950000 0.024022
1.960000 0.019193
1.970000 0.014410
1.980000 0.009617
1.990000 0.004762
2.000000 0.000158


==> reservoir modeling/plot/2D_px_45_1.0_05.txt <==
   x             y
0.000000 0.999989
0.010000 0.995324
0.020000 0.990642
0.030000 0.985968
0.040000 0.981275
0.050000 0.976597
0.060000 0.971907
0.070000 0.967224
0.080000 0.962549
0.090000 0.957872
0.100000 0.953191
0.110000 0.948513
0.120000 0.943833
0.130000 0.939156
0.140000 0.934492
0.150000 0.929822
0.160000 0.925135
0.170000 0.920467
0.180000 0.915795
0.190000 0.911124
0.200000 0.906446
0.210000 0.901775
0.220000 0.897112
0.230000 0.892448
0.240000 0.887782
0.250000 0.883100
0.260000 0.878457
0.270000 0.873802
0.280000 0.869140
0.290000 0.864488
0.300000 0.859829
0.310000 0.855184
0.320000 0.850535
0.330000 0.845903
0.340000 0.841259
0.350000 0.836616
0.360000 0.831979
0.370000 0.827350
0.380000 0.822723
0.390000 0.818100
0.400000 0.813479
0.410000 0.808875
0.420000 0.804263
0.430000 0.799660
0.440000 0.795060
0.450000 0.790476
0.460000 0.785894
0.470000 0.781316
0.480000 0.776748
0.490000 0.772192
0.500000 0.767636
0.510000 0.763092
0.520000 0.758564
0.530000 0.754043
0.540000 0.749527
0.550000 0.745038
0.560000 0.740562
0.570000 0.736090
0.580000 0.731643
0.590000 0.727196
0.600000 0.722789
0.610000 0.718390
0.620000 0.714007
0.630000 0.709646
0.640000 0.705315
0.650000 0.701010
0.660000 0.696733
0.670000 0.692476
0.680000 0.688251
0.690000 0.684064
0.700000 0.679920
0.710000 0.675818
0.720000 0.671741
0.730000 0.667721
0.740000 0.663752
0.750000 0.659827
0.760000 0.655970
0.770000 0.652162
0.780000 0.648428
0.790000 0.644767
0.800000 0.641179
0.810000 0.637679
0.820000 0.634276
0.830000 0.630962
0.840000 0.627759
0.850000 0.624663
0.860000 0.621699
0.870000 0.618859
0.880000 0.616159
0.890000 0.613618
0.900000 0.611236
0.910000 0.609019
0.920000 0.606990
0.930000 0.605148
0.940000 0.603514
0.950000 0.602080
0.960000 0.600879
0.970000 0.603594
0.980000 0.602879
0.990000 0.602433
1.000000 0.513414
1.010000 0.398497
1.020000 0.398049
1.030000 0.397305
1.040000 0.397424
1.050000 0.396208
1.060000 0.394785
1.070000 0.393155
1.080000 0.391329
1.090000 0.389316
1.100000 0.387122
1.110000 0.384760
1.120000 0.382232
1.130000 0.379555
1.140000 0.376737
1.150000 0.373791
1.160000 0.370721
1.170000 0.367526
1.180000 0.364241
1.190000 0.360851
1.200000 0.357366
1.210000 0.353802
1.220000 0.350155
1.230000 0.346440
1.240000 0.342653
1.250000 0.338808
1.260000 0.334903
1.270000 0.330946
1.280000 0.326941
1.290000 0.322888
1.300000 0.318789
1.310000 0.314657
1.320000 0.310487
1.330000 0.306283
1.340000 0.302048
1.350000 0.297781
1.360000 0.293490
1.370000 0.289171
1.380000 0.284831
1.390000 0.280467
1.400000 0.276083
1.410000 0.271687
1.420000 0.267264
1.430000 0.262827
1.440000 0.258375
1.450000 0.253912
1.460000 0.249433
1.470000 0.244944
1.480000 0.240443
1.490000 0.235929
1.500000 0.231407
1.510000 0.226873
1.520000 0.222333
1.530000 0.217783
1.540000 0.213227
1.550000 0.208660
1.560000 0.204089
1.570000 0.199512
1.580000 0.194929
1.590000 0.190339
1.600000 0.185746
1.610000 0.181146
1.620000 0.176541
1.630000 0.171936
1.640000 0.167323
1.650000 0.162708
1.660000 0.158089
1.670000 0.153467
1.680000 0.148841
1.690000 0.144212
1.700000 0.139581
1.710000 0.134948
1.720000 0.130312
1.730000 0.125674
1.740000 0.121033
1.750000 0.116391
1.760000 0.111748
1.770000 0.107102
1.780000 0.102455
1.790000 0.097807
1.800000 0.093156
1.810000 0.088507
1.820000 0.083854
1.830000 0.079200
1.840000 0.074545
1.850000 0.069891
1.860000 0.065234
1.870000 0.060578
1.880000 0.055921
1.890000 0.051263
1.900000 0.046605
1.910000 0.041946
1.920000 0.037286
1.930000 0.032626
1.940000 0.027966
1.950000 0.023305
1.960000 0.018645
1.970000 0.013984
1.980000 0.009322
1.990000 0.004661
2.000000 0.000000


==> reservoir modeling/plot/2D_px_45_2.0_05.txt <==
   x             y
0.000000 0.999989
0.010000 0.995337
0.020000 0.990669
0.030000 0.986008
0.040000 0.981330
0.050000 0.976665
0.060000 0.971990
0.070000 0.967320
0.080000 0.962659
0.090000 0.957996
0.100000 0.953330
0.110000 0.948666
0.120000 0.943999
0.130000 0.939336
0.140000 0.934685
0.150000 0.930030
0.160000 0.925356
0.170000 0.920702
0.180000 0.916043
0.190000 0.911386
0.200000 0.906721
0.210000 0.902064
0.220000 0.897415
0.230000 0.892764
0.240000 0.888111
0.250000 0.883443
0.260000 0.878813
0.270000 0.874171
0.280000 0.869523
0.290000 0.864884
0.300000 0.860238
0.310000 0.855607
0.320000 0.850972
0.330000 0.846354
0.340000 0.841723
0.350000 0.837095
0.360000 0.832472
0.370000 0.827858
0.380000 0.823247
0.390000 0.818639
0.400000 0.814034
0.410000 0.809446
0.420000 0.804852
0.430000 0.800266
0.440000 0.795683
0.450000 0.791117
0.460000 0.786553
0.470000 0.781994
0.480000 0.777445
0.490000 0.772909
0.500000 0.768374
0.510000 0.763850
0.520000 0.759343
0.530000 0.754844
0.540000 0.750350
0.550000 0.745884
0.560000 0.741430
0.570000 0.736982
0.580000 0.732559
0.590000 0.728137
0.600000 0.723755
0.610000 0.719383
0.620000 0.715027
0.630000 0.710693
0.640000 0.706392
0.650000 0.702117
0.660000 0.697871
0.670000 0.693648
0.680000 0.689457
0.690000 0.685307
0.700000 0.681202
0.710000 0.677139
0.720000 0.673106
0.730000 0.669132
0.740000 0.665211
0.750000 0.661337
0.760000 0.657534
0.770000 0.653783
0.780000 0.650110
0.790000 0.646514
0.800000 0.642994
0.810000 0.639566
0.820000 0.636239
0.830000 0.633004
0.840000 0.629886
0.850000 0.626879
0.860000 0.624008
0.870000 0.621268
0.880000 0.618672
0.890000 0.616241
0.900000 0.613975
0.910000 0.611881
0.920000 0.609980
0.930000 0.608272
0.940000 0.606778
0.950000 0.605488
0.960000 0.604434
0.970000 0.590511
0.980000 0.589914
0.990000 0.589542
1.000000 0.510717
1.010000 0.408958
1.020000 0.408599
1.030000 0.408009
1.040000 0.392542
1.050000 0.391497
1.060000 0.390232
1.070000 0.388750
1.080000 0.387063
1.090000 0.385183
1.100000 0.383115
1.110000 0.380873
1.120000 0.378459
1.130000 0.375893
1.140000 0.373181
1.150000 0.370335
1.160000 0.367362
1.170000 0.364260
1.180000 0.361064
1.190000 0.357760
1.200000 0.354357
1.210000 0.350871
1.220000 0.347300
1.230000 0.343658
1.240000 0.339941
1.250000 0.336163
1.260000 0.332323
1.270000 0.328428
1.280000 0.324484
1.290000 0.320489
1.300000 0.316447
1.310000 0.312370
1.320000 0.308253
1.330000 0.304099
1.340000 0.299914
1.350000 0.295696
1.360000 0.291451
1.370000 0.287179
1.380000 0.282884
1.390000 0.278563
1.400000 0.274221
1.410000 0.269866
1.420000 0.265484
1.430000 0.261087
1.440000 0.256673
1.450000 0.252248
1.460000 0.247806
1.470000 0.243353
1.480000 0.238889
1.490000 0.234410
1.500000 0.229923
1.510000 0.225423
1.520000 0.220917
1.530000 0.216401
1.540000 0.211878
1.550000 0.207344
1.560000 0.202805
1.570000 0.198260
1.580000 0.193709
1.590000 0.189150
1.600000 0.184588
1.610000 0.180019
1.620000 0.175445
1.630000 0.170870
1.640000 0.166288
1.650000 0.161703
1.660000 0.157114
1.670000 0.152522
1.680000 0.147926
1.690000 0.143327
1.700000 0.138725
1.710000 0.134122
1.720000 0.129515
1.730000 0.124907
1.740000 0.120295
1.750000 0.115683
1.760000 0.111068
1.770000 0.106451
1.780000 0.101834
1.790000 0.097214
1.800000 0.092593
1.810000 0.087972
1.820000 0.083348
1.830000 0.078722
1.840000 0.074096
1.850000 0.069470
1.860000 0.064842
1.870000 0.060214
1.880000 0.055585
1.890000 0.050956
1.900000 0.046325
1.910000 0.041694
1.920000 0.037063
1.930000 0.032431
1.940000 0.027798
1.950000 0.023166
1.960000 0.018533
1.970000 0.013900
1.980000 0.009267
1.990000 0.004633
2.000000 0.000000


==> reservoir modeling/plot/2D_px_45_3.0_05.txt <==
   x             y
0.000000 0.999989
0.010000 0.995371
0.020000 0.990736
0.030000 0.986109
0.040000 0.981463
0.050000 0.976832
0.060000 0.972189
0.070000 0.967553
0.080000 0.962925
0.090000 0.958295
0.100000 0.953661
0.110000 0.949031
0.120000 0.944397
0.130000 0.939767
0.140000 0.935150
0.150000 0.930528
0.160000 0.925888
0.170000 0.921267
0.180000 0.916643
0.190000 0.912020
0.200000 0.907390
0.210000 0.902767
0.220000 0.898152
0.230000 0.893536
0.240000 0.888918
0.250000 0.884285
0.260000 0.879691
0.270000 0.875085
0.280000 0.870472
0.290000 0.865870
0.300000 0.861260
0.310000 0.856665
0.320000 0.852067
0.330000 0.847485
0.340000 0.842892
0.350000 0.838301
0.360000 0.833715
0.370000 0.829139
0.380000 0.824566
0.390000 0.819996
0.400000 0.815429
0.410000 0.810880
0.420000 0.806324
0.430000 0.801776
0.440000 0.797232
0.450000 0.792705
0.460000 0.788180
0.470000 0.783659
0.480000 0.779149
0.490000 0.774652
0.500000 0.770156
0.510000 0.765671
0.520000 0.761204
0.530000 0.756745
0.540000 0.752291
0.550000 0.747865
0.560000 0.743452
0.570000 0.739045
0.580000 0.734664
0.590000 0.730284
0.600000 0.725944
0.610000 0.721614
0.620000 0.717301
0.630000 0.713011
0.640000 0.708752
0.650000 0.704521
0.660000 0.700319
0.670000 0.696139
0.680000 0.691993
0.690000 0.687887
0.700000 0.683826
0.710000 0.679809
0.720000 0.675821
0.730000 0.671892
0.740000 0.668017
0.750000 0.664189
0.760000 0.660432
0.770000 0.656727
0.780000 0.653101
0.790000 0.649550
0.800000 0.646077
0.810000 0.642694
0.820000 0.639413
0.830000 0.636225
0.840000 0.633152
0.850000 0.630190
0.860000 0.627363
0.870000 0.624666
0.880000 0.622110
0.890000 0.619718
0.900000 0.617488
0.910000 0.615426
0.920000 0.613553
0.930000 0.611869
0.940000 0.610394
0.950000 0.609119
0.960000 0.608073
0.970000 0.589897
0.980000 0.589300
0.990000 0.588928
1.000000 0.511516
1.010000 0.411577
1.020000 0.411208
1.030000 0.410600
1.040000 0.394584
1.050000 0.393518
1.060000 0.392233
1.070000 0.390733
1.080000 0.389030
1.090000 0.387134
1.100000 0.385051
1.110000 0.382794
1.120000 0.380367
1.130000 0.377786
1.140000 0.375060
1.150000 0.372200
1.160000 0.369213
1.170000 0.366097
1.180000 0.362887
1.190000 0.359568
1.200000 0.356150
1.210000 0.352649
1.220000 0.349062
1.230000 0.345405
1.240000 0.341672
1.250000 0.337878
1.260000 0.334022
1.270000 0.330110
1.280000 0.326149
1.290000 0.322136
1.300000 0.318076
1.310000 0.313982
1.320000 0.309847
1.330000 0.305675
1.340000 0.301472
1.350000 0.297234
1.360000 0.292971
1.370000 0.288679
1.380000 0.284365
1.390000 0.280024
1.400000 0.275663
1.410000 0.271288
1.420000 0.266885
1.430000 0.262468
1.440000 0.258033
1.450000 0.253587
1.460000 0.249125
1.470000 0.244650
1.480000 0.240164
1.490000 0.235664
1.500000 0.231155
1.510000 0.226633
1.520000 0.222104
1.530000 0.217566
1.540000 0.213020
1.550000 0.208463
1.560000 0.203901
1.570000 0.199333
1.580000 0.194758
1.590000 0.190176
1.600000 0.185590
1.610000 0.180998
1.620000 0.176400
1.630000 0.171801
1.640000 0.167195
1.650000 0.162586
1.660000 0.157973
1.670000 0.153357
1.680000 0.148736
1.690000 0.144113
1.700000 0.139487
1.710000 0.134858
1.720000 0.130227
1.730000 0.125593
1.740000 0.120957
1.750000 0.116319
1.760000 0.111680
1.770000 0.107038
1.780000 0.102395
1.790000 0.097750
1.800000 0.093103
1.810000 0.088457
1.820000 0.083807
1.830000 0.079156
1.840000 0.074505
1.850000 0.069853
1.860000 0.065200
1.870000 0.060546
1.880000 0.055891
1.890000 0.051237
1.900000 0.046581
1.910000 0.041924
1.920000 0.037267
1.930000 0.032610
1.940000 0.027952
1.950000 0.023294
1.960000 0.018635
1.970000 0.013976
1.980000 0.009318
1.990000 0.004659
2.000000 0.000000


==> reservoir modeling/plot/2D_px_4_3.0_04.txt <==
   x             y
0.000000 1.000001
0.010000 0.995205
0.020000 0.990403
0.030000 0.985608
0.040000 0.980817
0.050000 0.976021
0.060000 0.971218
0.070000 0.966424
0.080000 0.961632
0.090000 0.956823
0.100000 0.952036
0.110000 0.947249
0.120000 0.942452
0.130000 0.937653
0.140000 0.932864
0.150000 0.928074
0.160000 0.923277
0.170000 0.918489
0.180000 0.913694
0.190000 0.908903
0.200000 0.904112
0.210000 0.899326
0.220000 0.894530
0.230000 0.889741
0.240000 0.884960
0.250000 0.880167
0.260000 0.875379
0.270000 0.870595
0.280000 0.865815
0.290000 0.861029
0.300000 0.856251
0.310000 0.851466
0.320000 0.846694
0.330000 0.841914
0.340000 0.837135
0.350000 0.832355
0.360000 0.827590
0.370000 0.822816
0.380000 0.818052
0.390000 0.813285
0.400000 0.808514
0.410000 0.803755
0.420000 0.798989
0.430000 0.794242
0.440000 0.789491
0.450000 0.784736
0.460000 0.779991
0.470000 0.775246
0.480000 0.770514
0.490000 0.765769
0.500000 0.761034
0.510000 0.756319
0.520000 0.751596
0.530000 0.746884
0.540000 0.742157
0.550000 0.737462
0.560000 0.732763
0.570000 0.728073
0.580000 0.723386
0.590000 0.718712
0.600000 0.714040
0.610000 0.709389
0.620000 0.704732
0.630000 0.700093
0.640000 0.695465
0.650000 0.690837
0.660000 0.686234
0.670000 0.681642
0.680000 0.677064
0.690000 0.672497
0.700000 0.667959
0.710000 0.663423
0.720000 0.658908
0.730000 0.654424
0.740000 0.649949
0.750000 0.645509
0.760000 0.641092
0.770000 0.636694
0.780000 0.632329
0.790000 0.627998
0.800000 0.623695
0.810000 0.619439
0.820000 0.615220
0.830000 0.611048
0.840000 0.606918
0.850000 0.602856
0.860000 0.598830
0.870000 0.594893
0.880000 0.591020
0.890000 0.587214
0.900000 0.583517
0.910000 0.579916
0.920000 0.576416
0.930000 0.573052
0.940000 0.569827
0.950000 0.566749
0.960000 0.560441
0.970000 0.557099
0.980000 0.554560
0.990000 0.552241
1.000000 0.497406
1.010000 0.447084
1.020000 0.444769
1.030000 0.442239
1.040000 0.438754
1.050000 0.432058
1.060000 0.428989
1.070000 0.425776
1.080000 0.422422
1.090000 0.418945
1.100000 0.415353
1.110000 0.411665
1.120000 0.407890
1.130000 0.404033
1.140000 0.400097
1.150000 0.396103
1.160000 0.392045
1.170000 0.387934
1.180000 0.383777
1.190000 0.379573
1.200000 0.375329
1.210000 0.371045
1.220000 0.366731
1.230000 0.362379
1.240000 0.358005
1.250000 0.353597
1.260000 0.349166
1.270000 0.344710
1.280000 0.340238
1.290000 0.335737
1.300000 0.331225
1.310000 0.326695
1.320000 0.322143
1.330000 0.317582
1.340000 0.312999
1.350000 0.308408
1.360000 0.303802
1.370000 0.299188
1.380000 0.294562
1.390000 0.289929
1.400000 0.285279
1.410000 0.280623
1.420000 0.275959
1.430000 0.271289
1.440000 0.266611
1.450000 0.261925
1.460000 0.257231
1.470000 0.252534
1.480000 0.247831
1.490000 0.243123
1.500000 0.238409
1.510000 0.233689
1.520000 0.228966
1.530000 0.224237
1.540000 0.219507
1.550000 0.214773
1.560000 0.210034
1.570000 0.205291
1.580000 0.200550
1.590000 0.195801
1.600000 0.191050
1.610000 0.186299
1.620000 0.181544
1.630000 0.176787
1.640000 0.172025
1.650000 0.167265
1.660000 0.162503
1.670000 0.157738
1.680000 0.152972
1.690000 0.148203
1.700000 0.143434
1.710000 0.138664
1.720000 0.133890
1.730000 0.129117
1.740000 0.124343
1.750000 0.119567
1.760000 0.114791
1.770000 0.110014
1.780000 0.105236
1.790000 0.100458
1.800000 0.095677
1.810000 0.090898
1.820000 0.086117
1.830000 0.081336
1.840000 0.076554
1.850000 0.071772
1.860000 0.066988
1.870000 0.062206
1.880000 0.057422
1.890000 0.052638
1.900000 0.047853
1.910000 0.043069
1.920000 0.038283
1.930000 0.033499
1.940000 0.028714
1.950000 0.023928
1.960000 0.019143
1.970000 0.014357
1.980000 0.009572
1.990000 0.004786
2.000000 -0.000000


==> reservoir modeling/plot/2D_px_4_3.0_05.txt <==
   x             y
0.000000 0.999989
0.010000 0.995210
0.020000 0.990415
0.030000 0.985627
0.040000 0.980822
0.050000 0.976030
0.060000 0.971227
0.070000 0.966430
0.080000 0.961641
0.090000 0.956850
0.100000 0.952055
0.110000 0.947263
0.120000 0.942467
0.130000 0.937676
0.140000 0.932896
0.150000 0.928111
0.160000 0.923308
0.170000 0.918524
0.180000 0.913735
0.190000 0.908947
0.200000 0.904151
0.210000 0.899361
0.220000 0.894580
0.230000 0.889796
0.240000 0.885010
0.250000 0.880208
0.260000 0.875444
0.270000 0.870667
0.280000 0.865882
0.290000 0.861107
0.300000 0.856323
0.310000 0.851552
0.320000 0.846778
0.330000 0.842018
0.340000 0.837246
0.350000 0.832474
0.360000 0.827706
0.370000 0.822945
0.380000 0.818185
0.390000 0.813427
0.400000 0.808669
0.410000 0.803927
0.420000 0.799175
0.430000 0.794430
0.440000 0.789685
0.450000 0.784954
0.460000 0.780223
0.470000 0.775493
0.480000 0.770770
0.490000 0.766056
0.500000 0.761339
0.510000 0.756629
0.520000 0.751933
0.530000 0.747238
0.540000 0.742545
0.550000 0.737873
0.560000 0.733209
0.570000 0.728543
0.580000 0.723896
0.590000 0.719244
0.600000 0.714623
0.610000 0.710004
0.620000 0.705393
0.630000 0.700796
0.640000 0.696220
0.650000 0.691659
0.660000 0.687116
0.670000 0.682583
0.680000 0.678069
0.690000 0.673581
0.700000 0.669121
0.710000 0.664687
0.720000 0.660264
0.730000 0.655880
0.740000 0.651527
0.750000 0.647198
0.760000 0.642914
0.770000 0.638657
0.780000 0.634445
0.790000 0.630280
0.800000 0.626155
0.810000 0.622085
0.820000 0.618075
0.830000 0.614114
0.840000 0.610221
0.850000 0.606388
0.860000 0.602636
0.870000 0.598954
0.880000 0.595350
0.890000 0.591841
0.900000 0.588421
0.910000 0.585090
0.920000 0.581864
0.930000 0.578737
0.940000 0.575725
0.950000 0.572811
0.960000 0.566446
0.970000 0.563676
0.980000 0.561123
0.990000 0.558691
1.000000 0.517692
1.010000 0.440682
1.020000 0.438259
1.030000 0.435685
1.040000 0.432944
1.050000 0.426129
1.060000 0.423230
1.070000 0.420218
1.080000 0.417100
1.090000 0.413881
1.100000 0.410562
1.110000 0.407150
1.120000 0.403642
1.130000 0.400051
1.140000 0.396380
1.150000 0.392636
1.160000 0.388822
1.170000 0.384928
1.180000 0.380990
1.190000 0.376986
1.200000 0.372925
1.210000 0.368817
1.220000 0.364660
1.230000 0.360464
1.240000 0.356223
1.250000 0.351947
1.260000 0.347635
1.270000 0.343291
1.280000 0.338919
1.290000 0.334516
1.300000 0.330084
1.310000 0.325635
1.320000 0.321162
1.330000 0.316666
1.340000 0.312153
1.350000 0.307618
1.360000 0.303070
1.370000 0.298504
1.380000 0.293925
1.390000 0.289330
1.400000 0.284723
1.410000 0.280112
1.420000 0.275479
1.430000 0.270839
1.440000 0.266189
1.450000 0.261533
1.460000 0.256867
1.470000 0.252194
1.480000 0.247515
1.490000 0.242826
1.500000 0.238133
1.510000 0.233431
1.520000 0.228726
1.530000 0.224014
1.540000 0.219299
1.550000 0.214576
1.560000 0.209850
1.570000 0.205121
1.580000 0.200388
1.590000 0.195650
1.600000 0.190911
1.610000 0.186166
1.620000 0.181419
1.630000 0.176672
1.640000 0.171920
1.650000 0.167165
1.660000 0.162410
1.670000 0.157651
1.680000 0.152890
1.690000 0.148127
1.700000 0.143363
1.710000 0.138597
1.720000 0.133830
1.730000 0.129061
1.740000 0.124290
1.750000 0.119519
1.760000 0.114746
1.770000 0.109972
1.780000 0.105197
1.790000 0.100421
1.800000 0.095644
1.810000 0.090868
1.820000 0.086088
1.830000 0.081309
1.840000 0.076529
1.850000 0.071749
1.860000 0.066967
1.870000 0.062186
1.880000 0.057404
1.890000 0.052623
1.900000 0.047840
1.910000 0.043057
1.920000 0.038273
1.930000 0.033490
1.940000 0.028706
1.950000 0.023922
1.960000 0.019138
1.970000 0.014353
1.980000 0.009569
1.990000 0.004784
2.000000 0.000000


==> reservoir modeling/plot/2D_px_4_4.0_04.txt <==
   x             y
0.000000 1.000001
0.010000 0.995205
0.020000 0.990402
0.030000 0.985606
0.040000 0.980813
0.050000 0.976017
0.060000 0.971213
0.070000 0.966418
0.080000 0.961625
0.090000 0.956815
0.100000 0.952028
0.110000 0.947239
0.120000 0.942442
0.130000 0.937642
0.140000 0.932852
0.150000 0.928061
0.160000 0.923263
0.170000 0.918475
0.180000 0.913679
0.190000 0.908888
0.200000 0.904097
0.210000 0.899310
0.220000 0.894514
0.230000 0.889724
0.240000 0.884942
0.250000 0.880149
0.260000 0.875361
0.270000 0.870577
0.280000 0.865797
0.290000 0.861011
0.300000 0.856233
0.310000 0.851449
0.320000 0.846677
0.330000 0.841896
0.340000 0.837118
0.350000 0.832339
0.360000 0.827574
0.370000 0.822801
0.380000 0.818037
0.390000 0.813271
0.400000 0.808501
0.410000 0.803743
0.420000 0.798978
0.430000 0.794232
0.440000 0.789482
0.450000 0.784728
0.460000 0.779985
0.470000 0.775241
0.480000 0.770511
0.490000 0.765767
0.500000 0.761034
0.510000 0.756321
0.520000 0.751599
0.530000 0.746889
0.540000 0.742164
0.550000 0.737470
0.560000 0.732773
0.570000 0.728085
0.580000 0.723399
0.590000 0.718728
0.600000 0.714057
0.610000 0.709408
0.620000 0.704754
0.630000 0.700117
0.640000 0.695491
0.650000 0.690865
0.660000 0.686263
0.670000 0.681673
0.680000 0.677097
0.690000 0.672532
0.700000 0.667996
0.710000 0.663462
0.720000 0.658949
0.730000 0.654467
0.740000 0.649994
0.750000 0.645556
0.760000 0.641141
0.770000 0.636744
0.780000 0.632381
0.790000 0.628052
0.800000 0.623751
0.810000 0.619497
0.820000 0.615279
0.830000 0.611109
0.840000 0.606980
0.850000 0.602920
0.860000 0.598895
0.870000 0.594959
0.880000 0.591087
0.890000 0.587280
0.900000 0.583583
0.910000 0.579982
0.920000 0.576479
0.930000 0.573111
0.940000 0.569879
0.950000 0.566790
0.960000 0.560609
0.970000 0.557280
0.980000 0.554729
0.990000 0.552402
1.000000 0.497412
1.010000 0.446946
1.020000 0.444621
1.030000 0.442077
1.040000 0.438646
1.050000 0.432253
1.060000 0.429169
1.070000 0.425944
1.080000 0.422580
1.090000 0.419095
1.100000 0.415494
1.110000 0.411799
1.120000 0.408017
1.130000 0.404154
1.140000 0.400211
1.150000 0.396211
1.160000 0.392147
1.170000 0.388030
1.180000 0.383867
1.190000 0.379657
1.200000 0.375407
1.210000 0.371118
1.220000 0.366799
1.230000 0.362442
1.240000 0.358062
1.250000 0.353649
1.260000 0.349214
1.270000 0.344752
1.280000 0.340276
1.290000 0.335771
1.300000 0.331255
1.310000 0.326720
1.320000 0.322165
1.330000 0.317600
1.340000 0.313012
1.350000 0.308418
1.360000 0.303809
1.370000 0.299192
1.380000 0.294563
1.390000 0.289927
1.400000 0.285274
1.410000 0.280615
1.420000 0.275948
1.430000 0.271277
1.440000 0.266596
1.450000 0.261908
1.460000 0.257212
1.470000 0.252513
1.480000 0.247808
1.490000 0.243098
1.500000 0.238382
1.510000 0.233660
1.520000 0.228936
1.530000 0.224206
1.540000 0.219475
1.550000 0.214740
1.560000 0.210000
1.570000 0.205256
1.580000 0.200514
1.590000 0.195765
1.600000 0.191013
1.610000 0.186262
1.620000 0.181506
1.630000 0.176749
1.640000 0.171988
1.650000 0.167227
1.660000 0.162465
1.670000 0.157700
1.680000 0.152934
1.690000 0.148166
1.700000 0.143397
1.710000 0.138627
1.720000 0.133854
1.730000 0.129082
1.740000 0.124309
1.750000 0.119533
1.760000 0.114758
1.770000 0.109982
1.780000 0.105205
1.790000 0.100427
1.800000 0.095648
1.810000 0.090870
1.820000 0.086090
1.830000 0.081310
1.840000 0.076529
1.850000 0.071749
1.860000 0.066966
1.870000 0.062185
1.880000 0.057403
1.890000 0.052620
1.900000 0.047837
1.910000 0.043054
1.920000 0.038270
1.930000 0.033487
1.940000 0.028704
1.950000 0.023920
1.960000 0.019136
1.970000 0.014352
1.980000 0.009568
1.990000 0.004784
2.000000 -0.000000


==> reservoir modeling/plot/2D_px_4_4.0_05.txt <==
   x             y
0.000000 0.999989
0.010000 0.995210
0.020000 0.990413
0.030000 0.985625
0.040000 0.980818
0.050000 0.976026
0.060000 0.971222
0.070000 0.966424
0.080000 0.961634
0.090000 0.956842
0.100000 0.952047
0.110000 0.947253
0.120000 0.942457
0.130000 0.937664
0.140000 0.932884
0.150000 0.928098
0.160000 0.923294
0.170000 0.918509
0.180000 0.913720
0.190000 0.908931
0.200000 0.904134
0.210000 0.899344
0.220000 0.894562
0.230000 0.889778
0.240000 0.884991
0.250000 0.880189
0.260000 0.875424
0.270000 0.870647
0.280000 0.865863
0.290000 0.861087
0.300000 0.856303
0.310000 0.851533
0.320000 0.846758
0.330000 0.841999
0.340000 0.837226
0.350000 0.832455
0.360000 0.827687
0.370000 0.822926
0.380000 0.818167
0.390000 0.813409
0.400000 0.808653
0.410000 0.803911
0.420000 0.799160
0.430000 0.794415
0.440000 0.789672
0.450000 0.784942
0.460000 0.780212
0.470000 0.775483
0.480000 0.770761
0.490000 0.766049
0.500000 0.761333
0.510000 0.756624
0.520000 0.751929
0.530000 0.747236
0.540000 0.742544
0.550000 0.737874
0.560000 0.733211
0.570000 0.728547
0.580000 0.723901
0.590000 0.719250
0.600000 0.714631
0.610000 0.710014
0.620000 0.705404
0.630000 0.700807
0.640000 0.696233
0.650000 0.691674
0.660000 0.687132
0.670000 0.682599
0.680000 0.678086
0.690000 0.673599
0.700000 0.669139
0.710000 0.664706
0.720000 0.660283
0.730000 0.655899
0.740000 0.651546
0.750000 0.647217
0.760000 0.642932
0.770000 0.638674
0.780000 0.634461
0.790000 0.630293
0.800000 0.626166
0.810000 0.622092
0.820000 0.618078
0.830000 0.614113
0.840000 0.610214
0.850000 0.606375
0.860000 0.602614
0.870000 0.598922
0.880000 0.595307
0.890000 0.591784
0.900000 0.588348
0.910000 0.584999
0.920000 0.581753
0.930000 0.578603
0.940000 0.575565
0.950000 0.572622
0.960000 0.566894
0.970000 0.564126
0.980000 0.561545
0.990000 0.559091
1.000000 0.517818
1.010000 0.440293
1.020000 0.437847
1.030000 0.435245
1.040000 0.432500
1.050000 0.426478
1.060000 0.423546
1.070000 0.420505
1.080000 0.417362
1.090000 0.414119
1.100000 0.410778
1.110000 0.407348
1.120000 0.403823
1.130000 0.400216
1.140000 0.396531
1.150000 0.392774
1.160000 0.388947
1.170000 0.385042
1.180000 0.381094
1.190000 0.377081
1.200000 0.373011
1.210000 0.368896
1.220000 0.364731
1.230000 0.360528
1.240000 0.356280
1.250000 0.351998
1.260000 0.347680
1.270000 0.343331
1.280000 0.338953
1.290000 0.334545
1.300000 0.330109
1.310000 0.325655
1.320000 0.321177
1.330000 0.316678
1.340000 0.312160
1.350000 0.307622
1.360000 0.303070
1.370000 0.298501
1.380000 0.293919
1.390000 0.289321
1.400000 0.284711
1.410000 0.280097
1.420000 0.275462
1.430000 0.270819
1.440000 0.266166
1.450000 0.261509
1.460000 0.256841
1.470000 0.252166
1.480000 0.247485
1.490000 0.242794
1.500000 0.238099
1.510000 0.233396
1.520000 0.228690
1.530000 0.223977
1.540000 0.219261
1.550000 0.214536
1.560000 0.209810
1.570000 0.205081
1.580000 0.200347
1.590000 0.195609
1.600000 0.190868
1.610000 0.186124
1.620000 0.181376
1.630000 0.176629
1.640000 0.171877
1.650000 0.167123
1.660000 0.162367
1.670000 0.157609
1.680000 0.152848
1.690000 0.148086
1.700000 0.143322
1.710000 0.138556
1.720000 0.133790
1.730000 0.129022
1.740000 0.124251
1.750000 0.119481
1.760000 0.114709
1.770000 0.109936
1.780000 0.105163
1.790000 0.100388
1.800000 0.095612
1.810000 0.090837
1.820000 0.086059
1.830000 0.081281
1.840000 0.076502
1.850000 0.071724
1.860000 0.066944
1.870000 0.062164
1.880000 0.057384
1.890000 0.052604
1.900000 0.047822
1.910000 0.043041
1.920000 0.038259
1.930000 0.033478
1.940000 0.028695
1.950000 0.023913
1.960000 0.019131
1.970000 0.014348
1.980000 0.009565
1.990000 0.004783
2.000000 0.000000


==> reservoir modeling/plot/2D_px_4_5.0_04.txt <==
   x             y
0.000000 1.000001
0.010000 0.995208
0.020000 0.990408
0.030000 0.985615
0.040000 0.980826
0.050000 0.976033
0.060000 0.971232
0.070000 0.966441
0.080000 0.961651
0.090000 0.956844
0.100000 0.952060
0.110000 0.947274
0.120000 0.942480
0.130000 0.937683
0.140000 0.932896
0.150000 0.928107
0.160000 0.923312
0.170000 0.918526
0.180000 0.913733
0.190000 0.908944
0.200000 0.904155
0.210000 0.899371
0.220000 0.894577
0.230000 0.889790
0.240000 0.885010
0.250000 0.880220
0.260000 0.875434
0.270000 0.870652
0.280000 0.865874
0.290000 0.861090
0.300000 0.856314
0.310000 0.851532
0.320000 0.846762
0.330000 0.841983
0.340000 0.837207
0.350000 0.832429
0.360000 0.827666
0.370000 0.822894
0.380000 0.818132
0.390000 0.813367
0.400000 0.808598
0.410000 0.803841
0.420000 0.799077
0.430000 0.794332
0.440000 0.789583
0.450000 0.784830
0.460000 0.780088
0.470000 0.775345
0.480000 0.770616
0.490000 0.765872
0.500000 0.761140
0.510000 0.756428
0.520000 0.751707
0.530000 0.746998
0.540000 0.742274
0.550000 0.737581
0.560000 0.732885
0.570000 0.728198
0.580000 0.723514
0.590000 0.718844
0.600000 0.714175
0.610000 0.709528
0.620000 0.704875
0.630000 0.700241
0.640000 0.695617
0.650000 0.690993
0.660000 0.686395
0.670000 0.681807
0.680000 0.677234
0.690000 0.672672
0.700000 0.668139
0.710000 0.663609
0.720000 0.659099
0.730000 0.654621
0.740000 0.650151
0.750000 0.645717
0.760000 0.641306
0.770000 0.636915
0.780000 0.632556
0.790000 0.628232
0.800000 0.623936
0.810000 0.619688
0.820000 0.615477
0.830000 0.611313
0.840000 0.607191
0.850000 0.603139
0.860000 0.599122
0.870000 0.595194
0.880000 0.591331
0.890000 0.587533
0.900000 0.583845
0.910000 0.580253
0.920000 0.576758
0.930000 0.573398
0.940000 0.570173
0.950000 0.567089
0.960000 0.560754
0.970000 0.557383
0.980000 0.554822
0.990000 0.552486
1.000000 0.497341
1.010000 0.446731
1.020000 0.444396
1.030000 0.441839
1.040000 0.438399
1.050000 0.432029
1.060000 0.428945
1.070000 0.425722
1.080000 0.422361
1.090000 0.418879
1.100000 0.415283
1.110000 0.411592
1.120000 0.407814
1.130000 0.403954
1.140000 0.400015
1.150000 0.396018
1.160000 0.391957
1.170000 0.387843
1.180000 0.383683
1.190000 0.379475
1.200000 0.375227
1.210000 0.370940
1.220000 0.366623
1.230000 0.362268
1.240000 0.357890
1.250000 0.353478
1.260000 0.349044
1.270000 0.344584
1.280000 0.340108
1.290000 0.335604
1.300000 0.331089
1.310000 0.326555
1.320000 0.322000
1.330000 0.317436
1.340000 0.312849
1.350000 0.308255
1.360000 0.303647
1.370000 0.299030
1.380000 0.294401
1.390000 0.289765
1.400000 0.285112
1.410000 0.280454
1.420000 0.275788
1.430000 0.271116
1.440000 0.266436
1.450000 0.261748
1.460000 0.257053
1.470000 0.252355
1.480000 0.247651
1.490000 0.242942
1.500000 0.238227
1.510000 0.233507
1.520000 0.228784
1.530000 0.224055
1.540000 0.219325
1.550000 0.214592
1.560000 0.209854
1.570000 0.205112
1.580000 0.200372
1.590000 0.195625
1.600000 0.190875
1.610000 0.186127
1.620000 0.181373
1.630000 0.176619
1.640000 0.171860
1.650000 0.167102
1.660000 0.162343
1.670000 0.157581
1.680000 0.152818
1.690000 0.148052
1.700000 0.143287
1.710000 0.138520
1.720000 0.133750
1.730000 0.128982
1.740000 0.124212
1.750000 0.119440
1.760000 0.114668
1.770000 0.109895
1.780000 0.105122
1.790000 0.100348
1.800000 0.095573
1.810000 0.090798
1.820000 0.086022
1.830000 0.081246
1.840000 0.076469
1.850000 0.071692
1.860000 0.066913
1.870000 0.062136
1.880000 0.057357
1.890000 0.052579
1.900000 0.047799
1.910000 0.043020
1.920000 0.038240
1.930000 0.033461
1.940000 0.028681
1.950000 0.023901
1.960000 0.019121
1.970000 0.014341
1.980000 0.009561
1.990000 0.004780
2.000000 -0.000000


==> reservoir modeling/plot/2D_px_4_5.0_05.txt <==
   x             y
0.000000 0.999989
0.010000 0.995213
0.020000 0.990419
0.030000 0.985634
0.040000 0.980830
0.050000 0.976040
0.060000 0.971240
0.070000 0.966445
0.080000 0.961658
0.090000 0.956869
0.100000 0.952076
0.110000 0.947285
0.120000 0.942491
0.130000 0.937701
0.140000 0.932924
0.150000 0.928141
0.160000 0.923339
0.170000 0.918556
0.180000 0.913769
0.190000 0.908983
0.200000 0.904188
0.210000 0.899401
0.220000 0.894621
0.230000 0.889840
0.240000 0.885055
0.250000 0.880255
0.260000 0.875493
0.270000 0.870718
0.280000 0.865935
0.290000 0.861162
0.300000 0.856380
0.310000 0.851612
0.320000 0.846839
0.330000 0.842081
0.340000 0.837311
0.350000 0.832541
0.360000 0.827775
0.370000 0.823016
0.380000 0.818257
0.390000 0.813501
0.400000 0.808746
0.410000 0.804005
0.420000 0.799256
0.430000 0.794512
0.440000 0.789769
0.450000 0.785040
0.460000 0.780310
0.470000 0.775582
0.480000 0.770861
0.490000 0.766149
0.500000 0.761434
0.510000 0.756726
0.520000 0.752032
0.530000 0.747339
0.540000 0.742648
0.550000 0.737979
0.560000 0.733317
0.570000 0.728654
0.580000 0.724010
0.590000 0.719360
0.600000 0.714742
0.610000 0.710127
0.620000 0.705519
0.630000 0.700924
0.640000 0.696352
0.650000 0.691795
0.660000 0.687256
0.670000 0.682726
0.680000 0.678215
0.690000 0.673730
0.700000 0.669273
0.710000 0.664843
0.720000 0.660423
0.730000 0.656042
0.740000 0.651691
0.750000 0.647365
0.760000 0.643084
0.770000 0.638828
0.780000 0.634619
0.790000 0.630455
0.800000 0.626331
0.810000 0.622260
0.820000 0.618250
0.830000 0.614288
0.840000 0.610392
0.850000 0.606555
0.860000 0.602796
0.870000 0.599106
0.880000 0.595491
0.890000 0.591968
0.900000 0.588530
0.910000 0.585179
0.920000 0.581928
0.930000 0.578772
0.940000 0.575724
0.950000 0.572770
0.960000 0.567250
0.970000 0.564465
0.980000 0.561859
0.990000 0.559385
1.000000 0.517867
1.010000 0.439882
1.020000 0.437416
1.030000 0.434788
1.040000 0.432028
1.050000 0.426348
1.060000 0.423404
1.070000 0.420352
1.080000 0.417200
1.090000 0.413951
1.100000 0.410605
1.110000 0.407170
1.120000 0.403642
1.130000 0.400033
1.140000 0.396346
1.150000 0.392588
1.160000 0.388762
1.170000 0.384857
1.180000 0.380909
1.190000 0.376897
1.200000 0.372828
1.210000 0.368714
1.220000 0.364551
1.230000 0.360349
1.240000 0.356102
1.250000 0.351822
1.260000 0.347505
1.270000 0.343156
1.280000 0.338780
1.290000 0.334373
1.300000 0.329937
1.310000 0.325484
1.320000 0.321007
1.330000 0.316508
1.340000 0.311992
1.350000 0.307454
1.360000 0.302903
1.370000 0.298334
1.380000 0.293753
1.390000 0.289155
1.400000 0.284546
1.410000 0.279932
1.420000 0.275297
1.430000 0.270655
1.440000 0.266003
1.450000 0.261346
1.460000 0.256678
1.470000 0.252005
1.480000 0.247324
1.490000 0.242634
1.500000 0.237940
1.510000 0.233239
1.520000 0.228534
1.530000 0.223822
1.540000 0.219108
1.550000 0.214385
1.560000 0.209661
1.570000 0.204933
1.580000 0.200202
1.590000 0.195466
1.600000 0.190728
1.610000 0.185986
1.620000 0.181241
1.630000 0.176496
1.640000 0.171747
1.650000 0.166995
1.660000 0.162242
1.670000 0.157487
1.680000 0.152729
1.690000 0.147970
1.700000 0.143209
1.710000 0.138447
1.720000 0.133684
1.730000 0.128919
1.740000 0.124153
1.750000 0.119386
1.760000 0.114618
1.770000 0.109848
1.780000 0.105079
1.790000 0.100308
1.800000 0.095535
1.810000 0.090764
1.820000 0.085990
1.830000 0.081215
1.840000 0.076441
1.850000 0.071666
1.860000 0.066890
1.870000 0.062114
1.880000 0.057338
1.890000 0.052561
1.900000 0.047784
1.910000 0.043006
1.920000 0.038229
1.930000 0.033451
1.940000 0.028672
1.950000 0.023894
1.960000 0.019115
1.970000 0.014336
1.980000 0.009558
1.990000 0.004779
2.000000 0.000000


==> reservoir modeling/plot/2D_ux_04_exact.txt <==
   x             y
0.000000 0.480582
0.010000 0.480581
0.020000 0.480575
0.030000 0.480569
0.040000 0.480564
0.050000 0.480553
0.060000 0.480537
0.070000 0.480522
0.080000 0.480506
0.090000 0.480479
0.100000 0.480460
0.110000 0.480438
0.120000 0.480408
0.130000 0.480373
0.140000 0.480342
0.150000 0.480304
0.160000 0.480260
0.170000 0.480217
0.180000 0.480167
0.190000 0.480114
0.200000 0.480057
0.210000 0.479999
0.220000 0.479929
0.230000 0.479858
0.240000 0.479785
0.250000 0.479700
0.260000 0.479612
0.270000 0.479519
0.280000 0.479421
0.290000 0.479311
0.300000 0.479201
0.310000 0.479075
0.320000 0.478948
0.330000 0.478806
0.340000 0.478656
0.350000 0.478497
0.360000 0.478329
0.370000 0.478146
0.380000 0.477953
0.390000 0.477748
0.400000 0.477521
0.410000 0.477293
0.420000 0.477034
0.430000 0.476774
0.440000 0.476489
0.450000 0.476184
0.460000 0.475860
0.470000 0.475516
0.480000 0.475149
0.490000 0.474750
0.500000 0.474327
0.510000 0.473887
0.520000 0.473408
0.530000 0.472908
0.540000 0.472344
0.550000 0.471776
0.560000 0.471154
0.570000 0.470488
0.580000 0.469789
0.590000 0.469028
0.600000 0.468212
0.610000 0.467372
0.620000 0.466428
0.630000 0.465457
0.640000 0.464387
0.650000 0.463263
0.660000 0.462039
0.670000 0.460752
0.680000 0.459358
0.690000 0.457858
0.700000 0.456278
0.710000 0.454548
0.720000 0.452719
0.730000 0.450735
0.740000 0.448595
0.750000 0.446294
0.760000 0.443817
0.770000 0.441159
0.780000 0.438226
0.790000 0.435088
0.800000 0.431709
0.810000 0.427997
0.820000 0.423918
0.830000 0.419494
0.840000 0.414597
0.850000 0.409268
0.860000 0.403340
0.870000 0.396827
0.880000 0.389430
0.890000 0.381332
0.900000 0.372090
0.910000 0.361678
0.920000 0.350266
0.930000 0.337249
0.940000 0.322613
0.950000 0.306270
0.960000 0.288490
0.970000 0.269323
0.980000 0.248885
0.990000 0.228018
1.000000 0.207120
1.010000 0.228055
1.020000 0.248947
1.030000 0.269197
1.040000 0.288433
1.050000 0.306157
1.060000 0.322531
1.070000 0.336853
1.080000 0.350040
1.090000 0.361661
1.100000 0.372150
1.110000 0.381244
1.120000 0.389374
1.130000 0.396731
1.140000 0.403314
1.150000 0.409242
1.160000 0.414623
1.170000 0.419445
1.180000 0.423912
1.190000 0.427964
1.200000 0.431625
1.210000 0.435045
1.220000 0.438232
1.230000 0.441113
1.240000 0.443776
1.250000 0.446259
1.260000 0.448542
1.270000 0.450658
1.280000 0.452659
1.290000 0.454482
1.300000 0.456232
1.310000 0.457852
1.320000 0.459301
1.330000 0.460695
1.340000 0.461986
1.350000 0.463198
1.360000 0.464326
1.370000 0.465388
1.380000 0.466372
1.390000 0.467300
1.400000 0.468156
1.410000 0.468969
1.420000 0.469720
1.430000 0.470428
1.440000 0.471096
1.450000 0.471720
1.460000 0.472300
1.470000 0.472840
1.480000 0.473351
1.490000 0.473837
1.500000 0.474273
1.510000 0.474689
1.520000 0.475082
1.530000 0.475446
1.540000 0.475798
1.550000 0.476123
1.560000 0.476427
1.570000 0.476703
1.580000 0.476983
1.590000 0.477222
1.600000 0.477460
1.610000 0.477680
1.620000 0.477885
1.630000 0.478075
1.640000 0.478256
1.650000 0.478424
1.660000 0.478590
1.670000 0.478738
1.680000 0.478877
1.690000 0.479006
1.700000 0.479128
1.710000 0.479244
1.720000 0.479345
1.730000 0.479446
1.740000 0.479542
1.750000 0.479626
1.760000 0.479706
1.770000 0.479782
1.780000 0.479854
1.790000 0.479920
1.800000 0.479976
1.810000 0.480040
1.820000 0.480090
1.830000 0.480140
1.840000 0.480183
1.850000 0.480231
1.860000 0.480261
1.870000 0.480301
1.880000 0.480329
1.890000 0.480361
1.900000 0.480384
1.910000 0.480409
1.920000 0.480420
1.930000 0.480442
1.940000 0.480460
1.950000 0.480472
1.960000 0.480483
1.970000 0.480491
1.980000 0.480498
1.990000 0.480503
2.000000 0.480501


==> reservoir modeling/plot/2D_ux_05_exact.txt <==
   x             y
0.000000 0.480438
0.010000 0.480445
0.020000 0.480440
0.030000 0.480437
0.040000 0.480421
0.050000 0.480409
0.060000 0.480388
0.070000 0.480368
0.080000 0.480348
0.090000 0.480324
0.100000 0.480295
0.110000 0.480263
0.120000 0.480225
0.130000 0.480186
0.140000 0.480148
0.150000 0.480105
0.160000 0.480047
0.170000 0.479992
0.180000 0.479931
0.190000 0.479866
0.200000 0.479791
0.210000 0.479713
0.220000 0.479635
0.230000 0.479546
0.240000 0.479450
0.250000 0.479338
0.260000 0.479239
0.270000 0.479123
0.280000 0.478996
0.290000 0.478863
0.300000 0.478716
0.310000 0.478565
0.320000 0.478398
0.330000 0.478232
0.340000 0.478043
0.350000 0.477840
0.360000 0.477624
0.370000 0.477397
0.380000 0.477146
0.390000 0.476895
0.400000 0.476611
0.410000 0.476318
0.420000 0.475998
0.430000 0.475658
0.440000 0.475294
0.450000 0.474908
0.460000 0.474493
0.470000 0.474048
0.480000 0.473573
0.490000 0.473070
0.500000 0.472524
0.510000 0.471948
0.520000 0.471328
0.530000 0.470656
0.540000 0.469942
0.550000 0.469192
0.560000 0.468369
0.570000 0.467499
0.580000 0.466562
0.590000 0.465540
0.600000 0.464475
0.610000 0.463306
0.620000 0.462067
0.630000 0.460737
0.640000 0.459311
0.650000 0.457752
0.660000 0.456105
0.670000 0.454315
0.680000 0.452377
0.690000 0.450310
0.700000 0.448077
0.710000 0.445679
0.720000 0.443094
0.730000 0.440311
0.740000 0.437251
0.750000 0.434066
0.760000 0.430526
0.770000 0.426763
0.780000 0.422697
0.790000 0.418233
0.800000 0.413514
0.810000 0.408406
0.820000 0.402900
0.830000 0.396946
0.840000 0.390598
0.850000 0.383701
0.860000 0.376392
0.870000 0.368546
0.880000 0.360222
0.890000 0.351435
0.900000 0.341983
0.910000 0.332211
0.920000 0.321970
0.930000 0.311181
0.940000 0.300185
0.950000 0.288874
0.960000 0.277299
0.970000 0.265637
0.980000 0.254069
0.990000 0.242608
1.000000 0.231427
1.010000 0.242602
1.020000 0.254062
1.030000 0.265626
1.040000 0.277285
1.050000 0.288860
1.060000 0.300166
1.070000 0.311162
1.080000 0.321947
1.090000 0.332188
1.100000 0.341957
1.110000 0.351411
1.120000 0.360194
1.130000 0.368514
1.140000 0.376356
1.150000 0.383667
1.160000 0.390562
1.170000 0.396901
1.180000 0.402859
1.190000 0.408368
1.200000 0.413471
1.210000 0.418188
1.220000 0.422650
1.230000 0.426718
1.240000 0.430474
1.250000 0.434019
1.260000 0.437201
1.270000 0.440263
1.280000 0.443051
1.290000 0.445628
1.300000 0.448025
1.310000 0.450265
1.320000 0.452333
1.330000 0.454267
1.340000 0.456053
1.350000 0.457700
1.360000 0.459261
1.370000 0.460687
1.380000 0.462014
1.390000 0.463246
1.400000 0.464413
1.410000 0.465493
1.420000 0.466501
1.430000 0.467438
1.440000 0.468302
1.450000 0.469132
1.460000 0.469884
1.470000 0.470595
1.480000 0.471270
1.490000 0.471888
1.500000 0.472463
1.510000 0.473003
1.520000 0.473511
1.530000 0.473984
1.540000 0.474430
1.550000 0.474839
1.560000 0.475228
1.570000 0.475591
1.580000 0.475930
1.590000 0.476245
1.600000 0.476544
1.610000 0.476824
1.620000 0.477072
1.630000 0.477327
1.640000 0.477554
1.650000 0.477767
1.660000 0.477969
1.670000 0.478158
1.680000 0.478327
1.690000 0.478493
1.700000 0.478645
1.710000 0.478789
1.720000 0.478924
1.730000 0.479048
1.740000 0.479164
1.750000 0.479274
1.760000 0.479375
1.770000 0.479469
1.780000 0.479561
1.790000 0.479642
1.800000 0.479714
1.810000 0.479795
1.820000 0.479854
1.830000 0.479911
1.840000 0.479967
1.850000 0.480021
1.860000 0.480064
1.870000 0.480107
1.880000 0.480147
1.890000 0.480190
1.900000 0.480220
1.910000 0.480247
1.920000 0.480274
1.930000 0.480297
1.940000 0.480314
1.950000 0.480328
1.960000 0.480341
1.970000 0.480349
1.980000 0.480359
1.990000 0.480363
2.000000 0.480367


==> reservoir modeling/plot/2D_ux_45_1.0_05.txt <==
   x             y
0.000000 0.468134
0.010000 0.468140
0.020000 0.468135
0.030000 0.468128
0.040000 0.468106
0.050000 0.468083
0.060000 0.468053
0.070000 0.468016
0.080000 0.467979
0.090000 0.467931
0.100000 0.467874
0.110000 0.467814
0.120000 0.467744
0.130000 0.467672
0.140000 0.467599
0.150000 0.467515
0.160000 0.467413
0.170000 0.467308
0.180000 0.467196
0.190000 0.467074
0.200000 0.466942
0.210000 0.466803
0.220000 0.466662
0.230000 0.466515
0.240000 0.466347
0.250000 0.466165
0.260000 0.465987
0.270000 0.465785
0.280000 0.465565
0.290000 0.465340
0.300000 0.465089
0.310000 0.464828
0.320000 0.464543
0.330000 0.464260
0.340000 0.463943
0.350000 0.463609
0.360000 0.463248
0.370000 0.462874
0.380000 0.462466
0.390000 0.462024
0.400000 0.461556
0.410000 0.461061
0.420000 0.460513
0.430000 0.459951
0.440000 0.459328
0.450000 0.458660
0.460000 0.457969
0.470000 0.457219
0.480000 0.456410
0.490000 0.455551
0.500000 0.454636
0.510000 0.453632
0.520000 0.452587
0.530000 0.451454
0.540000 0.450225
0.550000 0.448906
0.560000 0.447487
0.570000 0.445999
0.580000 0.444384
0.590000 0.442686
0.600000 0.440831
0.610000 0.438861
0.620000 0.436775
0.630000 0.434480
0.640000 0.432039
0.650000 0.429436
0.660000 0.426587
0.670000 0.423592
0.680000 0.420323
0.690000 0.416739
0.700000 0.413046
0.710000 0.409027
0.720000 0.404654
0.730000 0.399831
0.740000 0.394792
0.750000 0.389260
0.760000 0.383335
0.770000 0.376858
0.780000 0.369970
0.790000 0.362515
0.800000 0.354275
0.810000 0.345622
0.820000 0.336227
0.830000 0.325946
0.840000 0.314982
0.850000 0.303091
0.860000 0.290480
0.870000 0.276847
0.880000 0.262177
0.890000 0.246607
0.900000 0.229893
0.910000 0.212315
0.920000 0.193686
0.930000 0.173739
0.940000 0.153031
0.950000 0.131565
0.960000 0.108916
0.970000 0.083789
0.980000 0.057902
0.990000 0.030663
1.000000 0.004226
1.010000 0.030663
1.020000 0.057902
1.030000 0.083789
1.040000 0.108916
1.050000 0.131565
1.060000 0.153031
1.070000 0.173739
1.080000 0.193686
1.090000 0.212315
1.100000 0.229893
1.110000 0.246607
1.120000 0.262177
1.130000 0.276847
1.140000 0.290480
1.150000 0.303091
1.160000 0.314982
1.170000 0.325946
1.180000 0.336227
1.190000 0.345622
1.200000 0.354275
1.210000 0.362515
1.220000 0.369970
1.230000 0.376858
1.240000 0.383335
1.250000 0.389260
1.260000 0.394792
1.270000 0.399831
1.280000 0.404654
1.290000 0.409027
1.300000 0.413046
1.310000 0.416739
1.320000 0.420323
1.330000 0.423592
1.340000 0.426587
1.350000 0.429436
1.360000 0.432039
1.370000 0.434480
1.380000 0.436775
1.390000 0.438861
1.400000 0.440831
1.410000 0.442686
1.420000 0.444384
1.430000 0.445999
1.440000 0.447487
1.450000 0.448906
1.460000 0.450225
1.470000 0.451454
1.480000 0.452587
1.490000 0.453632
1.500000 0.454636
1.510000 0.455551
1.520000 0.456410
1.530000 0.457219
1.540000 0.457969
1.550000 0.458660
1.560000 0.459328
1.570000 0.459951
1.580000 0.460513
1.590000 0.461061
1.600000 0.461556
1.610000 0.462024
1.620000 0.462466
1.630000 0.462874
1.640000 0.463248
1.650000 0.463609
1.660000 0.463943
1.670000 0.464260
1.680000 0.464543
1.690000 0.464828
1.700000 0.465089
1.710000 0.465340
1.720000 0.465565
1.730000 0.465785
1.740000 0.465987
1.750000 0.466165
1.760000 0.466347
1.770000 0.466515
1.780000 0.466662
1.790000 0.466803
1.800000 0.466942
1.810000 0.467074
1.820000 0.467196
1.830000 0.467308
1.840000 0.467413
1.850000 0.467515
1.860000 0.467599
1.870000 0.467672
1.880000 0.467744
1.890000 0.467814
1.900000 0.467874
1.910000 0.467931
1.920000 0.467979
1.930000 0.468016
1.940000 0.468053
1.950000 0.468083
1.960000 0.468106
1.970000 0.468128
1.980000 0.468135
1.990000 0.468140
2.000000 0.468134


==> reservoir modeling/plot/2D_ux_45_2.0_05.txt <==
   x             y
0.000000 0.466774
0.010000 0.466780
0.020000 0.466769
0.030000 0.466758
0.040000 0.466731
0.050000 0.466702
0.060000 0.466665
0.070000 0.466622
0.080000 0.466579
0.090000 0.466531
0.100000 0.466477
0.110000 0.466421
0.120000 0.466355
0.130000 0.466285
0.140000 0.466216
0.150000 0.466136
0.160000 0.466040
0.170000 0.465945
0.180000 0.465840
0.190000 0.465727
0.200000 0.465600
0.210000 0.465466
0.220000 0.465324
0.230000 0.465175
0.240000 0.465004
0.250000 0.464824
0.260000 0.464648
0.270000 0.464449
0.280000 0.464228
0.290000 0.463999
0.300000 0.463740
0.310000 0.463469
0.320000 0.463168
0.330000 0.462868
0.340000 0.462528
0.350000 0.462166
0.360000 0.461771
0.370000 0.461365
0.380000 0.460920
0.390000 0.460443
0.400000 0.459939
0.410000 0.459406
0.420000 0.458818
0.430000 0.458215
0.440000 0.457553
0.450000 0.456840
0.460000 0.456108
0.470000 0.455315
0.480000 0.454460
0.490000 0.453557
0.500000 0.452597
0.510000 0.451545
0.520000 0.450457
0.530000 0.449278
0.540000 0.448000
0.550000 0.446627
0.560000 0.445152
0.570000 0.443605
0.580000 0.441927
0.590000 0.440165
0.600000 0.438241
0.610000 0.436195
0.620000 0.434030
0.630000 0.431638
0.640000 0.429083
0.650000 0.426348
0.660000 0.423355
0.670000 0.420208
0.680000 0.416776
0.690000 0.412996
0.700000 0.409097
0.710000 0.404846
0.720000 0.400214
0.730000 0.395130
0.740000 0.389820
0.750000 0.384000
0.760000 0.377764
0.770000 0.370945
0.780000 0.363707
0.790000 0.355884
0.800000 0.347259
0.810000 0.338233
0.820000 0.328452
0.830000 0.317756
0.840000 0.306339
0.850000 0.293962
0.860000 0.280854
0.870000 0.266709
0.880000 0.251478
0.890000 0.235273
0.900000 0.217926
0.910000 0.199742
0.920000 0.180546
0.930000 0.160048
0.940000 0.138862
0.950000 0.117004
0.960000 0.094131
0.970000 0.069911
0.980000 0.048282
0.990000 0.025653
1.000000 0.003736
1.010000 0.025653
1.020000 0.048282
1.030000 0.069911
1.040000 0.094131
1.050000 0.117004
1.060000 0.138862
1.070000 0.160048
1.080000 0.180546
1.090000 0.199742
1.100000 0.217926
1.110000 0.235273
1.120000 0.251478
1.130000 0.266709
1.140000 0.280854
1.150000 0.293962
1.160000 0.306339
1.170000 0.317756
1.180000 0.328452
1.190000 0.338233
1.200000 0.347259
1.210000 0.355884
1.220000 0.363707
1.230000 0.370945
1.240000 0.377764
1.250000 0.384000
1.260000 0.389820
1.270000 0.395130
1.280000 0.400214
1.290000 0.404846
1.300000 0.409097
1.310000 0.412996
1.320000 0.416776
1.330000 0.420208
1.340000 0.423355
1.350000 0.426348
1.360000 0.429083
1.370000 0.431638
1.380000 0.434030
1.390000 0.436195
1.400000 0.438241
1.410000 0.440165
1.420000 0.441927
1.430000 0.443605
1.440000 0.445152
1.450000 0.446627
1.460000 0.448000
1.470000 0.449278
1.480000 0.450457
1.490000 0.451545
1.500000 0.452597
1.510000 0.453557
1.520000 0.454460
1.530000 0.455315
1.540000 0.456108
1.550000 0.456840
1.560000 0.457553
1.570000 0.458215
1.580000 0.458818
1.590000 0.459406
1.600000 0.459939
1.610000 0.460443
1.620000 0.460920
1.630000 0.461365
1.640000 0.461771
1.650000 0.462166
1.660000 0.462528
1.670000 0.462868
1.680000 0.463168
1.690000 0.463469
1.700000 0.463740
1.710000 0.463999
1.720000 0.464228
1.730000 0.464449
1.740000 0.464648
1.750000 0.464824
1.760000 0.465004
1.770000 0.465175
1.780000 0.465324
1.790000 0.465466
1.800000 0.465600
1.810000 0.465727
1.820000 0.465840
1.830000 0.465945
1.840000 0.466040
1.850000 0.466136
1.860000 0.466216
1.870000 0.466285
1.880000 0.466355
1.890000 0.466421
1.900000 0.466477
1.910000 0.466531
1.920000 0.466579
1.930000 0.466622
1.940000 0.466665
1.950000 0.466702
1.960000 0.466731
1.970000 0.466758
1.980000 0.466769
1.990000 0.466780
2.000000 0.466774


==> reservoir modeling/plot/2D_ux_45_3.0_05.txt <==
   x             y
0.000000 0.463435
0.010000 0.463441
0.020000 0.463434
0.030000 0.463426
0.040000 0.463404
0.050000 0.463384
0.060000 0.463353
0.070000 0.463317
0.080000 0.463279
0.090000 0.463232
0.100000 0.463177
0.110000 0.463114
0.120000 0.463040
0.130000 0.462962
0.140000 0.462875
0.150000 0.462780
0.160000 0.462669
0.170000 0.462551
0.180000 0.462429
0.190000 0.462298
0.200000 0.462151
0.210000 0.461999
0.220000 0.461842
0.230000 0.461677
0.240000 0.461493
0.250000 0.461294
0.260000 0.461099
0.270000 0.460875
0.280000 0.460638
0.290000 0.460391
0.300000 0.460107
0.310000 0.459814
0.320000 0.459492
0.330000 0.459171
0.340000 0.458811
0.350000 0.458429
0.360000 0.458009
0.370000 0.457585
0.380000 0.457122
0.390000 0.456631
0.400000 0.456113
0.410000 0.455568
0.420000 0.454971
0.430000 0.454360
0.440000 0.453691
0.450000 0.452970
0.460000 0.452232
0.470000 0.451431
0.480000 0.450568
0.490000 0.449653
0.500000 0.448679
0.510000 0.447606
0.520000 0.446491
0.530000 0.445282
0.540000 0.443969
0.550000 0.442560
0.560000 0.441050
0.570000 0.439472
0.580000 0.437761
0.590000 0.435967
0.600000 0.434010
0.610000 0.431933
0.620000 0.429744
0.630000 0.427332
0.640000 0.424760
0.650000 0.422003
0.660000 0.418984
0.670000 0.415813
0.680000 0.412347
0.690000 0.408535
0.700000 0.404604
0.710000 0.400324
0.720000 0.395672
0.730000 0.390564
0.740000 0.385238
0.750000 0.379403
0.760000 0.373160
0.770000 0.366341
0.780000 0.359102
0.790000 0.351277
0.800000 0.342648
0.810000 0.333618
0.820000 0.323843
0.830000 0.313171
0.840000 0.301806
0.850000 0.289506
0.860000 0.276507
0.870000 0.262510
0.880000 0.247488
0.890000 0.231568
0.900000 0.214549
0.910000 0.196727
0.920000 0.177918
0.930000 0.157869
0.940000 0.137184
0.950000 0.115887
0.960000 0.093640
0.970000 0.069984
0.980000 0.048284
0.990000 0.025614
1.000000 0.003670
1.010000 0.025614
1.020000 0.048284
1.030000 0.069984
1.040000 0.093640
1.050000 0.115887
1.060000 0.137184
1.070000 0.157869
1.080000 0.177918
1.090000 0.196727
1.100000 0.214549
1.110000 0.231568
1.120000 0.247488
1.130000 0.262510
1.140000 0.276507
1.150000 0.289506
1.160000 0.301806
1.170000 0.313171
1.180000 0.323843
1.190000 0.333618
1.200000 0.342648
1.210000 0.351277
1.220000 0.359102
1.230000 0.366341
1.240000 0.373160
1.250000 0.379403
1.260000 0.385238
1.270000 0.390564
1.280000 0.395672
1.290000 0.400324
1.300000 0.404604
1.310000 0.408535
1.320000 0.412347
1.330000 0.415813
1.340000 0.418984
1.350000 0.422003
1.360000 0.424760
1.370000 0.427332
1.380000 0.429744
1.390000 0.431933
1.400000 0.434010
1.410000 0.435967
1.420000 0.437761
1.430000 0.439472
1.440000 0.441050
1.450000 0.442560
1.460000 0.443969
1.470000 0.445282
1.480000 0.446491
1.490000 0.447606
1.500000 0.448679
1.510000 0.449653
1.520000 0.450568
1.530000 0.451431
1.540000 0.452232
1.550000 0.452970
1.560000 0.453691
1.570000 0.454360
1.580000 0.454971
1.590000 0.455568
1.600000 0.456113
1.610000 0.456631
1.620000 0.457122
1.630000 0.457585
1.640000 0.458009
1.650000 0.458429
1.660000 0.458811
1.670000 0.459171
1.680000 0.459492
1.690000 0.459814
1.700000 0.460107
1.710000 0.460391
1.720000 0.460638
1.730000 0.460875
1.740000 0.461099
1.750000 0.461294
1.760000 0.461493
1.770000 0.461677
1.780000 0.461842
1.790000 0.461999
1.800000 0.462151
1.810000 0.462298
1.820000 0.462429
1.830000 0.462551
1.840000 0.462669
1.850000 0.462780
1.860000 0.462875
1.870000 0.462962
1.880000 0.463040
1.890000 0.463114
1.900000 0.463177
1.910000 0.463232
1.920000 0.463279
1.930000 0.463317
1.940000 0.463353
1.950000 0.463384
1.960000 0.463404
1.970000 0.463426
1.980000 0.463434
1.990000 0.463441
2.000000 0.463435


==> reservoir modeling/plot/2D_ux_4_3.0_04.txt <==
   x             y
0.000000 0.479642
0.010000 0.479643
0.020000 0.479638
0.030000 0.479630
0.040000 0.479622
0.050000 0.479610
0.060000 0.479590
0.070000 0.479573
0.080000 0.479555
0.090000 0.479521
0.100000 0.479497
0.110000 0.479474
0.120000 0.479436
0.130000 0.479399
0.140000 0.479361
0.150000 0.479315
0.160000 0.479265
0.170000 0.479217
0.180000 0.479161
0.190000 0.479104
0.200000 0.479042
0.210000 0.478977
0.220000 0.478903
0.230000 0.478825
0.240000 0.478745
0.250000 0.478651
0.260000 0.478554
0.270000 0.478452
0.280000 0.478346
0.290000 0.478229
0.300000 0.478102
0.310000 0.477966
0.320000 0.477828
0.330000 0.477664
0.340000 0.477503
0.350000 0.477319
0.360000 0.477140
0.370000 0.476941
0.380000 0.476741
0.390000 0.476513
0.400000 0.476278
0.410000 0.476036
0.420000 0.475758
0.430000 0.475493
0.440000 0.475187
0.450000 0.474866
0.460000 0.474518
0.470000 0.474156
0.480000 0.473759
0.490000 0.473338
0.500000 0.472894
0.510000 0.472419
0.520000 0.471911
0.530000 0.471381
0.540000 0.470793
0.550000 0.470204
0.560000 0.469526
0.570000 0.468838
0.580000 0.468093
0.590000 0.467275
0.600000 0.466472
0.610000 0.465561
0.620000 0.464599
0.630000 0.463554
0.640000 0.462439
0.650000 0.461239
0.660000 0.459952
0.670000 0.458593
0.680000 0.457125
0.690000 0.455587
0.700000 0.453874
0.710000 0.452066
0.720000 0.450109
0.730000 0.447952
0.740000 0.445740
0.750000 0.443335
0.760000 0.440746
0.770000 0.437948
0.780000 0.434869
0.790000 0.431580
0.800000 0.427969
0.810000 0.423939
0.820000 0.419750
0.830000 0.415073
0.840000 0.409928
0.850000 0.404200
0.860000 0.398044
0.870000 0.391310
0.880000 0.383595
0.890000 0.374977
0.900000 0.365569
0.910000 0.355009
0.920000 0.343206
0.930000 0.330055
0.940000 0.315379
0.950000 0.299609
0.960000 0.282715
0.970000 0.263180
0.980000 0.242433
0.990000 0.222259
1.000000 0.201712
1.010000 0.222259
1.020000 0.242433
1.030000 0.263180
1.040000 0.282715
1.050000 0.299609
1.060000 0.315379
1.070000 0.330055
1.080000 0.343206
1.090000 0.355009
1.100000 0.365569
1.110000 0.374977
1.120000 0.383595
1.130000 0.391310
1.140000 0.398044
1.150000 0.404200
1.160000 0.409928
1.170000 0.415073
1.180000 0.419750
1.190000 0.423939
1.200000 0.427969
1.210000 0.431580
1.220000 0.434869
1.230000 0.437948
1.240000 0.440746
1.250000 0.443335
1.260000 0.445740
1.270000 0.447952
1.280000 0.450109
1.290000 0.452066
1.300000 0.453874
1.310000 0.455587
1.320000 0.457125
1.330000 0.458593
1.340000 0.459952
1.350000 0.461239
1.360000 0.462439
1.370000 0.463554
1.380000 0.464599
1.390000 0.465561
1.400000 0.466472
1.410000 0.467275
1.420000 0.468093
1.430000 0.468838
1.440000 0.469526
1.450000 0.470204
1.460000 0.470793
1.470000 0.471381
1.480000 0.471911
1.490000 0.472419
1.500000 0.472894
1.510000 0.473338
1.520000 0.473759
1.530000 0.474156
1.540000 0.474518
1.550000 0.474866
1.560000 0.475187
1.570000 0.475493
1.580000 0.475758
1.590000 0.476036
1.600000 0.476278
1.610000 0.476513
1.620000 0.476741
1.630000 0.476941
1.640000 0.477140
1.650000 0.477319
1.660000 0.477503
1.670000 0.477664
1.680000 0.477828
1.690000 0.477966
1.700000 0.478102
1.710000 0.478229
1.720000 0.478346
1.730000 0.478452
1.740000 0.478554
1.750000 0.478651
1.760000 0.478745
1.770000 0.478825
1.780000 0.478903
1.790000 0.478977
1.800000 0.479042
1.810000 0.479104
1.820000 0.479161
1.830000 0.479217
1.840000 0.479265
1.850000 0.479315
1.860000 0.479361
1.870000 0.479399
1.880000 0.479436
1.890000 0.479474
1.900000 0.479497
1.910000 0.479521
1.920000 0.479555
1.930000 0.479573
1.940000 0.479590
1.950000 0.479610
1.960000 0.479622
1.970000 0.479630
1.980000 0.479638
1.990000 0.479643
2.000000 0.479642


==> reservoir modeling/plot/2D_ux_4_3.0_05.txt <==
   x             y
0.000000 0.479464
0.010000 0.479475
0.020000 0.479471
0.030000 0.479466
0.040000 0.479451
0.050000 0.479435
0.060000 0.479412
0.070000 0.479390
0.080000 0.479366
0.090000 0.479337
0.100000 0.479303
0.110000 0.479268
0.120000 0.479228
0.130000 0.479184
0.140000 0.479139
0.150000 0.479089
0.160000 0.479023
0.170000 0.478965
0.180000 0.478901
0.190000 0.478826
0.200000 0.478747
0.210000 0.478662
0.220000 0.478577
0.230000 0.478479
0.240000 0.478376
0.250000 0.478252
0.260000 0.478136
0.270000 0.478012
0.280000 0.477877
0.290000 0.477730
0.300000 0.477568
0.310000 0.477405
0.320000 0.477224
0.330000 0.477041
0.340000 0.476829
0.350000 0.476613
0.360000 0.476375
0.370000 0.476136
0.380000 0.475869
0.390000 0.475585
0.400000 0.475291
0.410000 0.474974
0.420000 0.474637
0.430000 0.474271
0.440000 0.473882
0.450000 0.473472
0.460000 0.473041
0.470000 0.472566
0.480000 0.472062
0.490000 0.471537
0.500000 0.470945
0.510000 0.470336
0.520000 0.469689
0.530000 0.468987
0.540000 0.468230
0.550000 0.467430
0.560000 0.466586
0.570000 0.465661
0.580000 0.464674
0.590000 0.463607
0.600000 0.462494
0.610000 0.461272
0.620000 0.459973
0.630000 0.458555
0.640000 0.457060
0.650000 0.455417
0.660000 0.453703
0.670000 0.451839
0.680000 0.449831
0.690000 0.447663
0.700000 0.445321
0.710000 0.442869
0.720000 0.440148
0.730000 0.437216
0.740000 0.434158
0.750000 0.430763
0.760000 0.427130
0.770000 0.423264
0.780000 0.419024
0.790000 0.414515
0.800000 0.409622
0.810000 0.404370
0.820000 0.398728
0.830000 0.392902
0.840000 0.386334
0.850000 0.379279
0.860000 0.371935
0.870000 0.364126
0.880000 0.355645
0.890000 0.346861
0.900000 0.337696
0.910000 0.327854
0.920000 0.317579
0.930000 0.307190
0.940000 0.296117
0.950000 0.285003
0.960000 0.273822
0.970000 0.261812
0.980000 0.249850
0.990000 0.238151
1.000000 0.226718
1.010000 0.238151
1.020000 0.249850
1.030000 0.261812
1.040000 0.273822
1.050000 0.285003
1.060000 0.296117
1.070000 0.307190
1.080000 0.317579
1.090000 0.327854
1.100000 0.337696
1.110000 0.346861
1.120000 0.355645
1.130000 0.364126
1.140000 0.371935
1.150000 0.379279
1.160000 0.386334
1.170000 0.392902
1.180000 0.398728
1.190000 0.404370
1.200000 0.409622
1.210000 0.414515
1.220000 0.419024
1.230000 0.423264
1.240000 0.427130
1.250000 0.430763
1.260000 0.434158
1.270000 0.437216
1.280000 0.440148
1.290000 0.442869
1.300000 0.445321
1.310000 0.447663
1.320000 0.449831
1.330000 0.451839
1.340000 0.453703
1.350000 0.455417
1.360000 0.457060
1.370000 0.458555
1.380000 0.459973
1.390000 0.461272
1.400000 0.462494
1.410000 0.463607
1.420000 0.464674
1.430000 0.465661
1.440000 0.466586
1.450000 0.467430
1.460000 0.468230
1.470000 0.468987
1.480000 0.469689
1.490000 0.470336
1.500000 0.470945
1.510000 0.471537
1.520000 0.472062
1.530000 0.472566
1.540000 0.473041
1.550000 0.473472
1.560000 0.473882
1.570000 0.474271
1.580000 0.474637
1.590000 0.474974
1.600000 0.475291
1.610000 0.475585
1.620000 0.475869
1.630000 0.476136
1.640000 0.476375
1.650000 0.476613
1.660000 0.476829
1.670000 0.477041
1.680000 0.477224
1.690000 0.477405
1.700000 0.477568
1.710000 0.477730
1.720000 0.477877
1.730000 0.478012
1.740000 0.478136
1.750000 0.478252
1.760000 0.478376
1.770000 0.478479
1.780000 0.478577
1.790000 0.478662
1.800000 0.478747
1.810000 0.478826
1.820000 0.478901
1.830000 0.478965
1.840000 0.479023
1.850000 0.479089
1.860000 0.479139
1.870000 0.479184
1.880000 0.479228
1.890000 0.479268
1.900000 0.479303
1.910000 0.479337
1.920000 0.479366
1.930000 0.479390
1.940000 0.479412
1.950000 0.479435
1.960000 0.479451
1.970000 0.479466
1.980000 0.479471
1.990000 0.479475
2.000000 0.479464


==> reservoir modeling/plot/2D_ux_4_4.0_04.txt <==
   x             y
0.000000 0.479725
0.010000 0.479724
0.020000 0.479719
0.030000 0.479713
0.040000 0.479705
0.050000 0.479694
0.060000 0.479674
0.070000 0.479659
0.080000 0.479642
0.090000 0.479613
0.100000 0.479588
0.110000 0.479561
0.120000 0.479519
0.130000 0.479479
0.140000 0.479440
0.150000 0.479390
0.160000 0.479336
0.170000 0.479284
0.180000 0.479226
0.190000 0.479161
0.200000 0.479095
0.210000 0.479024
0.220000 0.478943
0.230000 0.478858
0.240000 0.478773
0.250000 0.478674
0.260000 0.478571
0.270000 0.478461
0.280000 0.478348
0.290000 0.478223
0.300000 0.478089
0.310000 0.477945
0.320000 0.477800
0.330000 0.477630
0.340000 0.477465
0.350000 0.477274
0.360000 0.477087
0.370000 0.476881
0.380000 0.476672
0.390000 0.476436
0.400000 0.476191
0.410000 0.475940
0.420000 0.475652
0.430000 0.475379
0.440000 0.475063
0.450000 0.474733
0.460000 0.474375
0.470000 0.474006
0.480000 0.473602
0.490000 0.473179
0.500000 0.472732
0.510000 0.472255
0.520000 0.471743
0.530000 0.471210
0.540000 0.470618
0.550000 0.470026
0.560000 0.469346
0.570000 0.468657
0.580000 0.467910
0.590000 0.467088
0.600000 0.466281
0.610000 0.465364
0.620000 0.464396
0.630000 0.463348
0.640000 0.462233
0.650000 0.461035
0.660000 0.459750
0.670000 0.458393
0.680000 0.456925
0.690000 0.455391
0.700000 0.453682
0.710000 0.451879
0.720000 0.449925
0.730000 0.447770
0.740000 0.445560
0.750000 0.443153
0.760000 0.440561
0.770000 0.437764
0.780000 0.434688
0.790000 0.431403
0.800000 0.427796
0.810000 0.423771
0.820000 0.419588
0.830000 0.414918
0.840000 0.409784
0.850000 0.404075
0.860000 0.397936
0.870000 0.391219
0.880000 0.383529
0.890000 0.374964
0.900000 0.365625
0.910000 0.355179
0.920000 0.343528
0.930000 0.330602
0.940000 0.316241
0.950000 0.300884
0.960000 0.284521
0.970000 0.264563
0.980000 0.243459
0.990000 0.223036
1.000000 0.202281
1.010000 0.223036
1.020000 0.243459
1.030000 0.264563
1.040000 0.284521
1.050000 0.300884
1.060000 0.316241
1.070000 0.330602
1.080000 0.343528
1.090000 0.355179
1.100000 0.365625
1.110000 0.374964
1.120000 0.383529
1.130000 0.391219
1.140000 0.397936
1.150000 0.404075
1.160000 0.409784
1.170000 0.414918
1.180000 0.419588
1.190000 0.423771
1.200000 0.427796
1.210000 0.431403
1.220000 0.434688
1.230000 0.437764
1.240000 0.440561
1.250000 0.443153
1.260000 0.445560
1.270000 0.447770
1.280000 0.449925
1.290000 0.451879
1.300000 0.453682
1.310000 0.455391
1.320000 0.456925
1.330000 0.458393
1.340000 0.459750
1.350000 0.461035
1.360000 0.462233
1.370000 0.463348
1.380000 0.464396
1.390000 0.465364
1.400000 0.466281
1.410000 0.467088
1.420000 0.467910
1.430000 0.468657
1.440000 0.469346
1.450000 0.470026
1.460000 0.470618
1.470000 0.471210
1.480000 0.471743
1.490000 0.472255
1.500000 0.472732
1.510000 0.473179
1.520000 0.473602
1.530000 0.474006
1.540000 0.474375
1.550000 0.474733
1.560000 0.475063
1.570000 0.475379
1.580000 0.475652
1.590000 0.475940
1.600000 0.476191
1.610000 0.476436
1.620000 0.476672
1.630000 0.476881
1.640000 0.477087
1.650000 0.477274
1.660000 0.477465
1.670000 0.477630
1.680000 0.477800
1.690000 0.477945
1.700000 0.478089
1.710000 0.478223
1.720000 0.478348
1.730000 0.478461
1.740000 0.478571
1.750000 0.478674
1.760000 0.478773
1.770000 0.478858
1.780000 0.478943
1.790000 0.479024
1.800000 0.479095
1.810000 0.479161
1.820000 0.479226
1.830000 0.479284
1.840000 0.479336
1.850000 0.479390
1.860000 0.479440
1.870000 0.479479
1.880000 0.479519
1.890000 0.479561
1.900000 0.479588
1.910000 0.479613
1.920000 0.479642
1.930000 0.479659
1.940000 0.479674
1.950000 0.479694
1.960000 0.479705
1.970000 0.479713
1.980000 0.479719
1.990000 0.479724
2.000000 0.479725


==> reservoir modeling/plot/2D_ux_4_4.0_05.txt <==
   x             y
0.000000 0.479557
0.010000 0.479560
0.020000 0.479555
0.030000 0.479550
0.040000 0.479535
0.050000 0.479521
0.060000 0.479499
0.070000 0.479476
0.080000 0.479455
0.090000 0.479429
0.100000 0.479395
0.110000 0.479356
0.120000 0.479311
0.130000 0.479265
0.140000 0.479219
0.150000 0.479166
0.160000 0.479097
0.170000 0.479036
0.180000 0.478970
0.190000 0.478892
0.200000 0.478809
0.210000 0.478720
0.220000 0.478629
0.230000 0.478527
0.240000 0.478418
0.250000 0.478289
0.260000 0.478167
0.270000 0.478037
0.280000 0.477894
0.290000 0.477739
0.300000 0.477569
0.310000 0.477401
0.320000 0.477216
0.330000 0.477025
0.340000 0.476807
0.350000 0.476585
0.360000 0.476340
0.370000 0.476092
0.380000 0.475813
0.390000 0.475519
0.400000 0.475219
0.410000 0.474895
0.420000 0.474550
0.430000 0.474176
0.440000 0.473780
0.450000 0.473363
0.460000 0.472924
0.470000 0.472444
0.480000 0.471935
0.490000 0.471407
0.500000 0.470813
0.510000 0.470201
0.520000 0.469553
0.530000 0.468852
0.540000 0.468095
0.550000 0.467293
0.560000 0.466448
0.570000 0.465521
0.580000 0.464533
0.590000 0.463465
0.600000 0.462352
0.610000 0.461132
0.620000 0.459837
0.630000 0.458426
0.640000 0.456937
0.650000 0.455303
0.660000 0.453600
0.670000 0.451750
0.680000 0.449756
0.690000 0.447602
0.700000 0.445276
0.710000 0.442840
0.720000 0.440134
0.730000 0.437215
0.740000 0.434177
0.750000 0.430811
0.760000 0.427216
0.770000 0.423393
0.780000 0.419200
0.790000 0.414745
0.800000 0.409907
0.810000 0.404718
0.820000 0.399152
0.830000 0.393423
0.840000 0.386970
0.850000 0.380049
0.860000 0.372845
0.870000 0.365197
0.880000 0.356898
0.890000 0.348313
0.900000 0.339362
0.910000 0.329752
0.920000 0.319732
0.930000 0.309628
0.940000 0.298888
0.950000 0.288136
0.960000 0.277367
0.970000 0.264811
0.980000 0.252326
0.990000 0.240132
1.000000 0.228224
1.010000 0.240132
1.020000 0.252326
1.030000 0.264811
1.040000 0.277367
1.050000 0.288136
1.060000 0.298888
1.070000 0.309628
1.080000 0.319732
1.090000 0.329752
1.100000 0.339362
1.110000 0.348313
1.120000 0.356898
1.130000 0.365197
1.140000 0.372845
1.150000 0.380049
1.160000 0.386970
1.170000 0.393423
1.180000 0.399152
1.190000 0.404718
1.200000 0.409907
1.210000 0.414745
1.220000 0.419200
1.230000 0.423393
1.240000 0.427216
1.250000 0.430811
1.260000 0.434177
1.270000 0.437215
1.280000 0.440134
1.290000 0.442840
1.300000 0.445276
1.310000 0.447602
1.320000 0.449756
1.330000 0.451750
1.340000 0.453600
1.350000 0.455303
1.360000 0.456937
1.370000 0.458426
1.380000 0.459837
1.390000 0.461132
1.400000 0.462352
1.410000 0.463465
1.420000 0.464533
1.430000 0.465521
1.440000 0.466448
1.450000 0.467293
1.460000 0.468095
1.470000 0.468852
1.480000 0.469553
1.490000 0.470201
1.500000 0.470813
1.510000 0.471407
1.520000 0.471935
1.530000 0.472444
1.540000 0.472924
1.550000 0.473363
1.560000 0.473780
1.570000 0.474176
1.580000 0.474550
1.590000 0.474895
1.600000 0.475219
1.610000 0.475519
1.620000 0.475813
1.630000 0.476092
1.640000 0.476340
1.650000 0.476585
1.660000 0.476807
1.670000 0.477025
1.680000 0.477216
1.690000 0.477401
1.700000 0.477569
1.710000 0.477739
1.720000 0.477894
1.730000 0.478037
1.740000 0.478167
1.750000 0.478289
1.760000 0.478418
1.770000 0.478527
1.780000 0.478629
1.790000 0.478720
1.800000 0.478809
1.810000 0.478892
1.820000 0.478970
1.830000 0.479036
1.840000 0.479097
1.850000 0.479166
1.860000 0.479219
1.870000 0.479265
1.880000 0.479311
1.890000 0.479356
1.900000 0.479395
1.910000 0.479429
1.920000 0.479455
1.930000 0.479476
1.940000 0.479499
1.950000 0.479521
1.960000 0.479535
1.970000 0.479550
1.980000 0.479555
1.990000 0.479560
2.000000 0.479557


==> reservoir modeling/plot/2D_ux_4_5.0_04.txt <==
   x             y
0.000000 0.479394
0.010000 0.479395
0.020000 0.479389
0.030000 0.479386
0.040000 0.479382
0.050000 0.479372
0.060000 0.479355
0.070000 0.479344
0.080000 0.479331
0.090000 0.479304
0.100000 0.479284
0.110000 0.479264
0.120000 0.479231
0.130000 0.479198
0.140000 0.479167
0.150000 0.479126
0.160000 0.479080
0.170000 0.479035
0.180000 0.478981
0.190000 0.478917
0.200000 0.478854
0.210000 0.478784
0.220000 0.478704
0.230000 0.478621
0.240000 0.478539
0.250000 0.478443
0.260000 0.478345
0.270000 0.478242
0.280000 0.478136
0.290000 0.478017
0.300000 0.477889
0.310000 0.477753
0.320000 0.477617
0.330000 0.477456
0.340000 0.477299
0.350000 0.477119
0.360000 0.476942
0.370000 0.476746
0.380000 0.476544
0.390000 0.476314
0.400000 0.476076
0.410000 0.475830
0.420000 0.475544
0.430000 0.475275
0.440000 0.474964
0.450000 0.474639
0.460000 0.474286
0.470000 0.473922
0.480000 0.473523
0.490000 0.473100
0.500000 0.472652
0.510000 0.472172
0.520000 0.471656
0.530000 0.471117
0.540000 0.470517
0.550000 0.469916
0.560000 0.469227
0.570000 0.468525
0.580000 0.467762
0.590000 0.466922
0.600000 0.466103
0.610000 0.465172
0.620000 0.464190
0.630000 0.463125
0.640000 0.461995
0.650000 0.460785
0.660000 0.459487
0.670000 0.458114
0.680000 0.456633
0.690000 0.455082
0.700000 0.453358
0.710000 0.451541
0.720000 0.449571
0.730000 0.447399
0.740000 0.445166
0.750000 0.442736
0.760000 0.440119
0.770000 0.437295
0.780000 0.434187
0.790000 0.430866
0.800000 0.427225
0.810000 0.423169
0.820000 0.418946
0.830000 0.414236
0.840000 0.409061
0.850000 0.403306
0.860000 0.397125
0.870000 0.390373
0.880000 0.382649
0.890000 0.374065
0.900000 0.364710
0.910000 0.354281
0.920000 0.342668
0.930000 0.329849
0.940000 0.315666
0.950000 0.300586
0.960000 0.285820
0.970000 0.265750
0.980000 0.244381
0.990000 0.223766
1.000000 0.202850
1.010000 0.223766
1.020000 0.244381
1.030000 0.265750
1.040000 0.285820
1.050000 0.300586
1.060000 0.315666
1.070000 0.329849
1.080000 0.342668
1.090000 0.354281
1.100000 0.364710
1.110000 0.374065
1.120000 0.382649
1.130000 0.390373
1.140000 0.397125
1.150000 0.403306
1.160000 0.409061
1.170000 0.414236
1.180000 0.418946
1.190000 0.423169
1.200000 0.427225
1.210000 0.430866
1.220000 0.434187
1.230000 0.437295
1.240000 0.440119
1.250000 0.442736
1.260000 0.445166
1.270000 0.447399
1.280000 0.449571
1.290000 0.451541
1.300000 0.453358
1.310000 0.455082
1.320000 0.456633
1.330000 0.458114
1.340000 0.459487
1.350000 0.460785
1.360000 0.461995
1.370000 0.463125
1.380000 0.464190
1.390000 0.465172
1.400000 0.466103
1.410000 0.466922
1.420000 0.467762
1.430000 0.468525
1.440000 0.469227
1.450000 0.469916
1.460000 0.470517
1.470000 0.471117
1.480000 0.471656
1.490000 0.472172
1.500000 0.472652
1.510000 0.473100
1.520000 0.473523
1.530000 0.473922
1.540000 0.474286
1.550000 0.474639
1.560000 0.474964
1.570000 0.475275
1.580000 0.475544
1.590000 0.475830
1.600000 0.476076
1.610000 0.476314
1.620000 0.476544
1.630000 0.476746
1.640000 0.476942
1.650000 0.477119
1.660000 0.477299
1.670000 0.477456
1.680000 0.477617
1.690000 0.477753
1.700000 0.477889
1.710000 0.478017
1.720000 0.478136
1.730000 0.478242
1.740000 0.478345
1.750000 0.478443
1.760000 0.478539
1.770000 0.478621
1.780000 0.478704
1.790000 0.478784
1.800000 0.478854
1.810000 0.478917
1.820000 0.478981
1.830000 0.479035
1.840000 0.479080
1.850000 0.479126
1.860000 0.479167
1.870000 0.479198
1.880000 0.479231
1.890000 0.479264
1.900000 0.479284
1.910000 0.479304
1.920000 0.479331
1.930000 0.479344
1.940000 0.479355
1.950000 0.479372
1.960000 0.479382
1.970000 0.479386
1.980000 0.479389
1.990000 0.479395
2.000000 0.479394


==> reservoir modeling/plot/2D_ux_4_5.0_05.txt <==
   x             y
0.000000 0.479251
0.010000 0.479257
0.020000 0.479255
0.030000 0.479253
0.040000 0.479240
0.050000 0.479228
0.060000 0.479209
0.070000 0.479192
0.080000 0.479173
0.090000 0.479150
0.100000 0.479120
0.110000 0.479087
0.120000 0.479049
0.130000 0.479010
0.140000 0.478969
0.150000 0.478921
0.160000 0.478858
0.170000 0.478799
0.180000 0.478734
0.190000 0.478656
0.200000 0.478570
0.210000 0.478481
0.220000 0.478390
0.230000 0.478288
0.240000 0.478181
0.250000 0.478055
0.260000 0.477938
0.270000 0.477814
0.280000 0.477676
0.290000 0.477526
0.300000 0.477362
0.310000 0.477200
0.320000 0.477022
0.330000 0.476840
0.340000 0.476633
0.350000 0.476421
0.360000 0.476186
0.370000 0.475951
0.380000 0.475684
0.390000 0.475399
0.400000 0.475106
0.410000 0.474789
0.420000 0.474452
0.430000 0.474086
0.440000 0.473697
0.450000 0.473286
0.460000 0.472855
0.470000 0.472381
0.480000 0.471877
0.490000 0.471351
0.500000 0.470759
0.510000 0.470140
0.520000 0.469484
0.530000 0.468771
0.540000 0.468000
0.550000 0.467184
0.560000 0.466331
0.570000 0.465392
0.580000 0.464390
0.590000 0.463314
0.600000 0.462191
0.610000 0.460957
0.620000 0.459650
0.630000 0.458223
0.640000 0.456724
0.650000 0.455074
0.660000 0.453359
0.670000 0.451499
0.680000 0.449495
0.690000 0.447334
0.700000 0.445004
0.710000 0.442564
0.720000 0.439854
0.730000 0.436932
0.740000 0.433888
0.750000 0.430515
0.760000 0.426905
0.770000 0.423068
0.780000 0.418864
0.790000 0.414400
0.800000 0.409560
0.810000 0.404379
0.820000 0.398826
0.830000 0.393110
0.840000 0.386692
0.850000 0.379818
0.860000 0.372675
0.870000 0.365096
0.880000 0.356882
0.890000 0.348398
0.900000 0.339572
0.910000 0.330120
0.920000 0.320288
0.930000 0.310389
0.940000 0.299890
0.950000 0.289408
0.960000 0.280451
0.970000 0.267481
0.980000 0.254534
0.990000 0.241904
1.000000 0.229576
1.010000 0.241904
1.020000 0.254534
1.030000 0.267481
1.040000 0.280451
1.050000 0.289408
1.060000 0.299890
1.070000 0.310389
1.080000 0.320288
1.090000 0.330120
1.100000 0.339572
1.110000 0.348398
1.120000 0.356882
1.130000 0.365096
1.140000 0.372675
1.150000 0.379818
1.160000 0.386692
1.170000 0.393110
1.180000 0.398826
1.190000 0.404379
1.200000 0.409560
1.210000 0.414400
1.220000 0.418864
1.230000 0.423068
1.240000 0.426905
1.250000 0.430515
1.260000 0.433888
1.270000 0.436932
1.280000 0.439854
1.290000 0.442564
1.300000 0.445004
1.310000 0.447334
1.320000 0.449495
1.330000 0.451499
1.340000 0.453359
1.350000 0.455074
1.360000 0.456724
1.370000 0.458223
1.380000 0.459650
1.390000 0.460957
1.400000 0.462191
1.410000 0.463314
1.420000 0.464390
1.430000 0.465392
1.440000 0.466331
1.450000 0.467184
1.460000 0.468000
1.470000 0.468771
1.480000 0.469484
1.490000 0.470140
1.500000 0.470759
1.510000 0.471351
1.520000 0.471877
1.530000 0.472381
1.540000 0.472855
1.550000 0.473286
1.560000 0.473697
1.570000 0.474086
1.580000 0.474452
1.590000 0.474789
1.600000 0.475106
1.610000 0.475399
1.620000 0.475684
1.630000 0.475951
1.640000 0.476186
1.650000 0.476421
1.660000 0.476633
1.670000 0.476840
1.680000 0.477022
1.690000 0.477200
1.700000 0.477362
1.710000 0.477526
1.720000 0.477676
1.730000 0.477814
1.740000 0.477938
1.750000 0.478055
1.760000 0.478181
1.770000 0.478288
1.780000 0.478390
1.790000 0.478481
1.800000 0.478570
1.810000 0.478656
1.820000 0.478734
1.830000 0.478799
1.840000 0.478858
1.850000 0.478921
1.860000 0.478969
1.870000 0.479010
1.880000 0.479049
1.890000 0.479087
1.900000 0.479120
1.910000 0.479150
1.920000 0.479173
1.930000 0.479192
1.940000 0.479209
1.950000 0.479228
1.960000 0.479240
1.970000 0.479253
1.980000 0.479255
1.990000 0.479257
2.000000 0.479251


==> reservoir modeling/plot/2D_ux_exact_05_002.txt <==
   x             y
0.000000 0.467220
0.010000 0.467218
0.020000 0.467211
0.030000 0.467199
0.040000 0.467180
0.050000 0.467162
0.060000 0.467130
0.070000 0.467100
0.080000 0.467065
0.090000 0.467019
0.100000 0.466976
0.110000 0.466909
0.120000 0.466855
0.130000 0.466783
0.140000 0.466721
0.150000 0.466641
0.160000 0.466544
0.170000 0.466454
0.180000 0.466350
0.190000 0.466243
0.200000 0.466122
0.210000 0.465995
0.220000 0.465872
0.230000 0.465700
0.240000 0.465546
0.250000 0.465359
0.260000 0.465185
0.270000 0.464980
0.280000 0.464771
0.290000 0.464568
0.300000 0.464304
0.310000 0.464110
0.320000 0.463786
0.330000 0.463470
0.340000 0.463144
0.350000 0.462770
0.360000 0.462458
0.370000 0.462100
0.380000 0.461680
0.390000 0.461231
0.400000 0.460767
0.410000 0.460260
0.420000 0.459723
0.430000 0.459173
0.440000 0.458594
0.450000 0.457841
0.460000 0.457188
0.470000 0.456463
0.480000 0.455687
0.490000 0.454725
0.500000 0.453870
0.510000 0.452816
0.520000 0.451909
0.530000 0.450782
0.540000 0.449567
0.550000 0.448213
0.560000 0.446829
0.570000 0.445403
0.580000 0.443743
0.590000 0.442038
0.600000 0.440226
0.610000 0.438485
0.620000 0.436012
0.630000 0.433809
0.640000 0.431430
0.650000 0.429025
0.660000 0.426190
0.670000 0.422670
0.680000 0.419918
0.690000 0.416192
0.700000 0.411966
0.710000 0.408063
0.720000 0.403795
0.730000 0.398854
0.740000 0.393928
0.750000 0.388391
0.760000 0.382032
0.770000 0.375340
0.780000 0.368640
0.790000 0.360580
0.800000 0.352567
0.810000 0.344285
0.820000 0.333826
0.830000 0.322130
0.840000 0.312372
0.850000 0.300377
0.860000 0.287040
0.870000 0.272943
0.880000 0.258119
0.890000 0.240006
0.900000 0.224481
0.910000 0.205262
0.920000 0.186032
0.930000 0.166591
0.940000 0.146394
0.950000 0.123648
0.960000 0.100779
0.970000 0.077402
0.980000 0.053451
0.990000 0.028931
1.000000 0.004004
1.010000 0.028931
1.020000 0.053451
1.030000 0.077402
1.040000 0.100779
1.050000 0.123648
1.060000 0.146394
1.070000 0.166591
1.080000 0.186032
1.090000 0.205262
1.100000 0.224481
1.110000 0.240006
1.120000 0.258119
1.130000 0.272943
1.140000 0.287040
1.150000 0.300377
1.160000 0.312372
1.170000 0.322130
1.180000 0.333826
1.190000 0.344285
1.200000 0.352567
1.210000 0.360580
1.220000 0.368640
1.230000 0.375340
1.240000 0.382032
1.250000 0.388391
1.260000 0.393928
1.270000 0.398854
1.280000 0.403795
1.290000 0.408063
1.300000 0.411966
1.310000 0.416192
1.320000 0.419918
1.330000 0.422670
1.340000 0.426190
1.350000 0.429025
1.360000 0.431430
1.370000 0.433809
1.380000 0.436012
1.390000 0.438485
1.400000 0.440226
1.410000 0.442038
1.420000 0.443743
1.430000 0.445403
1.440000 0.446829
1.450000 0.448213
1.460000 0.449567
1.470000 0.450782
1.480000 0.451909
1.490000 0.452816
1.500000 0.453870
1.510000 0.454725
1.520000 0.455687
1.530000 0.456463
1.540000 0.457188
1.550000 0.457841
1.560000 0.458594
1.570000 0.459173
1.580000 0.459723
1.590000 0.460260
1.600000 0.460767
1.610000 0.461231
1.620000 0.461680
1.630000 0.462100
1.640000 0.462458
1.650000 0.462770
1.660000 0.463144
1.670000 0.463470
1.680000 0.463786
1.690000 0.464110
1.700000 0.464304
1.710000 0.464568
1.720000 0.464771
1.730000 0.464980
1.740000 0.465185
1.750000 0.465359
1.760000 0.465546
1.770000 0.465700
1.780000 0.465872
1.790000 0.465995
1.800000 0.466122
1.810000 0.466243
1.820000 0.466350
1.830000 0.466454
1.840000 0.466544
1.850000 0.466641
1.860000 0.466721
1.870000 0.466783
1.880000 0.466855
1.890000 0.466909
1.900000 0.466976
1.910000 0.467019
1.920000 0.467065
1.930000 0.467100
1.940000 0.467130
1.950000 0.467162
1.960000 0.467180
1.970000 0.467199
1.980000 0.467211
1.990000 0.467218
2.000000 0.467220


==> reservoir modeling/plot/con_p_1_0.4.txt <==
x   y
0.0   1.00659266064
0.01   0.997537108164
0.02   0.988455961885
0.03   0.979347998425
0.04   0.970212542741
0.05   0.961049468129
0.06   0.95185919622
0.07   0.942642696985
0.08   0.93340148873
0.09   0.9241376381
0.1   0.914853760076
0.11   0.905553017977
0.12   0.89623912346
0.13   0.886916336519
0.14   0.877589465484
0.15   0.868263867024
0.16   0.858945446144
0.17   0.849640656189
0.18   0.840356498837
0.19   0.831100524107
0.2   0.821880830355
0.21   0.812706064272
0.22   0.803585420888
0.23   0.794528643571
0.24   0.785546024024
0.25   0.776648402291
0.26   0.76784716675
0.27   0.759154254117
0.28   0.750582149447
0.29   0.74214388613
0.3   0.733853045896
0.31   0.72572375881
0.32   0.717770703275
0.33   0.710009106033
0.34   0.70245474216
0.35   0.695123935073
0.36   0.688033556524
0.37   0.681201026603
0.38   0.674644313738
0.39   0.668381934692
0.4   0.662432954568
0.41   0.656816986806
0.42   0.651554193182
0.43   0.64666528381
0.44   0.642171517142
0.45   0.638094699966
0.46   0.634457187409
0.47   0.631281882933
0.48   0.62859223834
0.49   0.626412253768
0.5   0.624766477693
0.51   0.374295401046
0.52   0.372539665767
0.53   0.370241703014
0.54   0.367427645768
0.55   0.364123023795
0.56   0.360352763649
0.57   0.356141188669
0.58   0.351512018982
0.59   0.346488371501
0.6   0.341092759924
0.61   0.335347094737
0.62   0.329272683213
0.63   0.322890229409
0.64   0.316219834171
0.65   0.309280995129
0.66   0.302092606702
0.67   0.294672960093
0.68   0.287039743294
0.69   0.279210041081
0.7   0.271200335017
0.71   0.263026503454
0.72   0.254703821526
0.73   0.246246961157
0.74   0.237669991055
0.75   0.228986376718
0.76   0.220208980425
0.77   0.211350061247
0.78   0.202421275038
0.79   0.193433674439
0.8   0.184397708878
0.81   0.175323224569
0.82   0.166219464514
0.83   0.157095068498
0.84   0.147958073096
0.85   0.138815911668
0.86   0.129675414359
0.87   0.120542808103
0.88   0.111423716619
0.89   0.102323160413
0.9   0.0932455567771
0.91   0.0841947197892
0.92   0.0751738603147
0.93   0.0661855860049
0.94   0.0572319012977
0.95   0.0483142074175
0.96   0.0394333023749
0.97   0.030589380967
0.98   0.0217820347776
0.99   0.0130102521765
1.0   0.00427241832027


==> reservoir modeling/plot/con_p_1_0.5.txt <==
x   y
0.0   1.00586482589
0.01   0.997954124432
0.02   0.989853663654
0.03   0.981576925808
0.04   0.973137404415
0.05   0.964548604249
0.06   0.955824041349
0.07   0.946977243008
0.08   0.938021747781
0.09   0.928971105482
0.1   0.919838877183
0.11   0.910638635215
0.12   0.901383963169
0.13   0.892088455894
0.14   0.8827657195
0.15   0.873429371354
0.16   0.864093040083
0.17   0.854770365573
0.18   0.845474998968
0.19   0.836220602674
0.2   0.827020850354
0.21   0.817889426928
0.22   0.80884002858
0.23   0.799886362749
0.24   0.791042148135
0.25   0.782321114697
0.26   0.773737003651
0.27   0.765303567475
0.28   0.757034569905
0.29   0.748943785935
0.3   0.74104500182
0.31   0.733352015072
0.32   0.725878634464
0.33   0.718638680026
0.34   0.71164598305
0.35   0.704914386084
0.36   0.698457742937
0.37   0.692289918676
0.38   0.686424789628
0.39   0.680876243378
0.4   0.675658178772
0.41   0.670784505913
0.42   0.666269146164
0.43   0.662126032147
0.44   0.658369107743
0.45   0.655012328091
0.46   0.652069659593
0.47   0.649555079904
0.48   0.647482577944
0.49   0.645866153887
0.5   0.644719819171
0.51   0.35738286702
0.52   0.356265109445
0.53   0.35461900408
0.54   0.352468334769
0.55   0.349836334529
0.56   0.346745685557
0.57   0.343218519222
0.58   0.339276416069
0.59   0.334940405819
0.6   0.33023096737
0.61   0.325168028794
0.62   0.319770967337
0.63   0.314058609425
0.64   0.308049230655
0.65   0.301760555802
0.66   0.295209758816
0.67   0.288413462823
0.68   0.281387740123
0.69   0.274148112194
0.7   0.266709549686
0.71   0.25908647243
0.72   0.251292749426
0.73   0.243341698855
0.74   0.235246088071
0.75   0.227018133603
0.76   0.218669501157
0.77   0.210211305614
0.78   0.201654111031
0.79   0.19300793064
0.8   0.184282226848
0.81   0.175485911239
0.82   0.166627344571
0.83   0.15771433678
0.84   0.148754146973
0.85   0.139753483438
0.86   0.130718503635
0.87   0.1216548142
0.88   0.112567470946
0.89   0.10346097886
0.9   0.094339292105
0.91   0.0852058140204
0.92   0.07606339712
0.93   0.0669143430938
0.94   0.057760402807
0.95   0.0486027763006
0.96   0.039442112791
0.97   0.0302785106702
0.98   0.0211115175057
0.99   0.0119401300407
1.0   0.00276279419375


==> reservoir modeling/plot/con_p_2_0.4.txt <==
x   y
0.0   1.00813283962
0.01   0.999063431315
0.02   0.98996839005
0.03   0.980846490572
0.04   0.971697056804
0.05   0.962519961848
0.06   0.953315627982
0.07   0.944085026658
0.08   0.934829678508
0.09   0.925551653338
0.1   0.91625357013
0.11   0.906938597044
0.12   0.897610451416
0.13   0.888273399756
0.14   0.878932257754
0.15   0.869592390274
0.16   0.860259711357
0.17   0.850940684221
0.18   0.841642321258
0.19   0.832372184039
0.2   0.82313838331
0.21   0.813949578995
0.22   0.804814980191
0.23   0.795744345175
0.24   0.786747981398
0.25   0.777836745488
0.26   0.76902204325
0.27   0.760315829665
0.28   0.751730608889
0.29   0.743279434257
0.3   0.734975908278
0.31   0.726834182638
0.32   0.7188689582
0.33   0.711095485003
0.34   0.703529562262
0.35   0.696187538368
0.36   0.68908631089
0.37   0.682243326573
0.38   0.675676581336
0.39   0.669404620277
0.4   0.663446537668
0.41   0.657821976961
0.42   0.652551130781
0.43   0.64765474093
0.44   0.643154098387
0.45   0.639071043307
0.46   0.635427965022
0.47   0.63224780204
0.48   0.629554042045
0.49   0.627370721897
0.5   0.625722427633
0.51   0.376177151262
0.52   0.374412589117
0.53   0.372103073479
0.54   0.36927486871
0.55   0.365953632926
0.56   0.362164417997
0.57   0.357931669548
0.58   0.353279226957
0.59   0.348230323355
0.6   0.342807585628
0.61   0.337033034415
0.62   0.33092808411
0.63   0.324513542859
0.64   0.317809612564
0.65   0.310835888878
0.66   0.30361136121
0.67   0.296154412723
0.68   0.288482820333
0.69   0.280613754708
0.7   0.272563780274
0.71   0.264348855207
0.72   0.255984331438
0.73   0.247484954653
0.74   0.238864864291
0.75   0.230137593544
0.76   0.221316069359
0.77   0.212412612436
0.78   0.203438937229
0.79   0.194406151946
0.8   0.185324758549
0.81   0.176204652753
0.82   0.167055124028
0.83   0.157884855597
0.84   0.148701924437
0.85   0.139513801278
0.86   0.130327350606
0.87   0.121148830658
0.88   0.111983893427
0.89   0.102837584659
0.9   0.0937143438531
0.91   0.0846180042638
0.92   0.0755517928981
0.93   0.0665183305174
0.94   0.0575196316367
0.95   0.0485571045249
0.96   0.0396315512047
0.97   0.0307431674525
0.98   0.0218915427986
0.99   0.0130756605272
1.0   0.00429389767608


==> reservoir modeling/plot/con_p_2_0.5.txt <==
x   y
0.0   0.997636291795
0.01   0.989790304283
0.02   0.981756109781
0.03   0.973547080258
0.04   0.965176598847
0.05   0.956658059847
0.06   0.948004868726
0.07   0.93923044212
0.08   0.930348207828
0.09   0.92137160482
0.1   0.912314083231
0.11   0.903189104362
0.12   0.894010140684
0.13   0.884790675833
0.14   0.875544204611
0.15   0.866284232989
0.16   0.857024278104
0.17   0.847777868259
0.18   0.838558542927
0.19   0.829379852746
0.2   0.820255359519
0.21   0.81119863622
0.22   0.802223266986
0.23   0.793342847125
0.24   0.784570983109
0.25   0.775921292577
0.26   0.767407404337
0.27   0.759042958363
0.28   0.750841605795
0.29   0.742817008941
0.3   0.734982841276
0.31   0.727352787441
0.32   0.719940543246
0.33   0.712759815665
0.34   0.705824322842
0.35   0.699147794085
0.36   0.692743969873
0.37   0.686626601847
0.38   0.680809452819
0.39   0.675306296766
0.4   0.670130918832
0.41   0.665297115329
0.42   0.660818693736
0.43   0.656709472697
0.44   0.652983282026
0.45   0.6496539627
0.46   0.646735366867
0.47   0.64424135784
0.48   0.642185810099
0.49   0.640582609292
0.5   0.639445652231
0.51   0.358261650345
0.52   0.35714114427
0.53   0.35549099123
0.54   0.35333503355
0.55   0.350696561378
0.56   0.347598312682
0.57   0.344062473254
0.58   0.340110676702
0.59   0.33576400446
0.6   0.33104298578
0.61   0.325967597738
0.62   0.320557265227
0.63   0.314830860964
0.64   0.308806705487
0.65   0.302502567155
0.66   0.295935662147
0.67   0.289122654464
0.68   0.282079655927
0.69   0.274822226181
0.7   0.267365372689
0.71   0.259723550736
0.72   0.251910663429
0.73   0.243940061695
0.74   0.235824544283
0.75   0.227576357762
0.76   0.219207196523
0.77   0.210728202778
0.78   0.202149966559
0.79   0.193482525722
0.8   0.184735365941
0.81   0.175917420712
0.82   0.167037071353
0.83   0.158102147002
0.84   0.149119924619
0.85   0.140097128985
0.86   0.131039932701
0.87   0.12195395619
0.88   0.112844267697
0.89   0.103715383285
0.9   0.0945712668427
0.91   0.0854153300758
0.92   0.0762504325132
0.93   0.0670788815044
0.94   0.0579024322201
0.95   0.0487222876519
0.96   0.0395390986127
0.97   0.0303529637365
0.98   0.0211634294782
0.99   0.011969490114
1.0   0.00276958774121


==> reservoir modeling/plot/con_p_3_0.4.txt <==
x   y
0.0   1.00531130181
0.01   0.996267276752
0.02   0.987197690468
0.03   0.978101321141
0.04   0.968977494588
0.05   0.959826084263
0.06   0.950647511264
0.07   0.941442744324
0.08   0.932213299818
0.09   0.92296124176
0.1   0.913689181803
0.11   0.904400279238
0.12   0.895098240998
0.13   0.885787321653
0.14   0.876472323413
0.15   0.867158596128
0.16   0.857852037287
0.17   0.848559092018
0.18   0.839286753089
0.19   0.830042560906
0.2   0.820834603515
0.21   0.811671516603
0.22   0.802562483494
0.23   0.793517235151
0.24   0.78454605018
0.25   0.775659754821
0.26   0.766869722959
0.27   0.758187876114
0.28   0.749626683446
0.29   0.741199161757
0.3   0.732918875485
0.31   0.72479993671
0.32   0.71685700515
0.33   0.709105288161
0.34   0.701560540742
0.35   0.694239065527
0.36   0.687157712793
0.37   0.680333880454
0.38   0.673785514065
0.39   0.667531106819
0.4   0.661589699548
0.41   0.655980880725
0.42   0.650724786462
0.43   0.645842100508
0.44   0.641354054255
0.45   0.637282426731
0.46   0.633649544605
0.47   0.630478282186
0.48   0.627792061421
0.49   0.625614851897
0.5   0.623971170839
0.51   0.37685002764
0.52   0.375082309184
0.53   0.372768662465
0.54   0.369935398823
0.55   0.366608222271
0.56   0.36281222949
0.57   0.35857190983
0.58   0.353911145312
0.59   0.348853210625
0.6   0.343420773127
0.61   0.337635892847
0.62   0.331520022483
0.63   0.3250940074
0.64   0.318378085636
0.65   0.311391887897
0.66   0.304154437557
0.67   0.296684150662
0.68   0.288998835924
0.69   0.281115694728
0.7   0.273051321127
0.71   0.264821701842
0.72   0.256442216265
0.73   0.247927636457
0.74   0.239292127149
0.75   0.23054924574
0.76   0.2217119423
0.77   0.212792559567
0.78   0.203802832949
0.79   0.194753890523
0.8   0.185656253037
0.81   0.176519833907
0.82   0.167353939218
0.83   0.158167267725
0.84   0.148967910853
0.85   0.139763352696
0.86   0.130560470016
0.87   0.121365532247
0.88   0.11218420149
0.89   0.103021532518
0.9   0.0938819727696
0.91   0.0847693623567
0.92   0.0756869340586
0.93   0.0666373133243
0.94   0.0576225182721
0.95   0.0486439596902
0.96   0.0397024410356
0.97   0.030798158435
0.98   0.0219307006847
0.99   0.0130990492499
1.0   0.00430157826568


==> reservoir modeling/plot/con_p_3_0.5.txt <==
x   y
0.0   0.997358719791
0.01   0.989514915265
0.02   0.981482956115
0.03   0.973276210587
0.04   0.964908058091
0.05   0.956391889202
0.06   0.947741105656
0.07   0.938969120355
0.08   0.930089357364
0.09   0.921115251913
0.1   0.912060250395
0.11   0.902937810367
0.12   0.893761400548
0.13   0.884544500825
0.14   0.875300602246
0.15   0.866043207023
0.16   0.856785828532
0.17   0.847541991313
0.18   0.838325231071
0.19   0.829149094673
0.2   0.820027140151
0.21   0.8109729367
0.22   0.802000064681
0.23   0.793122115616
0.24   0.784352692192
0.25   0.775705408261
0.26   0.767193888838
0.27   0.7588317701
0.28   0.750632699392
0.29   0.742610335219
0.3   0.734778347251
0.31   0.727150416324
0.32   0.719740234435
0.33   0.712561504745
0.34   0.705627941582
0.35   0.698953270434
0.36   0.692551227955
0.37   0.686435561962
0.38   0.680620031437
0.39   0.675118406526
0.4   0.669944468536
0.41   0.66511200994
0.42   0.660634834377
0.43   0.656526756645
0.44   0.65280160271
0.45   0.6494732097
0.46   0.646555425907
0.47   0.644062110788
0.48   0.642007134961
0.49   0.640404380211
0.5   0.639267739486
0.51   0.359263174919
0.52   0.358139536457
0.53   0.356484770395
0.54   0.35432278571
0.55   0.351676937659
0.56   0.348570027774
0.57   0.345024303865
0.58   0.341061460021
0.59   0.336702636606
0.6   0.331968420264
0.61   0.326878843916
0.62   0.321453386758
0.63   0.315710974266
0.64   0.309669978193
0.65   0.303348216569
0.66   0.296762953703
0.67   0.289930900178
0.68   0.282868212858
0.69   0.275590494883
0.7   0.268112795671
0.71   0.260449610917
0.72   0.252614882594
0.73   0.24462199895
0.74   0.236483794516
0.75   0.228212550094
0.76   0.219819992768
0.77   0.211317295898
0.78   0.202715079122
0.79   0.194023408354
0.8   0.185251795787
0.81   0.17640919989
0.82   0.167504025412
0.83   0.158544123377
0.84   0.149536791088
0.85   0.140488772125
0.86   0.131406256344
0.87   0.122294879881
0.88   0.113159725148
0.89   0.104005320835
0.9   0.0948356419096
0.91   0.0856541096159
0.92   0.0764635914766
0.93   0.0672664012912
0.94   0.058064299137
0.95   0.0488584913689
0.96   0.0396496306188
0.97   0.0304378157966
0.98   0.0212225920893
0.99   0.0120029509616
1.0   0.00277733015567


==> reservoir modeling/plot/con_sigma_0.06.txt <==
x   tf1     tf2     tf3    tf4
0   17.6468418863   38.4010286969   72.4901482139   100.393725443   
1   16.9947465066   37.5586029438   66.3662280162   100.112975874   
2   16.5092778691   36.5033018035   65.6998687975   98.8354385649   
3   16.3189185154   36.3284275554   64.4822875231   95.7765845408   
4   16.1031005547   34.8544338601   63.9262090604   91.6510096275   
5   15.2097513889   34.545566079   62.455824971   89.3544507225   
6   15.0547210761   34.1166525443   59.9807111467   89.0177012128   
7   15.0096957237   33.5663610013   59.6723588487   88.5786000006   
8   14.9956712426   33.1872024041   59.3016827547   86.4170170429   
9   14.9351609448   32.4566528342   59.103256861   85.6071520532   
10   14.7546639682   31.733306887   56.8733922867   84.0700043267   
11   14.7155330875   31.4520516266   56.1058902613   83.7924959498   
12   14.5931619921   31.376964701   55.666443258   83.5677121443   
13   14.1523647023   31.0894431263   55.4417686695   83.4555695831   
14   14.051709766   30.9226082033   55.0434922963   81.1493377894   
15   13.9844610596   30.8953652239   54.5680105668   80.9510085559   
16   13.9602724266   30.1596752366   54.1204211868   80.587744863   
17   13.7812496108   30.118442845   53.734685487   80.2290703731   
18   13.7692147948   29.9797883807   53.0403780837   78.7813193895   
19   13.6648654494   29.8038855125   52.4583323908   78.5037368187   
20   13.5779727846   29.583567142   51.7569323882   77.2095852033   
21   13.4734272151   29.3920210009   51.6461678021   76.560770801   
22   13.3561103243   29.1339546817   50.6082548073   76.1012562346   
23   13.2979905228   29.0054620798   50.0089745703   75.2355630912   
24   13.2099825344   28.7515952772   49.7543149617   74.8715245625   
25   13.1706623849   28.7105667557   49.6539453499   74.7196956946   
26   13.1600753747   28.5193863825   49.5089477022   73.338839362   
27   13.1340585159   28.3246154274   49.306194262   72.339234964   
28   12.9265864851   27.7684510252   49.2351418049   71.9076529768   
29   12.8626756926   27.5519759263   47.6677589877   70.9413639949   
30   12.7814178802   27.4091475113   47.3785003475   70.9270163973   
31   12.6654629759   27.3601150905   47.2714353747   70.8622998766   
32   12.6518602142   27.3136678156   47.1344458949   70.3482536903   
33   12.4960175574   27.2825987269   46.5808564127   69.9720809784   
34   12.4229579501   27.0815879228   46.4518754543   69.4510219993   
35   12.396775208   27.0113348413   46.0859129292   68.7180849741   
36   12.3645279905   26.8404776527   45.9559683698   67.7121997589   
37   12.3220892458   26.6184292103   45.6498519336   67.2715822204   
38   12.2323362749   26.4640056497   45.6347811299   66.2374245037   
39   12.1963813237   26.2907221202   45.2941781086   65.743200151   
40   12.115172012   26.1602501085   44.9760441768   65.4334461254   
41   12.0891615258   25.9212747599   44.8256002706   65.1401889841   
42   12.0691110858   25.6498141962   44.2115816227   64.9834141497   
43   11.9382313073   25.4261812398   43.8686893092   64.3722397423   
44   11.8098086467   25.288770127   43.499636631   63.7345434965   
45   11.7564021183   25.2030080302   43.102821725   63.724052997   
46   11.7375321068   25.2027695529   42.8597699222   62.8004042196   
47   11.594288303   25.1334667049   42.4593004327   62.7750437161   
48   11.5411535553   25.0121209827   42.3949129478   62.385978768   
49   11.5309265841   24.81817063   41.8387100656   62.2745080895   
50   11.4939711972   24.6473305807   41.378229199   62.0404464704   
51   11.3007670415   24.6126668216   41.1981278971   61.659769185   
52   11.2422960806   24.3902439856   41.053527721   61.5186121695   
53   11.2196059826   24.3339067205   40.9618179096   61.0740390367   
54   11.151903855   24.3339067205   40.5186477131   61.0560159585   
55   11.1120419656   24.2522850068   40.2519467028   60.5639914455   
56   11.1035568894   24.1590265888   40.1564116559   60.5293260398   
57   10.9911896879   23.3810712188   40.0194035141   60.3922789511   
58   10.9144535498   23.3620323061   39.9986936154   59.7614246614   
59   10.8943297186   23.3110091759   39.8889730104   59.2062392151   
60   10.845205423   23.0900499129   39.309464763   58.9350211073   
61   10.8403614071   22.8078360119   39.0358723864   58.2329675676   
62   10.7847008609   22.6890225947   38.9589816873   57.9194725539   
63   10.750754657   22.5435992988   38.6911526776   57.8245157279   
64   10.7099593797   22.5264578945   38.241316241   56.8840806659   
65   10.6520348418   22.4647164547   37.6704248377   56.6649088015   
66   10.5686125192   22.3045358681   37.5202569652   56.5016440568   
67   10.5638802244   22.3011975618   37.3204102702   56.347614619   
68   10.5055919367   22.2050432532   36.9529067804   56.347614619   
69   10.420506504   22.1920729115   36.7773756203   56.3143885376   
70   10.4097588085   22.0207990536   36.7614513703   56.0274378036   
71   10.3544489823   21.7868599229   36.5554717986   55.8926818747   
72   10.3183075195   21.5599534605   36.3889219098   55.3268020958   
73   10.3048307342   21.4978124109   36.3017358068   55.2622094201   
74   10.3021006153   21.4576960864   36.0873857306   55.1562658973   
75   10.2311294249   21.4039358919   35.8660989549   54.7067773852   
76   10.1520239614   21.3527628961   35.7856273869   54.2799846975   
77   10.0907229684   21.1796966806   35.5983922274   54.0318151678   
78   10.0774356866   21.0609199448   35.5052057584   53.8038044054   
79   9.98301269952   20.9692911426   34.9519953488   53.5863213801   
80   9.91867085895   20.8148887654   34.7846070387   53.1356185843   
81   9.89535693534   20.8148887654   34.7263144919   52.7356562663   
82   9.82142168748   20.6162307196   34.6853982654   52.6742331329   
83   9.8035342645   20.3812771685   34.4225166117   52.1071773306   
84   9.79258203892   20.2416909512   34.3527803514   51.8974500449   
85   9.77177004592   20.1208180419   34.2786202628   51.5830448375   
86   9.7596388722   20.1085878502   34.2450543393   51.5314617124   
87   9.67185239001   20.0066860672   34.1208797354   51.3027378006   
88   9.66828335371   19.991712842   33.9941912833   50.9508528332   
89   9.56245680072   19.9308982474   33.960976517   50.9040888377   
90   9.53053794685   19.81103452   33.9066097256   50.7681713407   
91   9.49561889456   19.7779249392   33.6036907916   50.1580575681   
92   9.45168192395   19.6604729044   33.47590762   49.7590292951   
93   9.43086354667   19.5592695034   33.2971443636   49.4458318551   
94   9.42107977145   19.3920463584   32.9423071827   49.3651387411   
95   9.39525746609   19.3752851263   32.8546531628   49.2787788707   
96   9.39281566126   19.2103941101   32.4176736342   48.7785175084   
97   9.35717283852   19.0976461118   32.3967721387   48.4804307403   
98   9.35717283852   18.9977054354   32.3134167638   48.2284291579   
99   9.32528586472   18.9095251261   32.2228391013   47.9198921244   
100   9.303029982   18.8486534511   31.979785594   47.395630073   
101   9.27639641523   18.6403702078   31.7742864497   47.2759201332   
102   9.23377505604   18.5601578614   31.7604919472   47.0371652047   
103   9.23010140913   18.5597992826   31.7604919472   46.9399833071   
104   9.20527771001   18.4812689674   31.5917484891   46.116985533   
105   9.14472006844   18.3453270294   31.5219499189   46.0159127311   
106   9.05090693421   18.3121578628   31.4695977436   45.8537747013   
107   9.0420141427   18.2171160279   31.3696981839   45.3730079544   
108   8.97325527778   18.1106911879   31.3184869471   45.3708077938   
109   8.96318440228   17.9628348487   30.9635710457   45.2107530485   
110   8.95052356983   17.9597148462   30.846780272   44.9955672249   
111   8.86468174204   17.6549323178   30.7041513552   44.7720971136   
112   8.85720920731   17.641098196   30.4262373979   44.5307138437   
113   8.78052808435   17.5719713927   30.137340073   44.4753846455   
114   8.74876094096   17.4492345043   30.0649798874   43.965984007   
115   8.74246221041   17.4190294608   29.7919494804   43.6020552569   
116   8.73595806511   17.2890234653   29.7047402253   43.4764605567   
117   8.72360938402   17.2427836667   29.6022654623   43.4464048481   
118   8.72052833068   17.2204279542   29.5376813201   43.161746813   
119   8.6608010748   17.2023450502   29.2865506895   43.0185512882   
120   8.57063300292   17.15858552   29.2865506895   42.9809247939   
121   8.54807518289   17.141129687   29.2064583718   42.8296205587   
122   8.52528533391   17.0182305112   28.9850833189   42.7518377803   
123   8.51721898933   16.977668996   28.8426908932   42.3370569015   
124   8.47964527937   16.7701202856   28.6866789865   42.0884236677   
125   8.46360233913   16.7472854866   28.6517783653   41.8452296896   
126   8.45396376598   16.6451572082   28.4400169192   41.6155927657   
127   8.43060613107   16.5993843867   28.3091966603   41.518259343   
128   8.37856204377   16.498588505   28.2118465844   41.3048867255   
129   8.29728576452   16.330293164   28.1348737521   41.0852708428   
130   8.28697282968   16.3267373273   28.0680907881   40.9252916139   
131   8.27280543554   16.1634788971   27.7775187328   40.6419677619   
132   8.23278303753   16.1172226787   27.6612354832   40.6062773701   
133   8.22308609519   16.0037256896   27.3119646329   40.3424581808   
134   8.20203480199   15.9546629195   27.1712183769   39.9228529736   
135   8.1494198112   15.9289412518   27.1606849449   39.5383457992   
136   8.1296067472   15.7990199574   27.0157635683   39.4075020215   
137   8.11539152939   15.5553317294   26.8570013429   39.3851822285   
138   8.10536245555   15.4776995818   26.6981695465   38.9923366802   
139   8.06570320211   15.4509741325   26.6278351729   38.9869138424   
140   8.05628868079   15.3271739984   26.5623876499   38.5296682587   
141   8.00064562705   15.3190918211   26.5162082855   38.5135625319   
142   7.95883055735   15.1958971882   26.4945746882   38.5135625319   
143   7.93578588424   15.1958971882   26.3715379399   38.4765131137   
144   7.88328480839   15.1596239898   26.3132354469   38.1076484616   
145   7.86808175844   15.024033002   26.1975266891   38.0496596735   
146   7.86720553853   14.9592903194   25.9783277198   37.8196272788   
147   7.85789380678   14.8346701505   25.8778113041   37.4705916701   
148   7.80387445043   14.7764385848   25.5707738689   37.1002329534   
149   7.79599266407   14.6602309219   25.3714855708   37.0283706676   
150   7.75004875852   14.5586769815   25.239296772   36.964417534   
151   7.74344108371   14.4781505532   24.9921371751   36.7119537244   
152   7.73374105372   14.4257714199   24.8749280836   36.7119537244   
153   7.72703273465   14.42399256   24.8417984202   36.6028932791   
154   7.69746571893   14.3742693063   24.8417984202   36.5208688801   
155   7.6915991822   14.2886401252   24.7405045125   36.3669270413   
156   7.68248664701   14.2567584138   24.5517552587   36.2330862932   
157   7.60590912948   14.2259923022   24.5517552587   35.9444315941   
158   7.59739821027   14.1030685155   24.3746222264   35.6598189771   
159   7.56181521145   14.0882581851   24.2758077395   35.4586164215   
160   7.55889924688   14.0380619483   24.138759069   35.4576858155   
161   7.52114838892   13.9976125566   23.9103422897   35.3370600834   
162   7.51692296492   13.9976125566   23.8128251905   35.3243008784   
163   7.51154058848   13.903995948   23.7409954385   35.1423208506   
164   7.50409610124   13.8062128494   23.5952226214   34.9750627275   
165   7.41301865112   13.7882403658   23.4756397769   34.8576622732   
166   7.40792057824   13.7396861464   23.449951978   34.5832401192   
167   7.36420573877   13.6689424428   23.2023313517   34.5824389434   
168   7.36350891747   13.551344624   23.1638002232   34.5484675957   
169   7.36350891747   13.5507557446   23.1137035177   34.2679841224   
170   7.33030199458   13.4918444285   22.939388371   33.8810182826   
171   7.329357591   13.4431671137   22.8966884414   33.6941047546   
172   7.29263825251   13.4416520032   22.7507061737   33.6941047546   
173   7.27312681133   13.3710887636   22.6335270478   33.6115158713   
174   7.2451507192   13.3015600427   22.5011905974   33.3965053904   
175   7.23664151348   13.2667892948   22.2493071708   33.2845208612   
176   7.22772437079   13.1629600632   22.152951178   33.2210974647   
177   7.18575784685   13.02763381   22.080165172   33.2210974647   
178   7.17697454741   12.9574506548   21.8969803322   33.0054963272   
179   7.14800145312   12.9299170761   21.8108389512   32.9570001836   
180   7.13363506991   12.9000569141   21.7102928142   32.7103933459   
181   7.12102085404   12.7784607732   21.5511985157   32.4995628393   
182   7.10664261256   12.6532867797   21.5251671927   32.2999425859   
183   7.1011325967   12.6178123557   21.4339256444   32.2240104308   
184   7.0468631707   12.5952317366   21.3456301999   32.1088851073   
185   7.02392632653   12.503108991   21.0318869182   32.0484613787   
186   7.02392632653   12.4843059146   20.9970029237   31.8700202084   
187   7.00174924777   12.4502708877   20.9907943402   31.403365304   
188   6.99573419699   12.4146585997   20.8541741326   31.3068407577   
189   6.97480796224   12.3596716764   20.7480884304   31.1918959725   
190   6.96308575999   12.3004830922   20.6812807084   31.1735401716   
191   6.95000207648   12.2703737105   20.6080601623   30.8559032853   
192   6.91807916532   12.1419641295   20.4609183339   30.8465964406   
193   6.89488116615   12.1393365672   20.3989749747   30.6938847306   
194   6.87759091292   12.0471565418   20.288076558   30.6141144058   
195   6.86530499242   12.0272278639   20.1858896496   30.5466822927   
196   6.85572487082   12.0006144489   20.0284965996   30.4969981517   
197   6.83281278333   11.9423821798   20.0245132741   30.0823201365   
198   6.81266227669   11.8689817024   19.9126355488   30.0039238051   
199   6.81009193108   11.8368907925   19.8013567424   29.9272225366   
200   6.79203793664   11.7755949818   19.669219403   29.8029187512   
201   6.76301023556   11.7528486942   19.6684701374   29.7085302067   
202   6.74648646797   11.7193525006   19.6059209514   29.6744996323   
203   6.7316127505   11.6310763424   19.3318345987   29.5439828795   
204   6.7316127505   11.5512853113   19.2495488883   29.4905758776   
205   6.71689009657   11.4650123703   19.1918713885   29.3859334456   
206   6.70826346812   11.4081263909   19.1361004071   29.2636764815   
207   6.68808229428   11.4071538909   18.9876398816   29.1492937679   
208   6.66080403992   11.3420686699   18.9876398816   29.0414321174   
209   6.64805790594   11.3053549249   18.9335437122   28.868012159   
210   6.6354782577   11.2984337774   18.6491147946   28.717585957   
211   6.63153901006   11.292744698   18.6138077173   28.6973215987   
212   6.60668868887   11.1672363312   18.5318821177   28.6348226399   
213   6.59463131745   11.1239073141   18.4604618669   28.208014381   
214   6.59123302598   11.0902548374   18.3453889311   28.1122477516   
215   6.57322588214   11.0902548374   18.2756452755   28.1034336821   
216   6.54672097002   10.9995016425   18.1871825989   28.1012205509   
217   6.53823370322   10.9069076036   18.1799752696   27.8679128073   
218   6.53608255825   10.8281581411   18.0766386486   27.8081673455   
219   6.5226135257   10.739892689   18.0035115164   27.6634821005   
220   6.52089470584   10.7366931842   17.9992490349   27.4035883792   
221   6.50767526535   10.7134556294   17.9024813957   27.2116818771   
222   6.50734003958   10.7053612828   17.8783881447   27.1929031388   
223   6.49138462125   10.6701652982   17.8618628923   27.1116431185   
224   6.48400725743   10.6263851372   17.7444284501   27.1098770098   
225   6.44830282382   10.5187028088   17.7401405453   27.1064517927   
226   6.44552528695   10.4931102666   17.6852122387   26.5176085296   
227   6.44243783853   10.4488481799   17.6529256316   26.3063269121   
228   6.43650463692   10.4374626136   17.4550347526   26.2172201175   
229   6.43460242129   10.3840382214   17.3937918758   26.1807138846   
230   6.43273414707   10.2589899475   17.2587173487   25.9382009305   
231   6.43027972527   10.2110349532   17.2518772069   25.795931368   
232   6.42090654321   10.1960857888   17.1602629479   25.7300051427   
233   6.41991708345   10.1494818382   17.1215383716   25.6656193917   
234   6.41365685467   10.1398818231   16.9677874907   25.6112873631   
235   6.40119539232   10.1187341618   16.9677874907   25.4753693472   
236   6.39431399222   10.0597877373   16.8617039423   25.3011162057   
237   6.39336198272   10.0178948871   16.6872183985   25.2564967635   
238   6.38698909652   9.99937333442   16.58183196   25.2082732929   
239   6.38365414431   9.92351572364   16.5804386781   24.9867291331   
240   6.38333232564   9.85273207936   16.4923160712   24.8933415507   
241   6.37756060519   9.82722280309   16.3567216682   24.8933415507   
242   6.37603475952   9.81677291015   16.3074507079   24.8756022588   
243   6.34896312968   9.81181358948   16.2661810357   24.688764098   
244   6.33076106433   9.73842628613   16.2645248516   24.4749443037   
245   6.32820943325   9.72392464673   16.1605260785   24.285039826   
246   6.32658989935   9.71250606163   16.1605260785   24.0791004411   
247   6.32009022353   9.66876261792   16.145849775   23.9795676966   
248   6.31452922265   9.60039657045   16.0132228828   23.9609068996   
249   6.313068299   9.51680961318   15.9574344446   23.959437403   
250   6.3118779731   9.50708654786   15.8684016919   23.8153997738   
251   6.30106793247   9.50585478835   15.8349489931   23.7880510643   
252   6.30009414329   9.45230053883   15.7237496462   23.4412338397   
253   6.29994607734   9.41460815132   15.6428268041   23.3642549475   
254   6.2884460246   9.38829304761   15.6373150019   23.23382538   
255   6.28418098178   9.32607778337   15.5662543143   23.0665747951   
256   6.28300655481   9.29078283276   15.5154690036   23.0646837539   
257   6.28183747249   9.24863847819   15.4950860419   22.9517106484   
258   6.28151755144   9.23202235937   15.2841231404   22.9416869152   
259   6.27843837853   9.20490878417   15.1240760146   22.9038479141   
260   6.27694960897   9.20002837462   15.0976521556   22.7324944078   
261   6.26619006775   9.19506684485   15.0572244618   22.618643415   
262   6.26333587119   9.17592611112   14.9896007346   22.4067246307   
263   6.26130528342   9.17008313941   14.9569990738   22.3710044219   
264   6.25023638843   9.06149034891   14.9504981651   22.1601295831   
265   6.24769526222   9.05742616946   14.7821970501   22.1557761096   
266   6.24306168862   9.01282489702   14.757462641   21.9037862909   
267   6.23725051199   8.96818331009   14.7390655971   21.7992696482   
268   6.23207184221   8.95479768488   14.5519074717   21.7297182856   
269   6.23193802688   8.93295171234   14.4757850563   21.620615837   
270   6.22701050991   8.89155654107   14.4040590232   21.5154782867   
271   6.22688343277   8.78522510477   14.3815168496   21.4843755282   
272   6.22688343277   8.78522510477   14.3508782326   21.2702002119   
273   6.22137568901   8.77877468549   14.3241673732   21.2702002119   
274   6.21213105266   8.73505579871   14.2751872397   21.2396550462   
275   6.21098009935   8.68598349507   14.1043935145   21.1816178611   
276   6.20802997256   8.68598349507   14.0845015261   21.1412527693   
277   6.20802997256   8.65602345905   14.0312082924   21.1155314945   
278   6.19986793205   8.65303476375   14.0195811268   21.0723197848   
279   6.18909083974   8.61854962493   13.8518873183   20.7562601464   
280   6.18627518478   8.57524507696   13.8518873183   20.7396749529   
281   6.18011156691   8.56380690621   13.7922431796   20.6199862403   
282   6.17485622353   8.56340541658   13.7408367572   20.4402765444   
283   6.1747438667   8.55384108116   13.7260732129   20.4033914453   
284   6.1665461412   8.52460479657   13.717589423   20.3425835196   
285   6.16410722412   8.5221740097   13.5760122942   20.2470390419   
286   6.16148772641   8.4916226015   13.5742791952   20.1266907485   
287   6.15100319787   8.43610030318   13.4972980609   20.1203409366   
288   6.14576662365   8.38209525482   13.4876955395   20.0301775009   
289   6.13659306967   8.34743742629   13.4264029922   19.857783324   
290   6.13290299214   8.34152782503   13.3134659446   19.6580674176   
291   6.13215645843   8.31196650931   13.2261115371   19.6194600691   
292   6.13008137965   8.27790307947   13.2061216472   19.6001831498   
293   6.12823073387   8.22810565575   13.1286709593   19.4796709548   
294   6.12655567229   8.18923977282   13.1120650127   19.4440906199   
295   6.12595439624   8.18562243247   12.9940140297   19.1679500358   
296   6.11072972614   8.16376919332   12.9940140297   19.1623143702   
297   6.10789275838   8.13971708094   12.9565953741   19.0154300927   
298   6.10221578582   8.13562575595   12.8834635979   18.8996508824   
299   6.10081295607   8.07108955107   12.8633515255   18.8727760312   
300   6.09737752557   8.06154925887   12.8098660358   18.8003838252   
301   6.09494118654   8.03704193924   12.6933757607   18.7009692658   
302   6.09025057404   8.03560789167   12.6226368911   18.6181041735   
303   6.09025057404   8.02703004774   12.6130338324   18.5633841027   
304   6.08810270582   7.98600372213   12.6130338324   18.5399472054   
305   6.08682176195   7.90098907816   12.5933235823   18.3958808885   
306   6.08091094004   7.89001999975   12.4456057348   18.3841106523   
307   6.07938113416   7.87195098014   12.4306583858   18.273316044   
308   6.07861859341   7.85828127916   12.4262073444   18.1909464367   
309   6.07279203862   7.85727786281   12.3636551817   18.1721412974   
310   6.07101333782   7.84611735845   12.3283191755   18.1354553068   
311   6.070154363   7.80585288713   12.2630395568   18.1271141648   
312   6.06818252097   7.75969301535   12.1909424349   18.1084457665   
313   6.06650653549   7.70802058185   12.1577149017   17.9529112176   
314   6.06289517258   7.70802058185   12.0624281571   17.8521182973   
315   6.05973541217   7.70022379476   11.9997071411   17.8286891265   
316   6.05619120724   7.69157500169   11.9785163442   17.7821154062   
317   6.0407573384   7.62811964507   11.9109799771   17.7222228998   
318   6.03871011791   7.62811964507   11.8826827343   17.6646427408   
319   6.03489119734   7.59953473415   11.8351902623   17.6265803355   
320   6.03276560121   7.57871312103   11.808498242   17.4650401206   
321   6.02706844624   7.53272404491   11.7251378628   17.3103725485   
322   6.02575208858   7.49803711067   11.6467984984   17.2945536077   
323   6.01833848965   7.47877470683   11.6228292324   17.1396127397   
324   6.01350140197   7.46840533623   11.6173050833   16.9885647715   
325   6.01128627706   7.4430317526   11.6173050833   16.9524241699   
326   6.00919777715   7.42927456078   11.5037109208   16.8736765893   
327   6.00504132238   7.39672757353   11.4224392164   16.8233925222   
328   6.00207237762   7.39391620493   11.3440717354   16.7414044419   
329   5.99822130505   7.33027023555   11.3002603889   16.5711608085   
330   5.98798055327   7.32299905464   11.2719353938   16.5711608085   
331   5.98794593244   7.30120679861   11.2318110072   16.5326710961   
332   5.98444095128   7.27345432488   11.186322923   16.5263071353   
333   5.9841846027   7.25274283658   11.1224156922   16.4477640239   
334   5.97848039593   7.24065642413   11.0938390556   16.4470296041   
335   5.97448603717   7.22776377521   11.0938390556   16.300907758   
336   5.96941836951   7.14783179371   11.0312934322   16.1953421006   
337   5.96919690342   7.13170429923   10.9540926665   16.1364683852   
338   5.96776255326   7.13170429923   10.8810903322   16.1364683852   
339   5.96223013395   7.12068547821   10.8588625782   15.8935270015   
340   5.95958640545   7.09890223893   10.8463687955   15.8889614621   
341   5.95532519307   7.0963862417   10.737934179   15.8152443637   
342   5.95507404453   7.07500581916   10.7058357487   15.6767612619   
343   5.95031466912   7.05541207707   10.7058357487   15.5631658713   
344   5.94746005332   7.03615944292   10.6330544221   15.5043100434   
345   5.94402766405   7.02677837955   10.6145294021   15.4614373324   
346   5.94334508069   7.00939139282   10.5515990631   15.4210104514   
347   5.94099526487   6.96346571663   10.5043020142   15.2994704976   
348   5.93940250035   6.94476022337   10.4389667414   15.2130004179   
349   5.93806017901   6.92639383836   10.4205229177   15.18880603   
350   5.93788479908   6.92639383836   10.2812927101   15.1615983393   
351   5.9359229542   6.88586294651   10.1982445588   15.1061061437   
352   5.93355597514   6.88160274923   10.1622267947   15.0756422964   
353   5.93221590714   6.8477061639   10.1622267947   14.9787398469   
354   5.92927699534   6.80877455387   10.1537441079   14.8831803418   
355   5.92715434061   6.80690752978   10.0394022303   14.7685856575   
356   5.92598754912   6.77472534592   10.0394022303   14.7632642492   
357   5.92332201798   6.77141931223   10.0221558615   14.6980350823   
358   5.92332201798   6.7470415918   9.98535080486   14.6784982482   
359   5.92116273895   6.73163363171   9.97464266326   14.6169334351   
360   5.92060506135   6.72116948621   9.93760709611   14.5953390242   
361   5.91782913422   6.69168189955   9.91711419748   14.5850807878   
362   5.91376162163   6.68964306647   9.88273238471   14.4277541111   
363   5.91142654215   6.68964306647   9.8510732289   14.4277541111   
364   5.9092348619   6.64014992626   9.83807470465   14.4152723191   
365   5.90194159401   6.63153901577   9.80610059382   14.3355285489   
366   5.90048962838   6.62970377476   9.70064580412   14.2925347668   
367   5.89646045814   6.62177310708   9.69189109712   14.2925347668   
368   5.89575034339   6.60865924354   9.6489998166   14.2298115839   
369   5.89427317454   6.60865924354   9.63864890985   14.1284728113   
370   5.8939486387   6.60668845435   9.58388644837   14.0164382691   
371   5.88989995909   6.59123303389   9.52453643356   13.8865059287   
372   5.885942134   6.54837786003   9.49384273934   13.8865059287   
373   5.8857590392   6.54837786003   9.47481356081   13.8065679982   
374   5.884450007   6.53608255809   9.44299132104   13.8065679982   
375   5.88095093077   6.53070995751   9.43837488239   13.8033948062   
376   5.88066040921   6.52289710549   9.33339101638   13.780994779   
377   5.8785382041   6.51236173996   9.30725242028   13.7041095871   
378   5.87831736432   6.50734004195   9.25655729764   13.6332510398   
379   5.87476189683   6.50099155243   9.25131146316   13.5786083278   
380   5.87296221871   6.4936072895   9.20787765587   13.5786083278   
381   5.87279836004   6.49138462125   9.20787765587   13.4804395643   
382   5.87110173407   6.47868639831   9.18707074699   13.4076934927   
383   5.86477265609   6.47497520797   9.08805061347   13.3810868154   
384   5.85785061531   6.45391379476   9.0363480729   13.3810868154   
385   5.85785061531   6.44552528577   9.00416069342   13.3305554618   
386   5.85532146925   6.43650463692   8.99133092475   13.2887105796   
387   5.85482149312   6.43273414707   8.98342212352   13.2260362682   
388   5.85076027577   6.4324165577   8.88647980195   13.103182512   
389   5.85034305038   6.43065640162   8.82881099616   13.0787550301   
390   5.84908384195   6.42162006768   8.81422664739   13.0502709985   
391   5.84749850839   6.40539366234   8.79782477016   13.001672613   
392   5.84676627268   6.40215230412   8.7922916026   12.9815637414   
393   5.8455102272   6.38698931064   8.76353733715   12.8711478812   
394   5.84204871546   6.38365630086   8.71733609599   12.8455645446   
395   5.84100552564   6.38333232476   8.66794306593   12.7022817779   
396   5.83707718835   6.368003401   8.64757744566   12.6493182821   
397   5.8351881326   6.35219027711   8.62300154365   12.5734431612   
398   5.83446039199   6.3411169577   8.61884752351   12.5719015375   
399   5.8330955705   6.34017146951   8.57137269586   12.5719015375   
400   5.82888822087   6.34017146951   8.50616288133   12.5295786635   
401   5.82653732757   6.32820943333   8.49836572603   12.4574573871   
402   5.8237033417   6.32009022366   8.46397560449   12.4333702284   
403   5.82353827737   6.31453476059   8.43380133261   12.387782365   
404   5.82158650588   6.31356157715   8.3967919073   12.31483203   
405   5.82050639489   6.31306828771   8.39157424222   12.3094063322   
406   5.81978270483   6.3105842244   8.32633396276   12.195423622   
407   5.81335249938   6.30009414858   8.30251749075   12.1768284793   
408   5.80877165683   6.29995113845   8.28639808592   12.1305836494   
409   5.80877165683   6.297560653   8.28363776125   12.0705998496   
410   5.80524949334   6.28335315528   8.25611278367   11.9866174746   
411   5.80359293371   6.28185183723   8.24275893814   11.9361421404   
412   5.80304605184   6.28151697131   8.21569397389   11.8769435154   
413   5.8023031412   6.27843841434   8.17946117386   11.8518108717   
414   5.80147710988   6.27694973825   8.15190960711   11.8390363918   
415   5.80082215149   6.27402607663   8.10848071886   11.7389420285   
416   5.79754648258   6.26333366323   8.05105757783   11.7389420285   
417   5.79693222636   6.25080157824   8.03816620447   11.7375043874   
418   5.79295156703   6.25075573309   8.03016461397   11.6957876794   
419   5.79268230604   6.24124723007   8.02395695592   11.5478661339   
420   5.79087682248   6.23725051199   7.9705903202   11.5478661339   
421   5.79052660795   6.23638219013   7.9705903202   11.5014624882   
422   5.7857076191   6.2320783901   7.96764574082   11.4117104053   
423   5.78146549865   6.2280242114   7.93895803586   11.3789587595   
424   5.78146549865   6.22701050991   7.91675132718   11.3412772329   
425   5.78013747457   6.22137568987   7.87794529471   11.287531726   
426   5.7799264838   6.21590017353   7.83608563572   11.163703186   
427   5.77907991566   6.21235215905   7.77790267455   11.163703186   
428   5.7782005192   6.21098010063   7.77347221462   11.1547637325   
429   5.77605856367   6.20780486205   7.72187668569   11.1547637325   
430   5.7734484958   6.2069147125   7.71270465609   11.1478674898   
431   5.77044144966   6.20149950634   7.67619664623   11.1478674898   
432   5.76452724682   6.19986792636   7.65258269786   11.0270896416   
433   5.76417665083   6.18650548631   7.63574372695   11.0207276417   
434   5.76316628355   6.18011192734   7.62796434353   10.9116688193   
435   5.76054811416   6.17862602066   7.60939650385   10.8652215054   
436   5.75986481077   6.16836694572   7.59421225212   10.8314843194   
437   5.75716530483   6.16654643163   7.56981133373   10.7854656881   
438   5.75524485968   6.16410722412   7.53519831324   10.777427238   
439   5.75308259822   6.15788637233   7.49890236693   10.7660617984   
440   5.75206008921   6.15104559792   7.47652106748   10.6904328804   
441   5.75123725183   6.13290689311   7.43471468447   10.6904328804   
442   5.74995774383   6.13215661443   7.40980782487   10.5845939911   
443   5.74736166432   6.13073662834   7.3761762045   10.47720866   
444   5.74587419282   6.13024027118   7.35410815062   10.4419178815   
445   5.74487690116   6.12680699185   7.3489367338   10.4353915951   
446   5.74446131611   6.11900113914   7.30517686047   10.4062769342   
447   5.74120610283   6.11241921094   7.29133701176   10.3450150348   
448   5.74022734699   6.10787109249   7.29133701176   10.3020985275   
449   5.73882619028   6.1054199011   7.2789727466   10.283002449   
450   5.73634238913   6.10134015304   7.26678403127   10.283002449   
451   5.72925053975   6.09726057948   7.26678403127   10.213305127   
452   5.72886773403   6.09492098585   7.24087337919   10.1176345795   
453   5.7285093137   6.09289658968   7.19557341368   10.0949092522   
454   5.72586919243   6.08975356949   7.14200425934   10.0444835309   
455   5.72272575479   6.08583376071   7.1293388245   10.0277679001   
456   5.72167767506   6.08562292253   7.11108297205   9.97802923522   
457   5.72028268054   6.07945275286   7.09588193913   9.96143118054   
458   5.71952162998   6.07523406639   7.0558283881   9.87102286699   
459   5.71824959587   6.07111600607   7.01137257071   9.86605437269   
460   5.71695926678   6.06857916239   6.97787364696   9.81350317168   
461   5.71554818926   6.06650653587   6.96180915069   9.78576347576   
462   5.71428242813   6.06574492285   6.96180915069   9.75496427851   
463   5.71310492409   6.0623871465   6.89644775552   9.74944771282   
464   5.71008354333   6.05973541206   6.89146850487   9.72178095266   
465   5.70548592934   6.04739705479   6.86357748986   9.69237933342   
466   5.70522424502   6.04250562297   6.84596546767   9.50825470687   
467   5.703632915   6.04075733801   6.82763796595   9.50755302066   
468   5.70304755056   6.03710872442   6.78926857391   9.43497721072   
469   5.70245985368   6.02693990864   6.78334231309   9.38039453433   
470   5.70173136422   6.02648110369   6.75488795958   9.33608448157   
471   5.69952060488   6.02575138474   6.75488795958   9.29728318836   
472   5.69952060488   6.02039089957   6.75410730653   9.29728318836   
473   5.69709311098   6.01833854493   6.7131253195   9.26800456195   
474   5.69640739405   6.01821869483   6.7131253195   9.25055098657   
475   5.69445806381   6.01350266223   6.67149349481   9.25055098657   
476   5.69188304691   6.01128627779   6.66031217817   9.20662299949   
477   5.68273792298   6.00513020518   6.65730274318   9.14496928032   
478   5.67934380549   6.00205373213   6.6315389803   9.10248730415   
479   5.67934380549   5.99771685392   6.61880125833   9.09902523874   
480   5.67739943369   5.98954120901   6.60669229615   9.09902523874   
481   5.67563991347   5.98797905473   6.59654087141   9.01981355959   
482   5.67482986319   5.98587408067   6.59654087141   8.94528763303   
483   5.67330368969   5.96979955221   6.59123303233   8.94528763303   
484   5.67259764463   5.96873532539   6.59028453732   8.90796460368   
485   5.6722702753   5.96226100492   6.59028453732   8.84988626892   
486   5.67161560524   5.96222914843   6.53948024543   8.83978409089   
487   5.67094306134   5.95830385942   6.53608256838   8.79172720699   
488   5.66732312227   5.95708424881   6.53478142073   8.7800237032   
489   5.66613829836   5.95477191766   6.52799743393   8.76308575933   
490   5.66502626199   5.95032676906   6.51968257925   8.74132712801   
491   5.66344966315   5.94868752075   6.51148357317   8.7276191375   
492   5.66133911767   5.94868752075   6.50734004595   8.7276191375   
493   5.66007377788   5.94352331613   6.49667868782   8.7132787729   
494   5.65979518996   5.94101133389   6.49138462125   8.6675309255   
495   5.65915538037   5.94046779081   6.48171179832   8.65368626875   
496   5.6581904549   5.93816698478   6.46004548483   8.63964177766   
497   5.65483315671   5.93788394503   6.45663167886   8.60437117491   
498   5.65457393294   5.93356138049   6.44584510192   8.57232755877   
499   5.65089187021   5.93219907632   6.44552527209   8.52087248934   
500   5.64966726612   5.93202149317   6.43650463692   8.48679160828   
501   5.64966726612   5.92938555003   6.43273414707   8.48679160828   
502   5.64923768061   5.92588833091   6.42927072934   8.47642269677   
503   5.64658071124   5.92116580431   6.42740974076   8.42346872333   
504   5.64555127308   5.92075106965   6.41661256012   8.39924105958   
505   5.64253636511   5.91782979453   6.39904938054   8.32389134459   
506   5.63798814693   5.9137577859   6.39904938054   8.31411573743   
507   5.63718532363   5.9114296987   6.39225541597   8.25760931817   
508   5.63543387225   5.90859352214   6.38698021275   8.24924666784   
509   5.63325377151   5.90859352214   6.38358973766   8.24924666784   
510   5.62799509261   5.90197111384   6.38333231969   8.2031130716   
511   5.62648195735   5.90048985294   6.36667960783   8.1806465214   
512   5.62563647482   5.90034223674   6.33761649512   8.15121709466   
513   5.62012098729   5.89575692998   6.32820943222   8.14589580467   
514   5.6164868261   5.89413519988   6.32009022507   8.11876588382   
515   5.61501071971   5.88988953746   6.31459459462   8.06147756064   
516   5.61278606237   5.88594248706   6.31306826699   8.06147756064   
517   5.61207009634   5.88576125501   6.3051292448   8.02697832969   
518   5.61151045979   5.88475519519   6.30009424612   7.96090290558   
519   5.6095520918   5.88475519519   6.29998759826   7.94946627208   
520   5.60624943998   5.88095080464   6.29458567675   7.94946627208   
521   5.60512159716   5.88066074356   6.28598096727   7.93727317937   
522   5.60464829931   5.87836896679   6.28415397576   7.90041693006   
523   5.60025220865   5.87301696603   6.28151757327   7.90041693006   
524   5.6001399473   5.8728639015   6.28086336341   7.89498542303   
525   5.5992815324   5.8708564827   6.27843862727   7.80363765661   
526   5.5959484201   5.86477432832   6.27694948396   7.79873874091   
527   5.59499337131   5.85550204649   6.26333259107   7.7836751718   
528   5.59012858728   5.85489074872   6.2551078615   7.7336452126   
529   5.58942864531   5.85489074872   6.24939485564   7.68049979013   
530   5.58852543574   5.85482184153   6.24266627748   7.66594749166   
531   5.58565694388   5.8499907934   6.24266627748   7.6364330301   
532   5.58461396996   5.8491071056   6.23725051203   7.61282387656   
533   5.58219065166   5.84784171719   6.23220643651   7.59404864775   
534   5.58118717885   5.84644710703   6.22701050991   7.51775217924   
535   5.57755383752   5.84289883587   6.22137585679   7.47637758472   
536   5.57755383752   5.84211710042   6.22090014088   7.46885224721   
537   5.57570312791   5.84100558072   6.22090014088   7.43494590618   
538   5.57401760014   5.83709490257   6.21423440201   7.42651355033   
539   5.57352935699   5.83514519085   6.21314760969   7.37103158706   
540   5.57281430184   5.83446081003   6.21098010226   7.36857131619   
541   5.57087031077   5.83015799676   6.20695800517   7.3257119494   
542   5.56971616095   5.82843729034   6.19986793112   7.29945966231   
543   5.56764285459   5.82566962352   6.18612549257   7.28249428789   
544   5.56663901775   5.8233593763   6.18011240572   7.25698554802   
545   5.56620759341   5.8233593763   6.16654673095   7.23596463964   
546   5.5657408744   5.82157830062   6.16410722416   7.18613966454   
547   5.56213008036   5.82050929528   6.16199866   7.15259911049   
548   5.56213008036   5.81742520727   6.15140179642   7.14608877872   
549   5.55869396142   5.8143879284   6.15140179642   7.14608877872   
550   5.55751796747   5.80557968589   6.15110307208   7.13226443367   
551   5.55589207946   5.80557968589   6.13861470972   7.13226443367   
552   5.55427517015   5.80446911605   6.13697092602   7.11221883088   
553   5.55380939736   5.80416358716   6.13286938504   7.08482028129   
554   5.55310281604   5.80358989103   6.13215556004   7.03116618792   
555   5.55003538476   5.80083032583   6.12745321241   7.02397584166   
556   5.54766219954   5.79936761801   6.12331388128   6.99282775607   
557   5.54616687794   5.79695406391   6.12041446357   6.97896138486   
558   5.54122566097   5.79270179617   6.12041446357   6.97896138486   
559   5.53958741296   5.79126050879   6.11719627095   6.97186386725   
560   5.53958741296   5.79068735917   6.11537983114   6.91251754489   
561   5.53699564187   5.78574855258   6.10890373785   6.89681183116   
562   5.53650830394   5.78275869523   6.10647569451   6.88494505254   
563   5.53562037052   5.78275869523   6.10151428608   6.88494505254   
564   5.53218679204   5.78037774213   6.097267676   6.84742180481   
565   5.53076076923   5.78017504425   6.09492705375   6.84742180481   
566   5.53028266082   5.779208233   6.09144665229   6.81357665441   
567   5.53028266082   5.77820833864   6.08803241884   6.7775897021   
568   5.5297579498   5.77612337393   6.08655252117   6.76355066285   
569   5.52804532962   5.77470870667   6.07950903584   6.76355066285   
570   5.52782635387   5.77433449791   6.07782908621   6.75418518772   
571   5.52471149934   5.77062559538   6.0754425702   6.7255794065   
572   5.52381189816   5.76413397009   6.06889902816   6.71876390672   
573   5.52345579507   5.76376304302   6.06650653578   6.70088047082   
574   5.52161101621   5.76317721941   6.06510029954   6.68796458536   
575   5.5198077261   5.76089784201   6.06073049459   6.67797801062   
576   5.51866176341   5.75988160355   6.05973541234   6.67502651385   
577   5.51705237548   5.75710592607   6.05786141715   6.66203437961   
578   5.51705237548   5.753128276   6.04075734214   6.63153875311   
579   5.5123315811   5.75297174868   6.03261470163   6.62591625862   
580   5.51160757532   5.75297174868   6.02686564325   6.60906879748   
581   5.51002390324   5.7519596468   6.02592565723   6.60670240593   
582   5.50956036826   5.74781080967   6.02333167181   6.59123304294   
583   5.50711111439   5.74619347   6.02189468894   6.58141176399   
584   5.50563192881   5.74619347   6.01833848096   6.58120693828   
585   5.50392186162   5.744995953   6.01477989159   6.55705883599   
586   5.50218783652   5.74135235098   6.0135406255   6.54505575665   
587   5.499845814   5.74120918365   6.01128626893   6.53882043069   
588   5.49933201918   5.73653217927   6.00812214782   6.53608255603   
589   5.49698957853   5.73515698551   6.00552293278   6.52057004627   
590   5.49649373293   5.73515698551   6.00254489922   6.50734007168   
591   5.49576591617   5.72972089664   6.00203833509   6.50663172798   
592   5.49388266475   5.72926100299   5.99717914357   6.49522906759   
593   5.49128221061   5.72849419676   5.98796218903   6.49144492538   
594   5.49004012387   5.72667055658   5.98295156153   6.49138462125   
595   5.48878440872   5.72296314149   5.98295156153   6.46007869969   
596   5.48621967119   5.72296314149   5.97255438789   6.44964828832   
597   5.48550516835   5.72042361207   5.96428672774   6.44552522117   
598   5.48503820628   5.71853901872   5.96221738138   6.43852334733   
599   5.48313481884   5.71772796779   5.95787651621   6.43781653373   
600   5.48072166744   5.71772796779   5.95564356842   6.43650463692   
601   5.47870256324   5.71747511938   5.95326972811   6.43273414707   
602   5.47802870708   5.71431928747   5.95124629649   6.42472085123   
603   5.47570377265   5.71336746111   5.95027338029   6.38699473464   
604   5.47478826273   5.71112362875   5.94580128322   6.3837095031   
605   5.47379639887   5.7053608297   5.94103434944   6.38333231555   
606   5.47256703031   5.70363854825   5.94051515239   6.37317534365   
607   5.47175123358   5.70333008081   5.94051515239   6.37317534365   
608   5.46859915942   5.70242697904   5.93837631793   6.33930975385   
609   5.46764369269   5.69827079302   5.93788819426   6.32820959864   
610   5.46668347775   5.69827079302   5.93355491642   6.3275154906   
611   5.46604694508   5.69669573779   5.9322876573   6.32009024723   
612   5.46532725681   5.69623848191   5.92776657238   6.31483530243   
613   5.4622132774   5.69451270677   5.9263645059   6.313068289   
614   5.46077806473   5.68258227847   5.92170904721   6.30986083292   
615   5.4596936593   5.68071532016   5.92115702144   6.30715898377   
616   5.45721466088   5.67655446345   5.91784690932   6.30715898377   
617   5.45617400653   5.67593216061   5.91395419788   6.30285457262   
618   5.45475292874   5.67593216061   5.91361408204   6.30022988834   
619   5.45219982239   5.67363104844   5.91146379509   6.30009400192   
620   5.45119977696   5.67264999822   5.90638314802   6.28239335411   
621   5.45082375998   5.67186898491   5.90183575016   6.28151540848   
622   5.44869901209   5.67186898491   5.90049265073   6.27843891116   
623   5.44768177118   5.66929740989   5.89648099138   6.27694954839   
624   5.44274434072   5.6673308603   5.89648099138   6.26332837726   
625   5.44144365133   5.66489830692   5.8957364362   6.25710493319   
626   5.44001990307   5.66349965987   5.89421025444   6.25111928306   
627   5.43932309669   5.66329128755   5.88968314696   6.24451975086   
628   5.43864370278   5.66127157415   5.8859498008   6.23725051201   
629   5.43844681706   5.66127157415   5.88578540191   6.23244391264   
630   5.43606753862   5.6594597876   5.8809504392   6.23117067141   
631   5.43559329874   5.65893113249   5.88067648751   6.22701050991   
632   5.43482703196   5.65847781632   5.87843191793   6.2213757054   
633   5.43362202769   5.65681530149   5.87586417016   6.21909781358   
634   5.43111524857   5.65681530149   5.8753157773   6.21098010456   
635   5.42883165987   5.65433347243   5.87310872108   6.20309432631   
636   5.42807831902   5.65080123665   5.8648287648   6.20123616278   
637   5.42705800449   5.64937517554   5.86279648132   6.20123616278   
638   5.42404504325   5.64937517554   5.86279648132   6.19986793237   
639   5.41962875656   5.64707814507   5.85871547511   6.19064431553   
640   5.41962875656   5.64653921349   5.8554625634   6.18011523047   
641   5.41825753956   5.64021987953   5.85479897218   6.17560548588   
642   5.41767305749   5.63783482322   5.84870299809   6.16656089397   
643   5.41595405537   5.63688099566   5.84692644351   6.16520216758   
644   5.41595405537   5.6354713556   5.84609639539   6.16520216758   
645   5.41559129112   5.63286162044   5.8422475018   6.16410722209   
646   5.41425659894   5.62774719935   5.84100439895   6.15075436536   
647   5.41392400247   5.62471750833   5.84100092519   6.14900880104   
648   5.41010742523   5.6205036212   5.83709302022   6.14017210086   
649   5.40823678291   5.61909672143   5.8360353508   6.13286413537   
650   5.40681720576   5.61608351357   5.83575516167   6.13215543852   
651   5.40610611245   5.61193315201   5.83575516167   6.13045542644   
652   5.40366511149   5.61193315201   5.83445425743   6.12835127914   
653   5.40342276257   5.61141600251   5.82724355498   6.11566991517   
654   5.40195705331   5.60855800231   5.82578616862   6.11566991517   
655   5.4003950588   5.60512190787   5.82578616862   6.1092238587   
656   5.39775479194   5.60051012809   5.82172818313   6.1092238587   
657   5.39483415432   5.60018874442   5.8203243121   6.10147444717   
658   5.39453847179   5.59924347179   5.81887283237   6.09909270129   
659   5.39175840874   5.59846256811   5.81072800967   6.09494954367   
660   5.39081691582   5.59424834861   5.80371425697   6.09247113178   
661   5.39046252088   5.59226741885   5.80357682159   6.09085716059   
662   5.38839023147   5.59035394417   5.8008336163   6.087899003   
663   5.3870413139   5.59035394417   5.80056647805   6.0796451417   
664   5.38578395557   5.58871897022   5.80056647805   6.07907962172   
665   5.3848815571   5.58613184464   5.79752657438   6.07002060478   
666   5.38237710464   5.58475116474   5.79451851576   6.06650653605   
667   5.38198642697   5.58254299369   5.79316037692   6.05983732584   
668   5.37995205388   5.58122620203   5.79316037692   6.05973541311   
669   5.37879444066   5.58061483027   5.7918231727   6.05561884556   
670   5.37711160882   5.57486005482   5.78877397011   6.05561884556   
671   5.37623646601   5.5733739561   5.78474477235   6.05457464668   
672   5.3751230038   5.57122285316   5.78148548319   6.05457464668   
673   5.37153053533   5.57122285316   5.78148548319   6.04075723711   
674   5.36984086323   5.5698720871   5.7792072089   6.02851491309   
675   5.36764185104   5.56865706269   5.7792072089   6.02851491309   
676   5.36686117642   5.56865706269   5.77828030535   6.02686193029   
677   5.36409941967   5.56688936099   5.77800103243   6.02592830302   
678   5.36287350955   5.5644722579   5.77581800812   6.01833882588   
679   5.3610829771   5.55936065286   5.77352976227   6.01750833339   
680   5.35881909752   5.55892347566   5.76879168888   6.01364579547   
681   5.35881909752   5.55826012364   5.76550339171   6.01279972229   
682   5.35646096804   5.55479607617   5.76550339171   6.01128634635   
683   5.35475935714   5.55406714635   5.76409404489   6.00206737557   
684   5.35259738313   5.55346249972   5.76311004186   6.00040239531   
685   5.35045043035   5.55124281726   5.7609309104   5.98967770077   
686   5.34668640703   5.54992992302   5.76061748688   5.98967770077   
687   5.34516121476   5.54779642291   5.75822282488   5.98809239564   
688   5.34409545855   5.54779642291   5.75822282488   5.97624782473   
689   5.34305700042   5.54242711161   5.75699302089   5.97315302998   
690   5.34058550369   5.54242711161   5.75349765382   5.97315302998   
691   5.34058550369   5.54102597992   5.75252773857   5.962223125   
692   5.33935392676   5.54021142684   5.75003717582   5.95864014069   
693   5.33792371419   5.53759982878   5.74716494563   5.95687365266   
694   5.33703727255   5.53484920006   5.74619632829   5.95149777867   
695   5.33605863134   5.53295889705   5.74376735297   5.94626626162   
696   5.33481523996   5.5300319403   5.74261491033   5.94626626162   
697   5.33398030237   5.5300319403   5.74190696004   5.94578197875   
698   5.33272040776   5.52878342947   5.74123995919   5.94094827968   
699   5.33040584706   5.52843352734   5.74085608144   5.94027650553   
700   5.32964172666   5.52843352734   5.73636352568   5.93937225332   
701   5.32826068104   5.52782586754   5.73006951633   5.93786689463   
702   5.32674054745   5.52762935068   5.72874477492   5.93535739719   
703   5.32537276107   5.52334133307   5.72849194106   5.93350798632   
704   5.32537276107   5.52136127894   5.72098597507   5.93250732429   
705   5.32335546669   5.51970078012   5.72072206938   5.92873932646   
706   5.32131998482   5.51694928312   5.71898006632   5.92334115922   
707   5.3190570951   5.51583995495   5.71765822421   5.92211624037   
708   5.31766145248   5.5142554462   5.71424177968   5.92115830549   
709   5.31766145248   5.5142554462   5.71378164625   5.91777760199   
710   5.31573444821   5.51238186247   5.71096113891   5.91376601838   
711   5.31270719419   5.51121714431   5.70900008789   5.91168886227   
712   5.312197757   5.50938286078   5.70825824872   5.9114033025   
713   5.31090588007   5.50866491975   5.70549697747   5.90598329565   
714   5.309038985   5.50622147574   5.70549697747   5.90051988576   
715   5.30743089302   5.50259860999   5.70263321449   5.89935490256   
716   5.30626007342   5.50080706158   5.70219192197   5.89831472447   
717   5.30530120245   5.4995956199   5.69902547029   5.89801347656   
718   5.30518742828   5.49741951947   5.69712571074   5.89801347656   
719   5.30319967616   5.49741951947   5.69471295826   5.89758341089   
720   5.29991112172   5.49705720445   5.68800934974   5.89491323912   
721   5.2992944752   5.49705720445   5.68263404021   5.88939078888   
722   5.29798255103   5.49274198246   5.67956479073   5.88596883162   
723   5.29776066467   5.49174591397   5.67956479073   5.88590979623   
724   5.29609306842   5.49091923145   5.67755268418   5.88387676143   
725   5.2950235182   5.48901019674   5.67575505144   5.88096159817   
726   5.29264981165   5.48612676792   5.67439783748   5.88069960215   
727   5.29215839053   5.48388558183   5.67195174414   5.87817557732   
728   5.29125128107   5.48388558183   5.67003088015   5.87644832279   
729   5.29006180772   5.48102029602   5.66899635514   5.86480756977   
730   5.28866446733   5.48102029602   5.66899635514   5.86338166521   
731   5.28755141359   5.47908352203   5.6673225594   5.86050202383   
732   5.28699827126   5.47808773228   5.6673225594   5.85921974548   
733   5.28431948988   5.47678017745   5.66687142298   5.85485350678   
734   5.28431948988   5.47359641527   5.66514634791   5.84970875735   
735   5.28351929876   5.47217359151   5.66292106811   5.84815401532   
736   5.28212808842   5.47134603776   5.66131222625   5.84441221365   
737   5.28110935349   5.47089575179   5.65962513773   5.84441221365   
738   5.28007258243   5.46981251463   5.65939370202   5.84238828376   
739   5.27920678366   5.46892433311   5.65837832655   5.84100351603   
740   5.27862441073   5.4679026303   5.65743074995   5.83711311395   
741   5.27503317765   5.46730374707   5.65425802036   5.83688092554   
742   5.27355432226   5.46543279577   5.65026898695   5.83444392832   
743   5.27231113702   5.46327315795   5.6493476699   5.83302961213   
744   5.27161977954   5.45957824868   5.6486177314   5.82990935986   
745   5.27071697777   5.45863323329   5.6486177314   5.82462488456   
746   5.26814199498   5.45734383676   5.64051792991   5.82165462105   
747   5.26722867151   5.45587970828   5.63805234135   5.82089444596   
748   5.26683685548   5.45444118367   5.63607553725   5.81883507772   
749   5.26357050991   5.45147564821   5.63486518586   5.81883507772   
750   5.26169008285   5.45147564821   5.63203663716   5.81528204883   
751   5.26063212419   5.45015799884   5.6300121491   5.81261397674   
752   5.26063212419   5.44723675046   5.61973684207   5.81261397674   
753   5.25903420542   5.4465840672   5.61973684207   5.81077026033   
754   5.25903420542   5.44557189694   5.61640585562   5.80372147301   
755   5.25507609896   5.44528745024   5.61640585562   5.80083436186   
756   5.25344844145   5.44099124212   5.61200257171   5.79862717868   
757   5.25282890215   5.43901526351   5.60926400148   5.7965047355   
758   5.25282890215   5.43819387111   5.60533255197   5.79293374465   
759   5.25058146038   5.43660864586   5.6016309546   5.79216778961   
760   5.25013771931   5.43578563836   5.60099026535   5.79216778961   
761   5.24886867115   5.43463786878   5.60099026535   5.79137982752   
762   5.24833553581   5.43059478057   5.60033258768   5.79109507522   
763   5.24712385403   5.43059478057   5.59953252908   5.78538664308   
764   5.24602146667   5.42763771394   5.59856564159   5.78008390011   
765   5.24271898982   5.42763771394   5.59702684956   5.77997244554   
766   5.23957638082   5.42467954328   5.59454977881   5.7787758299   
767   5.23957638082   5.42467954328   5.59015988616   5.77821753924   
768   5.23750519174   5.42301688835   5.5898788644   5.77591590072   
769   5.23603659713   5.42115151612   5.5888506284   5.77304446384   
770   5.23603659713   5.41844130183   5.58493407963   5.76576094929   
771   5.23415497936   5.41794261702   5.58493407963   5.7649827252   
772   5.23415497936   5.41618746959   5.58228111979   5.7649827252   
773   5.23201956324   5.41496972388   5.58023763244   5.76430390426   
774   5.2306501121   5.41439929483   5.57837475545   5.76308850319   
775   5.22948605465   5.41402146354   5.57837475545   5.76210854777   
776   5.22757908472   5.41148284246   5.57656866083   5.76097759709   
777   5.22582027985   5.40839626698   5.57408577461   5.76097759709   
778   5.22582027985   5.407099447   5.57341815863   5.76062966285   
779   5.2238057413   5.40642808785   5.57147731547   5.75744338601   
780   5.22283067354   5.40594027105   5.57065845561   5.75744338601   
781   5.22182528677   5.40500199808   5.57065845561   5.7512959619   
782   5.22016600949   5.40201223623   5.56790866187   5.74965980683   
783   5.21894970445   5.40201223623   5.56577101086   5.74830389501   
784   5.21832059924   5.40026799942   5.56577101086   5.74356272535   
785   5.21713554587   5.39793106843   5.5632119214   5.74356272535   
786   5.21388835837   5.39733579179   5.55897625332   5.74239171336   
787   5.21336713976   5.39472077988   5.5564487215   5.73725004879   
788   5.21129043812   5.39405048346   5.55472464311   5.73368628126   
789   5.21021872132   5.39329284296   5.551647681   5.73071832573   
790   5.20932335926   5.39082003886   5.55104737745   5.72858905436   
791   5.20851026386   5.38957152985   5.54876834651   5.72668264253   
792   5.20478183909   5.3883967216   5.54762023664   5.72668264253   
793   5.20362535526   5.38807886643   5.54762023664   5.72187101279   
794   5.20334756022   5.38461965739   5.54411565924   5.72061810393   
795   5.20145878785   5.38367895651   5.54138460732   5.71737874468   
796   5.20043079285   5.38348405939   5.54077726926   5.71737874468   
797   5.1997738863   5.38039651009   5.54020830199   5.71617786813   
798   5.19650793372   5.37992045201   5.53794214466   5.71371604224   
799   5.19517299467   5.37860814445   5.53794214466   5.71235317637   
800   5.19453816052   5.37569533806   5.53602292035   5.70558619558   
801   5.19388653031   5.37224631233   5.53359358368   5.70558619558   
802   5.19282519122   5.37057387575   5.53359358368   5.7042295218   
803   5.1895122606   5.36958758212   5.53007192911   5.70239444837   
804   5.18853087445   5.36958758212   5.52954819885   5.70110903767   
805   5.18668958467   5.36748611524   5.52782661131   5.69730775369   
806   5.18658043003   5.36615445888   5.52772800157   5.69476969754   
807   5.18476062862   5.36435987707   5.52530545235   5.69476969754   
808   5.1840913307   5.36336516857   5.52184624755   5.69307713848   
809   5.1840913307   5.3617630876   5.52020681649   5.6903753433   
810   5.18173827249   5.35948147705   5.51941277193   5.68871732957   
811   5.1805214098   5.35881204796   5.51561962905   5.68278553318   
812   5.17865245187   5.35787696372   5.51493010606   5.68111931621   
813   5.17671121585   5.3537748561   5.51322167485   5.67876096785   
814   5.17619389268   5.34981348925   5.51267229337   5.67876096785   
815   5.1757335913   5.34819363852   5.51052055136   5.67550283058   
816   5.17335220779   5.34575753977   5.51052055136   5.67325863151   
817   5.17254477572   5.34502859273   5.50950697175   5.67249672212   
818   5.17056732174   5.34310147234   5.5075406545   5.6721119005   
819   5.16975145344   5.34070936417   5.50267463714   5.67019197658   
820   5.16750652446   5.33960983845   5.50267463714   5.66846778832   
821   5.16526967862   5.33801590463   5.50013661005   5.66784998857   
822   5.1640875729   5.33735476786   5.49953980497   5.66784998857   
823   5.16237261823   5.33613263927   5.49810134965   5.6642912741   
824   5.16237261823   5.33527456449   5.49619615548   5.66308315748   
825   5.16185594148   5.33527456449   5.49341051512   5.66127902731   
826   5.15990843494   5.33304127362   5.49212466576   5.65976847673   
827   5.1576989943   5.33083913201   5.49115007736   5.65809408627   
828   5.15596728788   5.33083913201   5.49054612481   5.65805151481   
829   5.15319266091   5.3286587747   5.48770786967   5.6552059475   
830   5.15219136871   5.32824104228   5.48594410534   5.65479461413   
831   5.15063887344   5.32824104228   5.48382869304   5.65271478352   
832   5.14903183115   5.32340216189   5.48206250005   5.65109523308   
833   5.14796664405   5.31987518922   5.48027614722   5.64853588309   
834   5.14796664405   5.31912204417   5.47760186791   5.64518582624   
835   5.14449099731   5.31798740204   5.47760186791   5.64197462416   
836   5.14449099731   5.31798740204   5.47760022522   5.63999709651   
837   5.14237036024   5.31389175185   5.47432873601   5.63880130285   
838   5.14237036024   5.31389175185   5.47365965411   5.63518612319   
839   5.14036656959   5.31202907593   5.47260813611   5.63278054409   
840   5.13977902718   5.30918451543   5.47117566841   5.63023612522   
841   5.13823644263   5.30918451543   5.46917768423   5.62440239792   
842   5.13738824724   5.30769901383   5.46917768423   5.62440239792   
843   5.13669271555   5.30644257636   5.46843078684   5.62068680794   
844   5.13602854222   5.30520511699   5.46533617041   5.61464776391   
845   5.13109572757   5.30445965427   5.46525805744   5.61421388009   
846   5.13006285432   5.30297104991   5.4602029429   5.61421388009   
847   5.12947673606   5.30245947835   5.45734335751   5.61168347287   
848   5.12895057897   5.29970974599   5.45611276782   5.60686568127   
849   5.12793551875   5.29918639485   5.45526421319   5.60595804074   
850   5.12573941882   5.29834243559   5.45448294373   5.60494503007   
851   5.12419567963   5.2963583979   5.44856370433   5.60070422696   
852   5.12185441579   5.29486563775   5.44777307448   5.59984432847   
853   5.12185441579   5.29196943802   5.44703627798   5.59750619327   
854   5.12062011067   5.29021269766   5.44703627798   5.59381453771   
855   5.11867449033   5.28927149733   5.4442499521   5.59251197711   
856   5.11839856106   5.2882385785   5.44315330393   5.59251197711   
857   5.11780570658   5.28720654783   5.44315330393   5.58927968849   
858   5.11684666655   5.28683069532   5.44172698654   5.58927968849   
859   5.11403985591   5.28683069532   5.43930850813   5.58813559511   
860   5.11379682028   5.28530769947   5.43930850813   5.58431834396   
861   5.11213045095   5.28364742693   5.43671043814   5.58310504467   
862   5.1097730405   5.28341174942   5.43408223515   5.58310504467   
863   5.10951145418   5.2809955472   5.43161995356   5.58143884694   
864   5.10951145418   5.2801854087   5.42987158876   5.57846935441   
865   5.10725229404   5.27943392142   5.42987158876   5.57403601269   
866   5.10398370675   5.27934148744   5.42916804953   5.57066441324   
867   5.10276914863   5.2783941986   5.42891249824   5.57008964906   
868   5.10276914863   5.2783941986   5.42393866293   5.56906473737   
869   5.10170396574   5.27418567808   5.41903386414   5.56499410993   
870   5.0995785257   5.27329483147   5.41765754772   5.56484797753   
871   5.09778963152   5.27131989409   5.41712177494   5.56484797753   
872   5.09676595037   5.26805070689   5.41712177494   5.56319952394   
873   5.09492495861   5.26805070689   5.41705586048   5.56319952394   
874   5.09397944971   5.26656065406   5.41571598717   5.55919360618   
875   5.09303516154   5.26431476701   5.41370738331   5.55783940674   
876   5.09235302158   5.26385274943   5.41112029309   5.55783940674   
877   5.09068930973   5.25873236554   5.40912554598   5.55662501994   
878   5.08833208997   5.25873236554   5.40912554598   5.55662501994   
879   5.08708361941   5.2572354954   5.40674183431   5.55195893121   
880   5.08571443202   5.2572354954   5.40394072139   5.55154290135   
881   5.0843808144   5.25445416699   5.40394072139   5.55154290135   
882   5.07956834018   5.25379801725   5.40263911511   5.54728901629   
883   5.07876895136   5.25292904304   5.40149916035   5.54404592239   
884   5.07806007994   5.24983733332   5.40064184531   5.54263729597   
885   5.07770151053   5.24901441164   5.39662749646   5.54135071587   
886   5.07648303959   5.24810174819   5.39524813896   5.54090116631   
887   5.07580506685   5.24721440608   5.39371788795   5.53804196907   
888   5.07450342281   5.24626237164   5.39242050564   5.53555808214   
889   5.07353672469   5.2448191539   5.39091570245   5.53043594876   
890   5.07308818708   5.2419543612   5.38871879644   5.52964683211   
891   5.07158195189   5.24064561088   5.38768390153   5.52782638735   
892   5.06776879582   5.23874422568   5.3870182465   5.52655420882   
893   5.06608856972   5.23600684444   5.38539341286   5.52380147454   
894   5.06544038898   5.23493522133   5.3845235411   5.52226228879   
895   5.06448051952   5.23493522133   5.37981324887   5.51716688522   
896   5.06132876968   5.23111437291   5.37808553216   5.51716688522   
897   5.0599315214   5.22923093805   5.37646585189   5.5155836811   
898   5.05777124089   5.22836343693   5.37646585189   5.5155836811   
899   5.05673341655   5.22601537421   5.37324824417   5.51175731504   
900   5.05591602707   5.22482354175   5.37324824417   5.51165375654   
901   5.05538802889   5.2234847767   5.37317839653   5.51106697651   
902   5.05329071661   5.22225116817   5.3686407926   5.51106697651   
903   5.05295634385   5.22225116817   5.36778293858   5.50784726831   
904   5.05155110491   5.22213754101   5.36729543322   5.50590700051   
905   5.04905580273   5.22213754101   5.36302950512   5.50486749172   
906   5.04685685783   5.21939082911   5.36302950512   5.50486749172   
907   5.04627644213   5.2137935589   5.36077440345   5.50309553447   
908   5.04267021479   5.21358288032   5.35684240791   5.49964836956   
909   5.04118108647   5.21358288032   5.3556528605   5.49964836956   
910   5.04118108647   5.21115396883   5.3556528605   5.49680729849   
911   5.03934910961   5.21115396883   5.35239188883   5.49338976347   
912   5.03802153976   5.2097043203   5.34990222639   5.49145623689   
913   5.03587665519   5.20847354073   5.34990222639   5.49098039434   
914   5.03587665519   5.20535809086   5.34586573514   5.49092443264   
915   5.03433720575   5.20386680364   5.34290087611   5.49092443264   
916   5.0327142569   5.20120714857   5.34290087611   5.48804070962   
917   5.03185625445   5.1995955497   5.34264855468   5.48271992629   
918   5.03185625445   5.19775685563   5.33995790741   5.48271992629   
919   5.02814990214   5.19542575243   5.33733751719   5.48111594687   
920   5.02814990214   5.19409603615   5.33596753494   5.48072970726   
921   5.02552567669   5.19345264731   5.33569939011   5.48072970726   
922   5.02463107258   5.19345264731   5.33569939011   5.47641049787   
923   5.02396925574   5.19096467079   5.33542387558   5.47320354486   
924   5.02302413907   5.19096467079   5.33432206282   5.47320354486   
925   5.0207620614   5.18954405102   5.33136995864   5.47293358385   
926   5.01808489094   5.18734457801   5.32996892158   5.47139875288   
927   5.0160317164   5.18677271394   5.32524034512   5.47139875288   
928   5.01513867981   5.18583729385   5.32524034512   5.47079782598   
929   5.0138031   5.18430161895   5.32443216852   5.46836262431   
930   5.01250523585   5.18430161895   5.32249376234   5.46575791956   
931   5.01094462104   5.18150463419   5.32249376234   5.46353885702   
932   5.00868047352   5.18001769649   5.31935239422   5.46353885702   
933   5.00469287127   5.17723698243   5.31729035917   5.46052932831   
934   5.00373988122   5.17626619407   5.31461196937   5.45843026682   
935   5.00316159087   5.17394757709   5.31442395546   5.45613744688   
936   5.00316159087   5.17307353843   5.31442395546   5.45440120905   
937   5.00109392911   5.17137445124   5.31436190478   5.45163470536   
938   4.99945081795   5.17137445124   5.31191285863   5.44717384091   
939   4.99945081795   5.16941165368   5.30920260807   5.44717384091   
940   4.99762653978   5.16695143308   5.30920260807   5.4470152817   
941   4.99551094145   5.16695143308   5.30633195949   5.44221920627   
942   4.99304242241   5.16423000504   5.30561090018   5.44178777208   
943   4.99262077405   5.16339029048   5.30372437973   5.44034135407   
944   4.99042443011   5.162652817   5.30372437973   5.43915338762   
945   4.98983387283   5.1600837021   5.30326055297   5.43830570798   
946   4.98892420179   5.15632022566   5.30070796825   5.43830570798   
947   4.98761980993   5.15492356562   5.29786567102   5.43639891262   
948   4.98636495058   5.15390968319   5.29786567102   5.4313672772   
949   4.98457303162   5.15390968319   5.29341043604   5.42914415086   
950   4.98401197998   5.1523898002   5.29341043604   5.4277642584   
951   4.98258346426   5.15117742459   5.29161465473   5.42344655659   
952   4.98152094488   5.1499824848   5.28781495942   5.42344655659   
953   4.97832723978   5.14975480859   5.28781495942   5.42063396323   
954   4.97832723978   5.1479621851   5.28763675637   5.42063396323   
955   4.97580585677   5.14543042978   5.28693761615   5.41917716865   
956   4.97358399237   5.14404043586   5.28381922627   5.41791313524   
957   4.97358399237   5.14404043586   5.28381922627   5.41505259896   
958   4.97255854638   5.1409457265   5.28120996235   5.41505259896   
959   4.97037412173   5.1409457265   5.28032026777   5.41415792624   
960   4.96826566192   5.14075352475   5.27971119348   5.40906117253   
961   4.96783170416   5.14020579287   5.27971119348   5.4085443775   
962   4.96542601404   5.13848760797   5.27932703353   5.40718150312   
963   4.96434916845   5.13797063622   5.27694641627   5.40469485592   
964   4.96272761994   5.13580418245   5.27504490823   5.40234331778   
965   4.96141366181   5.13220929142   5.27504490823   5.40040695435   
966   4.96094191753   5.1305541767   5.272936023   5.39794101204   
967   4.95450039872   5.12980096324   5.27089630143   5.3949653058   
968   4.95318565738   5.12960920803   5.27072215755   5.3949653058   
969   4.95272439624   5.12849387768   5.27072215755   5.39485444188   
970   4.95239747335   5.12727930708   5.26606815014   5.39429485195   
971   4.95169808799   5.12407961401   5.26606815014   5.39136308855   
972   4.95002633985   5.12407961401   5.26606254626   5.39136308855   
973   4.94966329   5.12315412171   5.26328347691   5.39004082118   
974   4.94603746184   5.12315412171   5.25582646286   5.38725364672   
975   4.94510126566   5.11985713934   5.25553811865   5.38680539546   
976   4.94425284583   5.11931816619   5.25397866884   5.38470858326   
977   4.94425284583   5.1176277459   5.25125244549   5.38362041389   
978   4.94234667729   5.11554727929   5.24901060938   5.37929379979   
979   4.94130603881   5.11554727929   5.24868679565   5.37851429261   
980   4.93904172664   5.11461996518   5.24783291221   5.37625470307   
981   4.93791768012   5.11299249135   5.24631320984   5.3741186099   
982   4.93731131162   5.1114675902   5.24541965474   5.37263964807   
983   4.93469471455   5.1114675902   5.24541965474   5.37263964807   
984   4.93318410778   5.10934153132   5.24378088794   5.37063849185   
985   4.93034378724   5.10693315627   5.2414674376   5.36897356752   
986   4.92909555587   5.10693315627   5.23730748743   5.36644214586   
987   4.92793665934   5.10312596957   5.23639701342   5.36644214586   
988   4.92589431206   5.10312596957   5.23315677455   5.36490882682   
989   4.92362915331   5.10009689726   5.23315677455   5.36450350768   
990   4.92316299495   5.0985092245   5.23052735291   5.36311556362   
991   4.92107729293   5.09578669657   5.2286919478   5.35904422029   
992   4.92107729293   5.09578669657   5.22754528561   5.3539250928   
993   4.91989700222   5.09438403648   5.22442153912   5.3539250928   
994   4.91909385969   5.09382949771   5.22442153912   5.34809616912   
995   4.91736824698   5.09202665034   5.22427125223   5.34809616912   
996   4.91688456253   5.08917005952   5.22427125223   5.34478601534   
997   4.91491654907   5.08828176437   5.22223651212   5.34359095283   
998   4.91401562103   5.08621944163   5.21958784079   5.343067707   
999   4.91079249767   5.08561648513   5.2163208184   5.343067707   


==> reservoir modeling/plot/con_sigma_0.08.txt <==
x   tf1     tf2     tf3
0   15.1794472084   38.1450201567   65.4032118603   100.458014309   
1   15.1315987164   36.602704393   62.414517416   98.4032644261   
2   14.4194208107   35.7866549834   62.2539794113   93.3050124838   
3   14.2727741742   34.6769685904   60.4675689761   93.1149869732   
4   14.2208857269   33.7907622045   59.6790695361   87.7561782611   
5   14.0117450465   33.3063803934   59.1537456356   87.5928025074   
6   13.8774692725   32.1550961399   59.0667239551   87.3066064416   
7   13.8345883882   31.84829101   58.6471483454   86.7891392941   
8   13.7709566721   31.7977411873   56.5317463432   85.5433363443   
9   13.6446272981   31.3782218702   55.9140419152   85.0938522425   
10   13.2531429357   31.1079356136   55.4947803381   84.1383231118   
11   13.1782082051   30.3472556876   55.4104257809   83.1774827625   
12   13.1605314418   29.9591811548   54.9127111549   80.6931964558   
13   12.9895840889   29.7388798906   54.4260515229   80.3262569847   
14   12.9634069791   29.5948662591   53.5198534916   80.1604502986   
15   12.9050174024   29.5899998106   53.4425451881   79.4388322345   
16   12.8391009788   29.0269278662   53.3261439546   78.9048319115   
17   12.7318633101   28.8575989185   53.1336062236   78.7722387422   
18   12.6802539235   28.7650712231   52.2822314841   78.5451771216   
19   12.586157334   28.3052465192   51.8901233504   78.4880740947   
20   12.5285945585   28.236689157   51.6957069498   78.0645043879   
21   12.4538495972   27.8386919728   51.6696720686   77.7866350189   
22   12.4442096654   27.6215959374   51.3691550652   77.4329773386   
23   12.4164571208   27.4013739134   50.723003671   76.240154322   
24   12.3675787798   27.1384242094   50.185216589   75.82278013   
25   12.3151687994   27.1091771641   49.2812272177   74.6798473772   
26   12.2901556903   27.0720280839   48.9915572729   74.3985814152   
27   12.1878111639   26.7661379517   48.7724710024   73.7816016228   
28   12.1730452532   26.7166585374   48.6255924484   73.0079149229   
29   12.101239977   26.6314334068   47.9697990683   72.7771647855   
30   12.064837696   26.5747030227   47.601625852   71.5613517781   
31   11.9982905311   26.3235415366   47.3747678376   71.0151514596   
32   11.9170983084   26.3158963267   47.0562884439   70.7441091752   
33   11.8320963055   26.2778563413   46.8350983993   70.6167497206   
34   11.8303223328   25.9625139102   46.7747566927   70.3601991722   
35   11.759032892   25.7608641242   46.6830202435   70.0955142858   
36   11.710083214   25.5798028171   46.1566965783   69.5334186024   
37   11.637992966   25.4896828878   45.814919085   69.0354732728   
38   11.6158489673   25.3478166268   45.3564264112   68.7022606495   
39   11.5997852181   25.3316880462   45.231554094   68.6087081059   
40   11.5939576071   25.115739187   44.9603261339   67.2920361053   
41   11.5785871808   24.9779669383   44.6754345498   66.8662212352   
42   11.5660335736   24.8243198502   44.5416044388   66.5900181211   
43   11.5291151292   24.6580636047   44.5335814206   66.2947226482   
44   11.5141872676   24.6188283632   44.0950134916   66.173363077   
45   11.4258147311   24.5529682572   44.050710669   65.9943194502   
46   11.3628743499   24.4300598387   43.9498999393   65.5025456634   
47   11.3302033923   24.3929826816   43.3875773234   64.8459991979   
48   11.2309803573   24.1980252029   43.0608244677   64.4233694011   
49   11.2029245014   24.1872742362   43.0251480787   63.8587194114   
50   11.1489567125   24.1194125586   42.847428364   63.8152980375   
51   11.0840438655   24.0874658767   42.3273993106   63.5920554673   
52   10.9775099782   24.0736364969   42.2345459495   63.4344496138   
53   10.9355006963   23.8241925929   41.983642646   63.409036957   
54   10.9055855682   23.7597123129   41.9220625489   62.8722514588   
55   10.9027491479   23.6098255544   41.5566311846   62.8626381253   
56   10.8603198574   23.5683383483   41.2696413612   62.6668685   
57   10.8364650057   23.4348657652   41.1843822847   62.2939576286   
58   10.795708644   23.2748267703   41.0680411492   61.9364899134   
59   10.7118466432   23.1609417402   40.954320816   61.2419821733   
60   10.6927799834   22.8490172123   40.6304034218   60.7031950668   
61   10.6309009782   22.6515534735   40.4353734331   60.3670237286   
62   10.5786437759   22.6075471378   40.0050232701   60.3547038112   
63   10.5541958138   22.6075471378   39.8352591759   59.7808459093   
64   10.5082137813   22.5715340593   39.5465316451   59.7723239972   
65   10.4168243746   22.4347421561   39.5171113964   59.5678417318   
66   10.4122417884   22.3007943211   39.0639451778   59.0774068279   
67   10.3578795697   22.2717652533   38.941047422   58.8971526062   
68   10.3537756955   22.0808517559   38.6223852601   58.7354656855   
69   10.3394953842   22.0662145197   38.5483095658   58.3242145213   
70   10.2774558401   22.0103679854   38.3298053511   58.2249678891   
71   10.2720628668   21.9372787828   38.2307239641   58.1091082873   
72   10.2603710316   21.6503677352   38.2245545244   57.5878261727   
73   10.2011504788   21.6135021716   37.7463852754   57.5487647232   
74   10.1704260601   21.5561651666   37.6019186327   57.328026871   
75   10.1377028618   21.5351206199   37.5138258662   56.9109519598   
76   10.1258107614   21.5210713874   37.2731395431   56.8619520451   
77   10.0906631353   21.3460724795   37.2648209981   56.225150923   
78   10.0839411727   21.2615224694   37.1079718218   56.0710210395   
79   10.0783697852   21.1461477742   36.9040726084   55.7431543246   
80   10.0366602975   21.10665767   36.8147245038   55.5073560472   
81   9.99388081292   21.0825602047   36.6838062603   55.217518773   
82   9.95695170669   20.8230183209   36.6714471996   55.217518773   
83   9.90128169005   20.80910005   36.5683929741   54.763562783   
84   9.85170078686   20.7545101505   36.5158078648   54.2662455493   
85   9.8281304487   20.7069838995   36.3271029895   54.120859594   
86   9.81151185154   20.685224543   36.1432402265   53.9857496522   
87   9.78738196721   20.6070252631   35.7309945819   53.6340155631   
88   9.73779621562   20.5347144623   35.5563663342   53.0555837863   
89   9.70632566552   20.5096586284   35.4633538478   53.0197343085   
90   9.6508291347   20.5096586284   35.2389620153   52.6217175248   
91   9.57892905386   20.2488211399   35.0181691423   52.5471784562   
92   9.56466974633   20.1770555452   35.0155386182   52.3281518709   
93   9.55176470731   20.1178677477   34.9150720251   51.8978897665   
94   9.50317021047   20.0425663049   34.7503367988   51.8750436699   
95   9.4729552175   20.0005501083   34.5235739289   51.7516818785   
96   9.44685923678   19.8740672574   34.4541185606   51.4499409329   
97   9.42844363867   19.6534649633   34.3415677191   51.2538829562   
98   9.41008025945   19.5880699823   34.1794920125   51.1169524212   
99   9.36099118791   19.5867132481   34.0871277937   50.8498238886   
100   9.34836572871   19.3841422944   34.0296875538   50.6194222127   
101   9.26883359605   19.2339505446   34.0115553172   49.9997914091   
102   9.24567228752   19.2190597827   33.9349757483   49.8735845763   
103   9.22950486343   19.1556415786   33.8182385859   49.8434591088   
104   9.20300959249   19.0775035761   33.793608541   49.4473753569   
105   9.18526474665   19.0510122712   33.7686817383   49.3429977135   
106   9.17348001832   19.0021600124   33.5915733754   49.2337114793   
107   9.13324735268   19.0006947901   33.2588262559   49.0800638572   
108   9.09474346584   18.9764642895   33.1235613281   48.8321394259   
109   9.09258885516   18.9103604885   32.7273188407   48.6757601461   
110   9.06813895887   18.8274160464   32.6250471879   48.3650836477   
111   9.04652095117   18.8237355496   32.6250471879   48.1848637876   
112   8.98513957591   18.7387890166   32.5919714581   48.0563183964   
113   8.98264747197   18.6757974247   32.3438092192   48.0419645435   
114   8.97381032711   18.6539295444   32.2138979482   47.9808275364   
115   8.93247742191   18.6351425753   32.054871708   47.8038664865   
116   8.92470243479   18.4534074449   32.054871708   47.6558484232   
117   8.8936125686   18.3440832348   32.0261699135   47.3856219501   
118   8.88198475375   18.3284323405   31.9880216322   47.2880406607   
119   8.86639416319   18.3052531583   31.7503574695   47.2340168155   
120   8.83969741839   18.2099629927   31.6323756029   47.0335775116   
121   8.79039658771   18.1405734368   31.4099957557   46.9175716126   
122   8.78050029035   18.0416201847   31.22967168   46.6766991736   
123   8.771523931   17.9872849168   31.1690631602   46.4099818961   
124   8.73455605821   17.9284158525   31.1267794712   46.2226578796   
125   8.71478090342   17.8906553154   30.6741522804   46.1314630007   
126   8.65958637061   17.8001398791   30.6372197703   45.804435117   
127   8.64238637836   17.7616360965   30.3827216085   45.6468800803   
128   8.59315734698   17.7217573252   30.3116392506   45.5613250847   
129   8.58722616386   17.6006257429   30.3077959973   45.2673502151   
130   8.57740835039   17.5252699315   30.2187120307   45.2560789811   
131   8.54364368405   17.5083169896   30.2110420465   44.8584889822   
132   8.52430440286   17.5083169896   30.1199917689   44.7429176625   
133   8.509496084   17.3991585376   30.0860444889   44.6467530397   
134   8.49537638422   17.3274117482   29.8902724738   44.4714748207   
135   8.48159868124   17.3050833599   29.7845389312   44.2111620306   
136   8.46639997652   17.1691817614   29.6179580382   44.1683407073   
137   8.41923345265   17.1686978791   29.4589570802   43.9837454288   
138   8.38117352221   17.1114833378   29.424787568   43.8408553911   
139   8.37843722078   17.0476100762   29.3120009652   43.7376861592   
140   8.3489376696   17.0228743258   29.2368425629   43.732797419   
141   8.33717006586   16.9878268249   29.2368425629   43.1156812753   
142   8.30879737465   16.9347296507   29.098181884   42.9887578951   
143   8.30290032182   16.8834166661   28.991277362   42.9117466487   
144   8.28499803142   16.7494931813   28.7986450976   42.8134689574   
145   8.27262184581   16.7307341179   28.7131202326   42.6565703579   
146   8.24609378903   16.6350902457   28.4062793   42.3379556601   
147   8.24214492877   16.5914958919   28.158370929   42.2913656776   
148   8.22809411912   16.5114409176   28.0894439986   42.1534637954   
149   8.20646039261   16.4795042635   27.9668381026   42.0258082185   
150   8.18754199206   16.4784684014   27.8365719003   41.8283655881   
151   8.16742336122   16.3717798301   27.7856051494   41.5200973702   
152   8.1616218555   16.3363114526   27.5117097644   41.4052242266   
153   8.13236773437   16.3363114526   27.3842855775   41.3538130904   
154   8.11368780855   16.1765951344   27.3589523401   41.1563017419   
155   8.09329533826   16.036236133   27.2616278005   40.9272484887   
156   8.02513335963   15.9939505389   26.9427678995   40.7307557304   
157   8.01607762853   15.8687860079   26.9381144351   40.5826108941   
158   8.00252883206   15.855236167   26.8735110595   40.502604606   
159   7.9812708835   15.8297010617   26.7709533842   40.4580064899   
160   7.96997385492   15.7783695394   26.6384391219   40.2602824455   
161   7.96500537403   15.7156532599   26.4518824804   40.0434521878   
162   7.92553078675   15.6230090487   26.3056671489   40.005363626   
163   7.91891788729   15.5934776253   26.2772865593   39.7287651259   
164   7.88084899523   15.5750198361   26.1935897265   39.6668983399   
165   7.8774532251   15.5076810391   26.1637378292   39.1914094614   
166   7.84626062407   15.4647907257   25.9609967151   39.1909600918   
167   7.83870028278   15.3963355685   25.9391439779   38.9955635967   
168   7.81475146537   15.3312315735   25.8338623503   38.7669468503   
169   7.81404259907   15.2851115871   25.7906408085   38.7481520196   
170   7.77418400292   15.2026094197   25.7425498627   38.6627708759   
171   7.7567860046   14.976518637   25.6191880093   38.4236396603   
172   7.72429506142   14.8929498057   25.6171832794   38.2804241573   
173   7.69569859557   14.8343367677   25.5092217378   38.2756462106   
174   7.67784144912   14.8101760065   25.467351529   38.2546680713   
175   7.67506284439   14.798370455   25.3392159945   38.1963920627   
176   7.66702974274   14.6790608167   25.2963573885   38.0180037726   
177   7.63331865161   14.6628227696   25.1859354993   37.9195372713   
178   7.62401842557   14.6332195639   25.1634975643   37.8606765554   
179   7.61720166141   14.6172533146   24.9986714726   37.8490590331   
180   7.61151523476   14.5881481577   24.9638581566   37.6611354689   
181   7.5981255684   14.5881481577   24.800548262   37.6475844473   
182   7.57841456315   14.5300455042   24.7735390099   37.6078460603   
183   7.57371010979   14.5078461243   24.5724280813   37.3432327943   
184   7.54786057551   14.42547154   24.5292656733   37.1742093838   
185   7.52695965426   14.2631907461   24.441675287   37.1019302597   
186   7.51888394628   14.2593649503   24.2076908358   36.9744418869   
187   7.48429333596   14.2210431887   24.0572280817   36.8704998532   
188   7.48122754308   14.1602138404   23.9784768535   36.8234009759   
189   7.45866447499   14.1105267108   23.977544246   36.5250682261   
190   7.45096060431   14.1095717572   23.8204424029   36.4780823547   
191   7.44842387659   13.9488595861   23.7233251855   36.3770664393   
192   7.40728646808   13.9103960963   23.6809747187   36.1370938989   
193   7.40203902419   13.8978636422   23.5856903358   36.0976141532   
194   7.38202502517   13.8607211908   23.5685765265   36.0027553411   
195   7.36923391332   13.8370667856   23.5317608185   35.9503419732   
196   7.33821125165   13.8263344411   23.3782632425   35.806331498   
197   7.32003018672   13.7732010735   23.3690104039   35.6394376796   
198   7.31421439861   13.7185281499   23.2207891617   35.2982196116   
199   7.3037285539   13.6954197485   23.1612900316   35.218797551   
200   7.27566479642   13.6784202929   23.1547170377   35.2163182262   
201   7.25692796189   13.5944538543   23.1301793558   34.9811964139   
202   7.23360587627   13.4928659878   23.0005588241   34.8914923216   
203   7.20504380715   13.4188977683   22.8746635121   34.8665703978   
204   7.19611903083   13.3880471583   22.8346956766   34.8013766221   
205   7.18826350793   13.3397738248   22.7012894581   34.7334644807   
206   7.18540597645   13.2484708542   22.6698353653   34.5364399017   
207   7.12604649165   13.1824683603   22.6125051058   34.5330950226   
208   7.12217984867   13.1312654548   22.5607830456   34.2382161626   
209   7.11882105125   13.1205041847   22.4653517656   34.2222085195   
210   7.11510180948   13.1083856119   22.4073493514   34.0740445885   
211   7.11510180948   13.0064753371   22.2701028082   33.9492999918   
212   7.09962147906   12.9726249351   22.0980819102   33.8744305342   
213   7.0936187602   12.8993417093   22.0845681826   33.7130400019   
214   7.07911052958   12.8913429638   21.9776219524   33.4809369259   
215   7.03635946681   12.8738009143   21.9741613931   33.4809369259   
216   7.02303308797   12.8547800173   21.9741613931   33.4272508523   
217   7.0149592606   12.7854607405   21.9154661571   33.2459077422   
218   7.00499211455   12.701666438   21.9055305308   32.9905619049   
219   6.97732509695   12.6868685082   21.8745429871   32.8220801421   
220   6.94967217205   12.6170924546   21.8203707707   32.7830195698   
221   6.92313955035   12.5991084217   21.6850455979   32.6570333653   
222   6.9181604753   12.575803165   21.6737896622   32.6127763027   
223   6.90263684163   12.5538169664   21.6185985612   32.6103430973   
224   6.89030965034   12.5093901539   21.4817283976   32.4494820555   
225   6.85883958122   12.4742737144   21.4109041139   32.3248819393   
226   6.84604323116   12.4570336133   21.3940465101   32.1887850637   
227   6.8376734185   12.4459175035   21.2059913212   32.0199845042   
228   6.83609077595   12.3690578366   21.0877380236   31.9631450351   
229   6.83049873739   12.3267898946   21.0748622192   31.7755355443   
230   6.81236596286   12.3141182707   20.9539468623   31.6327518205   
231   6.79288620129   12.2520429796   20.9392825035   31.4080139763   
232   6.7791575048   12.2461027074   20.820854735   31.4080139763   
233   6.77099743667   12.1556497985   20.8123633158   31.3811043956   
234   6.76755164986   12.1378570185   20.7712921322   31.3811043956   
235   6.75953408243   12.127214562   20.7101025589   31.2207587897   
236   6.71724014048   12.0953446865   20.5853312507   31.0808845013   
237   6.71265609252   12.0742580529   20.5777860946   31.0088499085   
238   6.70843506589   12.0011983396   20.4333840139   30.9668379753   
239   6.70038074899   11.9711326326   20.4069788667   30.7462881642   
240   6.68254685061   11.928328689   20.3856902457   30.7462881642   
241   6.67523790106   11.889059305   20.2147790241   30.3764726497   
242   6.66078154387   11.8167343507   20.1739328074   30.1903063058   
243   6.63995923067   11.7642134618   20.1655514981   30.0993283223   
244   6.63153901012   11.7364295546   20.1102473971   30.0177836986   
245   6.628421532   11.7321626618   20.0307215393   29.9858353022   
246   6.62473537239   11.6994636894   20.0007680642   29.8324497323   
247   6.60999976612   11.6527836586   19.9349015043   29.72953366   
248   6.60669237031   11.6342840303   19.7926423592   29.6977819095   
249   6.60149909882   11.6342840303   19.7630574909   29.6785120975   
250   6.59123302565   11.5748979114   19.7309469407   29.633174202   
251   6.57964508007   11.5386493872   19.4920298558   29.5639255426   
252   6.56860599569   11.5386493872   19.4908457523   29.3190427642   
253   6.56860599569   11.4495862765   19.3586740751   29.0466169151   
254   6.56520648431   11.4450846737   19.261470502   29.0130857597   
255   6.55218166265   11.3702937467   19.1876955813   28.9821669497   
256   6.54636480796   11.2798362061   19.1343686884   28.9759238815   
257   6.53738307751   11.2486645721   19.1219406718   28.8123946927   
258   6.53608255997   11.224599698   19.0619440955   28.6981085944   
259   6.52493217333   11.1665576874   18.9611857939   28.6151566493   
260   6.52007991997   11.0889399924   18.9532065147   28.4231504678   
261   6.51405935564   11.0683158672   18.8646458931   28.3326020139   
262   6.5080156679   11.0615456932   18.835162931   28.2084263214   
263   6.50734003888   10.9805847332   18.7036209603   28.1440409463   
264   6.49639934658   10.9805847332   18.6589670249   28.0495746789   
265   6.49138462125   10.9735262407   18.6288935109   28.032297542   
266   6.48405271476   10.9448360391   18.5915712711   27.9198400592   
267   6.46514387905   10.9448360391   18.5434800694   27.8606476498   
268   6.45970067149   10.853758386   18.5302629358   27.6596504603   
269   6.45547283262   10.853758386   18.5278705711   27.4736999563   
270   6.45085762697   10.8330037963   18.5078685237   27.3960057221   
271   6.44997388225   10.7845401351   18.4019777991   27.236596571   
272   6.44805676012   10.7362985188   18.4019777991   27.1905081189   
273   6.44552528629   10.7337279185   18.3647694073   27.0918497394   
274   6.43650463692   10.6312855411   18.2865119152   27.0918497394   
275   6.43273414707   10.588734064   18.2537736034   26.9800805837   
276   6.43172577965   10.5671693109   18.2227528439   26.9593800051   
277   6.418069405   10.4744068195   18.0847375029   26.8865753174   
278   6.41442566456   10.461897431   18.010454694   26.864534737   
279   6.40761267734   10.4234733112   18.010454694   26.8030718598   
280   6.38817098277   10.4120564708   17.9225049488   26.6508915071   
281   6.38698855581   10.3901035196   17.8090515067   26.610364764   
282   6.38363793847   10.3841732211   17.7523739352   26.4095469065   
283   6.38333232606   10.3821364429   17.7360324009   26.3962899759   
284   6.38025041066   10.3419227378   17.6833076945   26.3269378486   
285   6.36979873511   10.2867187503   17.6329296921   26.2777473526   
286   6.36469099858   10.2742644289   17.5654453861   26.1791031028   
287   6.34628357143   10.232334704   17.5351790616   26.0580029344   
288   6.3401141678   10.2082362076   17.4509534173   26.0535876624   
289   6.33604192106   10.2063675546   17.4067589873   25.9555627227   
290   6.33209094233   10.2063675546   17.3731948498   25.8298409973   
291   6.32820986107   10.1973081065   17.3244277078   25.7140402058   
292   6.32009076263   10.1431778826   17.1810373298   25.6406035174   
293   6.31473119817   10.1146938253   17.0169145109   25.5343683649   
294   6.31459116851   10.1020963504   16.9389547905   25.4849775376   
295   6.31306830502   10.0762280032   16.8583075556   25.4466394322   
296   6.31251432487   10.0672233433   16.6974592742   25.293833096   
297   6.30010621548   10.0203713152   16.6128173721   25.2620704942   
298   6.30003124242   10.0141822496   16.5696227577   25.2524563194   
299   6.29649410488   9.99270889871   16.5625401603   25.2444766459   
300   6.28888420407   9.97104230075   16.5097123085   24.9093360522   
301   6.28221170055   9.92200663933   16.4914915878   24.8969356183   
302   6.28198267227   9.86309515142   16.4901398736   24.8076792079   
303   6.28151742536   9.82975696805   16.3681694406   24.6452211964   
304   6.27844388456   9.7906779214   16.3565185925   24.4306555538   
305   6.27694967735   9.7906779214   16.2818266675   24.4232450098   
306   6.27032558387   9.74607546381   16.2168286481   24.2138957527   
307   6.26333833673   9.7344885951   16.1041383426   24.2138957527   
308   6.26182582692   9.71726076238   16.0051293559   24.1265830194   
309   6.25428627237   9.68992474653   15.964985456   24.1260370213   
310   6.25310117835   9.68881714945   15.9439707289   24.0574622793   
311   6.2521140511   9.67718578916   15.8927902108   24.020507318   
312   6.24984291892   9.64814423018   15.8278220506   23.9854704667   
313   6.23898922242   9.61559347359   15.7692453319   23.9554684119   
314   6.23725051254   9.59102012009   15.6995480236   23.8869427398   
315   6.2324488946   9.53460410528   15.6602402165   23.8869427398   
316   6.23112886374   9.52678046752   15.6124410633   23.7574658116   
317   6.22857525615   9.50202309563   15.5837798492   23.6221377956   
318   6.22701050991   9.47210885655   15.5669172763   23.5539358053   
319   6.22137586181   9.44639396665   15.4527981994   23.5210457139   
320   6.22027785892   9.40382459663   15.4297660576   23.5148204892   
321   6.21524504382   9.38678175774   15.4297660576   23.3849612208   
322   6.2143698611   9.35272469812   15.420304255   23.3561634021   
323   6.21098010358   9.30537923653   15.3478266136   23.1833015039   
324   6.20903134654   9.28234359116   15.3272055035   23.1833015039   
325   6.20166890081   9.23917735729   15.2632638465   23.0215256614   
326   6.19986793119   9.22212400879   15.2342772363   22.9792881895   
327   6.19366785227   9.21180047668   15.149143189   22.8236285785   
328   6.1889640142   9.18194829744   15.1191612689   22.7695923366   
329   6.18645807477   9.13479187956   15.1185406423   22.6998226323   
330   6.18011258113   9.12447463876   15.0199915489   22.6422390918   
331   6.17813378679   9.11705264183   15.0152879404   22.5925019291   
332   6.16709272741   9.10569229825   14.8568991434   22.4711995784   
333   6.1665468573   9.05864292931   14.8568991434   22.4679296966   
334   6.16479513812   9.04180881231   14.7886610787   22.2707600854   
335   6.16410722851   9.02920345614   14.7886610787   22.2420452226   
336   6.15537235445   9.00698032403   14.7395425163   22.1890902651   
337   6.15272216374   8.93764173305   14.6510008949   22.1680080294   
338   6.15115853913   8.92088378829   14.621849408   22.147181051   
339   6.14585949233   8.88831437077   14.6189493466   22.147181051   
340   6.13765529511   8.87603518968   14.4152859696   22.1464630299   
341   6.13696889234   8.85682010773   14.4070048746   22.0677193756   
342   6.13287413263   8.83484074872   14.3584541942   22.0564902326   
343   6.13215569425   8.79948466558   14.3341174705   21.8956265873   
344   6.13034245003   8.79507358374   14.3073710034   21.8742868214   
345   6.12728644744   8.73480258086   14.2720680816   21.6878058749   
346   6.1209030824   8.72116572473   14.2438418027   21.5983831227   
347   6.11429382978   8.69957803962   14.1389998501   21.4858749336   
348   6.10735057707   8.68552193872   14.1105000663   21.4749847227   
349   6.10510012814   8.67163420359   14.063581335   21.3359971201   
350   6.10162363798   8.63052760165   14.0379617259   21.2760940727   
351   6.10075922479   8.56977736993   14.0379617259   21.1858774418   
352   6.09738228829   8.55094008426   13.9650524073   21.0560435615   
353   6.09492850333   8.52335469022   13.9501016503   20.9969043119   
354   6.09038727525   8.51163910359   13.8634640016   20.9969043119   
355   6.08751942442   8.46815102923   13.8356902505   20.901498217   
356   6.08274632372   8.44623399303   13.8229306583   20.9006180177   
357   6.07987733609   8.42736844486   13.6251575909   20.8161901308   
358   6.07955273098   8.40105198293   13.6103832877   20.7908455332   
359   6.07185945356   8.40105198293   13.5520456065   20.6310673703   
360   6.07059650558   8.39370966605   13.5248878358   20.6044371781   
361   6.06993236505   8.36147696679   13.4506568266   20.5780101574   
362   6.0665065359   8.33689706402   13.4091711653   20.5187446734   
363   6.06261645633   8.30977562757   13.3430529956   20.4784321807   
364   6.0597354126   8.24325619972   13.3403859942   20.4564548407   
365   6.05682428289   8.24049374605   13.3190952986   20.3557487896   
366   6.05104353242   8.19881133589   13.3152275122   20.3479089837   
367   6.04467275942   8.19676205104   13.1959969532   20.2361350819   
368   6.04075736033   8.19676205104   13.1775300726   20.2294567047   
369   6.03967534322   8.16036248507   13.0922805696   20.1509048878   
370   6.03911706665   8.11904976369   13.0144074715   20.1381902517   
371   6.02916447926   8.0761147598   12.9947199694   20.079333658   
372   6.02775963185   8.06557103035   12.9947199694   19.9752250559   
373   6.02756454082   8.05923583874   12.9432568993   19.8955377271   
374   6.02589844554   8.04187201672   12.937597876   19.8537227345   
375   6.02549833117   8.01228159556   12.8533929639   19.8427333968   
376   6.01833850504   7.99184675503   12.7823964341   19.6454455778   
377   6.01346788998   7.96345568543   12.7328734994   19.5158829393   
378   6.01128632943   7.96215116974   12.6597881218   19.4988586384   
379   6.01089419101   7.94377334385   12.6545142097   19.4988586384   
380   6.00711683504   7.92422073686   12.5851430162   19.3355448924   
381   6.00670762907   7.91841709837   12.553808561   19.281341466   
382   6.00670762907   7.91643191029   12.553808561   19.2266928726   
383   6.00206230209   7.88335221714   12.5372272121   19.1512323381   
384   5.99362907155   7.85745911829   12.4736133873   19.0870945987   
385   5.99047117346   7.81589100658   12.4656154456   18.9687791257   
386   5.98795997437   7.79878682009   12.4537040048   18.9609923031   
387   5.98009074586   7.76341685708   12.4174740617   18.9609923031   
388   5.97796884999   7.75751970628   12.3582804101   18.8184269649   
389   5.97140509435   7.75601562512   12.2894118752   18.8184269649   
390   5.96573234209   7.72795453942   12.2434978865   18.7995691397   
391   5.96246258624   7.72622666627   12.2190468321   18.7852777633   
392   5.96132126828   7.70260907632   12.2190468321   18.7827279189   
393   5.95780375387   7.69656135812   12.215367412   18.7296348111   
394   5.95643646663   7.67158056657   12.215367412   18.7272310318   
395   5.95388081062   7.6454646748   12.1582744346   18.6303614503   
396   5.95258453094   7.62519796922   12.1450224341   18.5948321836   
397   5.95058360451   7.62134803915   12.0973355198   18.5439685361   
398   5.94692265514   7.61400762044   12.071084363   18.5267356869   
399   5.9419494579   7.56911588489   12.0154419364   18.5157711743   
400   5.9404219055   7.56045395838   11.9822642382   18.4993310264   
401   5.93978836073   7.54270767316   11.960402592   18.4981305177   
402   5.93978836073   7.54263051537   11.919606007   18.3842779565   
403   5.93788598615   7.51454404548   11.8368810789   18.1335673816   
404   5.93681552162   7.50080267317   11.8368810789   18.0764190288   
405   5.93359665387   7.47395547771   11.8239650603   18.0668021397   
406   5.93241427094   7.46086963684   11.797026249   18.0290366414   
407   5.92868112171   7.44938807452   11.7952865933   17.9067839372   
408   5.92698473868   7.42714925001   11.6860197327   17.9067839372   
409   5.92659525858   7.4001781626   11.6532487109   17.7773348334   
410   5.92171730626   7.36941367451   11.6338857286   17.7615172458   
411   5.92114166587   7.366440309   11.6194310271   17.7216621676   
412   5.91771051998   7.35282221113   11.5732986748   17.6464108495   
413   5.91596367567   7.33806858571   11.5617715031   17.5671250277   
414   5.91376807643   7.32957864272   11.4584636914   17.405841969   
415   5.91153010399   7.32921212106   11.4584636914   17.3705673974   
416   5.90699282827   7.30189355628   11.4426262405   17.3356286021   
417   5.90364990369   7.27888366869   11.4383262929   17.2569166879   
418   5.90081989623   7.248958807   11.3721608392   17.2070282877   
419   5.90081989623   7.23703380197   11.3259620948   17.2057821279   
420   5.90050154111   7.22230383285   11.2882189927   17.0842864321   
421   5.89684647285   7.21865898201   11.2388626386   16.9835877375   
422   5.89497759824   7.20757809532   11.2388626386   16.9692692404   
423   5.89318418894   7.16252897805   11.2111800557   16.9005148318   
424   5.89313305848   7.14769744331   11.1854243466   16.8614300075   
425   5.89010191093   7.14769744331   11.0909694615   16.8530826531   
426   5.88650805023   7.1266400957   11.0601678273   16.8005964861   
427   5.88596997605   7.10989448633   11.0342390937   16.7732506324   
428   5.88580152622   7.05867375921   10.9951522586   16.6925867068   
429   5.88371579173   7.05621665315   10.9845859454   16.6328475328   
430   5.88095958816   7.03868924591   10.9699781541   16.6328475328   
431   5.88071605491   7.03548673576   10.8830265767   16.6238774276   
432   5.87853274856   6.99948029298   10.7946809463   16.5264465967   
433   5.87824067289   6.99625406179   10.7615505513   16.4108843159   
434   5.87628041554   6.99100407131   10.7303900303   16.3729593249   
435   5.87515595233   6.97081848672   10.7186354334   16.3729593249   
436   5.8731139943   6.9493875579   10.6914600709   16.1761585213   
437   5.8675593053   6.94095993311   10.65787321   16.1622064841   
438   5.86477559712   6.92508694924   10.6530849908   16.1495335078   
439   5.85939029801   6.91718333546   10.6274973174   16.0064626738   
440   5.85699621066   6.89482986474   10.5669084638   15.9609509372   
441   5.85485668262   6.88337338926   10.5491200076   15.9572659439   
442   5.85265891088   6.85732326064   10.5136802544   15.7882834589   
443   5.84909481979   6.84419637426   10.4878897771   15.7335675331   
444   5.84782070171   6.84419637426   10.4878897771   15.6748616619   
445   5.84328513286   6.83152245499   10.4094870179   15.6462519138   
446   5.84100639971   6.82427693985   10.403976297   15.6277072957   
447   5.84033065492   6.81484838334   10.3972777361   15.6090723733   
448   5.83906928671   6.80433412965   10.3763140143   15.5052583922   
449   5.83718879824   6.7879343898   10.3391535094   15.467671764   
450   5.83609036975   6.7732737083   10.3080425479   15.4123832196   
451   5.83453338808   6.764385139   10.2966530152   15.4123832196   
452   5.83184084602   6.74259076485   10.2653613621   15.399845761   
453   5.83166938935   6.73669511895   10.2515148112   15.3264647688   
454   5.82878033148   6.7284909798   10.2382179143   15.3111886834   
455   5.82462762253   6.71405084115   10.2061280465   15.2192411504   
456   5.82169741881   6.68849780794   10.2030073462   15.14277273   
457   5.82084192253   6.66461343075   10.1836233418   15.0631251545   
458   5.82041165909   6.65910320077   10.1468933596   14.9710824156   
459   5.81533447802   6.64967333286   10.0999731233   14.9513268749   
460   5.80811053146   6.64967333286   10.0748812145   14.9321378673   
461   5.80745011411   6.63153899289   10.0419703939   14.9321378673   
462   5.80485172861   6.63012394164   10.0051703879   14.8191901547   
463   5.80380952259   6.61370006913   10.0001912158   14.8145570541   
464   5.80364047372   6.60671593626   10.0001912158   14.691640498   
465   5.80177155394   6.59478605721   9.97368899606   14.6769443964   
466   5.80083494386   6.59123303024   9.94997940676   14.610751478   
467   5.7992283492   6.57908175962   9.94997940676   14.5380941366   
468   5.7984765367   6.56749422394   9.87980139219   14.5248990765   
469   5.79702217414   6.56749422394   9.86626488147   14.4798937328   
470   5.79520384683   6.55726740388   9.82608341293   14.4643545412   
471   5.79332571548   6.54471682803   9.75893188699   14.4500357471   
472   5.79167970186   6.53608257188   9.75893188699   14.4436390841   
473   5.7907472968   6.53452471692   9.6787781176   14.3630356678   
474   5.78807174649   6.51659411671   9.6336310026   14.2777275388   
475   5.78586825306   6.51432195363   9.58620964476   14.2536862078   
476   5.78509993349   6.50734004292   9.57234136728   14.2483464318   
477   5.78151386995   6.49569493196   9.53974465301   14.1776863893   
478   5.78007966049   6.49569493196   9.5337582148   14.1354580669   
479   5.78007966049   6.49138462125   9.44824301367   14.1154021713   
480   5.77931918221   6.48562848137   9.44230984667   14.0951952173   
481   5.77823440989   6.47068826563   9.42942917531   14.0747911849   
482   5.77589941248   6.46309886337   9.42699203083   14.0102874153   
483   5.77456446839   6.45156172225   9.42439511057   13.9049225068   
484   5.77407351543   6.44704398659   9.35304776316   13.8258823138   
485   5.77018643476   6.44704398659   9.31586752536   13.7610912545   
486   5.76862935087   6.44552528152   9.28517057527   13.7159140709   
487   5.76570756582   6.43650463692   9.28517057527   13.6436835568   
488   5.76404593846   6.43273414707   9.22997653929   13.6436409622   
489   5.76292792651   6.43023366048   9.22902821359   13.6029938115   
490   5.75927451774   6.41312478539   9.19277924174   13.5917277706   
491   5.75927451774   6.39439001228   9.14598673174   13.5917277706   
492   5.75714578564   6.3870645876   9.07845269787   13.4942139088   
493   5.75413730683   6.38423431549   9.02876753875   13.4758055369   
494   5.75352946216   6.38333232428   9.02714309648   13.4488079321   
495   5.75286036708   6.38182636482   9.02714309648   13.425982106   
496   5.74941904873   6.37935792931   8.95243280661   13.4183658543   
497   5.74617184411   6.36534139296   8.95081341702   13.3657521481   
498   5.74556991738   6.36165346811   8.9177001721   13.3175591663   
499   5.74281195246   6.3548647388   8.89525679928   13.2760262077   
500   5.74264375386   6.33601583   8.86787304876   13.2109879692   
501   5.74156950411   6.32821371242   8.849155142   13.1655655791   
502   5.74007876441   6.32009564691   8.8366427492   13.0900530054   
503   5.73718542609   6.3162813179   8.83211306659   13.0563948729   
504   5.73524837419   6.31440785933   8.81379555677   13.0549193388   
505   5.73292598864   6.31306830046   8.79287322646   12.9459943687   
506   5.73262769297   6.30801757281   8.76046709904   12.9459943687   
507   5.73054413305   6.30101152396   8.76046709904   12.9375891978   
508   5.72851798653   6.30021039621   8.74582732547   12.8545843228   
509   5.7212903279   6.29862866141   8.7427669478   12.7871492997   
510   5.72064258108   6.28536613958   8.6944111261   12.706800291   
511   5.72060350167   6.28360416589   8.67179711009   12.6377961417   
512   5.71884672433   6.2815188495   8.65265185996   12.6174177309   
513   5.71708213954   6.28046179145   8.62393832687   12.5715224963   
514   5.71463064749   6.27849034976   8.56752956761   12.567152028   
515   5.71387421468   6.27695012057   8.54820528092   12.567152028   
516   5.71386318899   6.2766130553   8.5325595389   12.5377482736   
517   5.71197862741   6.26466508268   8.50745401675   12.5311724421   
518   5.70778690175   6.26466508268   8.47112975388   12.5001656223   
519   5.70584196706   6.26333992871   8.47112975388   12.4934582566   
520   5.70478113882   6.2627737175   8.45427260303   12.3735707413   
521   5.70369765896   6.2627737175   8.43289940884   12.3644146815   
522   5.70318798774   6.24908721829   8.42493310856   12.3221328341   
523   5.70318798774   6.2431058437   8.39814272752   12.3095295041   
524   5.70241543108   6.23725051767   8.36409552142   12.3075361522   
525   5.6987590366   6.23665133888   8.3611112151   12.2754089765   
526   5.69745135817   6.23344939325   8.30063246999   12.261053198   
527   5.69692445772   6.22830213316   8.28688899398   12.2306382727   
528   5.6885581529   6.22701050993   8.28223491502   12.2306382727   
529   5.68514445657   6.22137799282   8.26536629732   12.2092413401   
530   5.68304501208   6.22117402928   8.24875421268   12.0563757846   
531   5.68211364944   6.21926212058   8.24875421268   12.0428099924   
532   5.68170599354   6.21926212058   8.22121347989   11.9872463877   
533   5.6787976012   6.21098010577   8.14543712778   11.887673685   
534   5.67708304278   6.20729054114   8.13848550316   11.8345727733   
535   5.67654188819   6.20372323621   8.12107031373   11.8263005615   
536   5.67576201921   6.20372323621   8.10743209251   11.8159093861   
537   5.67310064392   6.19986792987   8.09582529545   11.7562289129   
538   5.67261264792   6.18011231689   8.08137329903   11.7119328085   
539   5.67187477384   6.17784447885   8.063952857   11.6944426676   
540   5.66968642472   6.17372991176   8.04560410325   11.6572958382   
541   5.66744620569   6.17294448307   7.9947282309   11.6572958382   
542   5.66698553402   6.16654890436   7.96457023121   11.6185753111   
543   5.66589460344   6.1641072679   7.94881671536   11.6154894957   
544   5.66387183344   6.15801208576   7.94369418076   11.602184312   
545   5.66213836378   6.15505849556   7.92229578481   11.5493406526   
546   5.66137454499   6.15101239543   7.92206831012   11.5412442124   
547   5.66078988266   6.14776078797   7.913324412   11.4569792081   
548   5.65958714328   6.13310857686   7.8592397044   11.4510908266   
549   5.65948144643   6.13215973826   7.84117958035   11.3886478317   
550   5.65863398357   6.13075351984   7.80336578538   11.3301246973   
551   5.65651479721   6.1305697591   7.80336578538   11.3301246973   
552   5.65521882234   6.11640455676   7.8029413004   11.3020873463   
553   5.65209390569   6.10823561006   7.78873831753   11.2479477637   
554   5.65151293914   6.10495707806   7.75675228641   11.1918810888   
555   5.64944959914   6.09911206523   7.74240743614   11.1325999613   
556   5.64879747027   6.09859237154   7.69939358483   11.1176003076   
557   5.6463484422   6.0949137816   7.65824783496   11.1127600067   
558   5.64425601073   6.09360312329   7.651534133   11.0907978778   
559   5.63924840427   6.08812964054   7.64429260243   11.0520158024   
560   5.63832188242   6.08704385952   7.63406504082   10.9913621717   
561   5.63754099937   6.08207981875   7.62327230458   10.9413180734   
562   5.63489224141   6.08009302016   7.59928342067   10.9384302982   
563   5.62769929106   6.07746210203   7.58116314087   10.8539256061   
564   5.62462268879   6.074086446   7.5448448561   10.8370290952   
565   5.61867201608   6.0730157451   7.53604441242   10.831439279   
566   5.61652166254   6.06650653629   7.51370366367   10.7424794799   
567   5.61312307451   6.06020683083   7.51370366367   10.7099592121   
568   5.6124386633   6.05973541315   7.50177162473   10.695445265   
569   5.6109880935   6.05545602393   7.47203044064   10.695445265   
570   5.60903740664   6.04699626196   7.46186293145   10.6914420563   
571   5.60837484925   6.04430569662   7.44367285921   10.6376358657   
572   5.60562817405   6.0407573613   7.40433470339   10.6012760478   
573   5.60094452661   6.03853950739   7.38806321574   10.5839498731   
574   5.60094452661   6.03074124753   7.37306154213   10.5839498731   
575   5.60041043756   6.02829701561   7.37306154213   10.5121759267   
576   5.59995678722   6.0261098478   7.34209987074   10.4964261383   
577   5.5995708452   6.02514972646   7.34043083619   10.4772848415   
578   5.59501803395   6.0201156924   7.31289921049   10.4534414282   
579   5.59310842592   6.01864302899   7.29721909971   10.4247223491   
580   5.59025435149   6.01834466876   7.27421506923   10.4106469655   
581   5.58939706636   6.01371482271   7.27421506923   10.3716536931   
582   5.5888082285   6.01170768244   7.25820644875   10.3716536931   
583   5.58725608458   6.01128677852   7.23749302016   10.3131990428   
584   5.58495432328   6.00527779187   7.20263116002   10.3131990428   
585   5.58422537367   6.00363746869   7.17750905975   10.275053428   
586   5.58186583667   6.00296060377   7.17750905975   10.2737875372   
587   5.5814518812   6.00204727387   7.16839198705   10.2737875372   
588   5.58033071069   5.99513570494   7.1397462969   10.1759811388   
589   5.57492582658   5.98791802762   7.12309342796   10.16133917   
590   5.57471292688   5.98636221241   7.12309342796   10.1243289588   
591   5.57202439748   5.97570727827   7.09701716717   10.1178211125   
592   5.57121948757   5.9747389101   7.06744310846   10.0391869823   
593   5.57101955197   5.96925211962   7.05876727173   10.0103620567   
594   5.56900337241   5.96621851043   7.04408705136   10.0103620567   
595   5.56660524045   5.96621851043   7.03399001173   10.0010122706   
596   5.56601171615   5.96223522105   7.02988030445   9.98689423388   
597   5.56495904285   5.95929221267   7.01795390364   9.92853241437   
598   5.56251750956   5.95566040101   7.01595359602   9.9264340185   
599   5.56129726435   5.9505131635   6.97061731621   9.89794423015   
600   5.55998656198   5.94513632675   6.95284164842   9.79330075117   
601   5.55805335736   5.94271173133   6.92491359013   9.79261730734   
602   5.55633550035   5.94271173133   6.91683782202   9.79261730734   
603   5.55315126226   5.93864220198   6.91252405132   9.78370727543   
604   5.55240031932   5.93789272789   6.88314975047   9.77825326525   
605   5.55036260748   5.93663377131   6.86755353164   9.76548318172   
606   5.54932370343   5.93365306816   6.85873492418   9.68914649953   
607   5.54887004444   5.93279801411   6.83709769293   9.65161507769   
608   5.54719822714   5.92876905076   6.83298276557   9.63157647531   
609   5.54573328911   5.92767158357   6.82669634235   9.59010704687   
610   5.54554515723   5.92265059919   6.80938212502   9.57639080134   
611   5.54058728704   5.92135687305   6.80226776801   9.54524295799   
612   5.54024742768   5.91796518687   6.78625347003   9.52924571272   
613   5.53963371759   5.91629509119   6.7789238942   9.47666521772   
614   5.53655514493   5.91379760453   6.77647501131   9.46589417353   
615   5.53503869585   5.91253416195   6.77647501131   9.43110814825   
616   5.53385486617   5.91141641912   6.74691544601   9.40489991056   
617   5.53170536891   5.90964391875   6.72615436448   9.39291480532   
618   5.53090604072   5.9047989533   6.70721274953   9.35334903024   
619   5.52919499773   5.90357985224   6.6999246227   9.34272247474   
620   5.52796288495   5.90051577291   6.68125551617   9.31952799405   
621   5.52781263432   5.89965989227   6.67289165091   9.29085458974   
622   5.5276656157   5.89813474878   6.67289165091   9.24249920656   
623   5.52591755283   5.89555139946   6.66881969683   9.20737115009   
624   5.52335573115   5.88989173699   6.64924381625   9.1991591132   
625   5.52279303772   5.88808417685   6.63153885569   9.193156888   
626   5.52042382885   5.88650930231   6.62405655094   9.16484930797   
627   5.51934624812   5.88610129174   6.61837494098   9.13790751256   
628   5.51647289478   5.88548481921   6.6069553511   9.07615093088   
629   5.51647289478   5.88364388524   6.6016475444   9.04661671959   
630   5.51526221417   5.88097481982   6.59123304041   9.01471968565   
631   5.51323286283   5.88095017929   6.58623709898   9.0128107687   
632   5.51161746034   5.87856330222   6.56152241661   9.0128107687   
633   5.51087279333   5.87822340192   6.54607270125   8.93034383765   
634   5.50720144826   5.87654902749   6.53608265469   8.92923461763   
635   5.50592103739   5.87012610858   6.52864292579   8.91047266038   
636   5.50281886789   5.86897075942   6.52309505509   8.89510642755   
637   5.50185317944   5.8647991987   6.51790569374   8.8412980259   
638   5.50110294741   5.85909605717   6.50734006359   8.81561303547   
639   5.50066721709   5.8572813209   6.49991014834   8.74686952057   
640   5.49836851414   5.85488007251   6.49138462125   8.70429826428   
641   5.49721263377   5.85188715912   6.48908985576   8.70429826428   
642   5.49500674502   5.8488547294   6.48023934517   8.68414191698   
643   5.49402836896   5.84717492921   6.46873831954   8.63760825429   
644   5.49324651465   5.84484778867   6.45082287226   8.61085963259   
645   5.49145366416   5.84267200634   6.44886270739   8.60007146299   
646   5.48941887196   5.84100855467   6.44552524821   8.5984663821   
647   5.48841338146   5.83773476166   6.43650463692   8.58270974978   
648   5.48619061325   5.83623280581   6.43273414708   8.58270974978   
649   5.48611486618   5.83578629963   6.42407020449   8.54623058989   
650   5.48502247376   5.83450980669   6.4196507501   8.46142238485   
651   5.48310408562   5.83450980669   6.40609529362   8.46142238485   
652   5.48070210572   5.83016330259   6.40609529362   8.4407441072   
653   5.48001752445   5.82976255448   6.3909905944   8.4407441072   
654   5.47881179187   5.82824605564   6.38742268664   8.39295776272   
655   5.47668440912   5.82196071084   6.38603515046   8.39295776272   
656   5.47585817758   5.82162071992   6.38333232844   8.36564060744   
657   5.47262736362   5.82099665804   6.36550127529   8.35731662519   
658   5.47238344303   5.81746884762   6.35991372947   8.31511698119   
659   5.46961296186   5.81672382343   6.35166534844   8.28673016253   
660   5.46859640881   5.80970942329   6.32825315716   8.26245207477   
661   5.46803557336   5.80408909835   6.32699854638   8.21901185634   
662   5.46647409327   5.80332189738   6.32338202407   8.18677371768   
663   5.46525985374   5.8011273957   6.32014961907   8.16859598042   
664   5.46424976719   5.80081243441   6.31775871144   8.16086758087   
665   5.46250531334   5.80033261886   6.31379009399   8.16086758087   
666   5.45922605298   5.79941713465   6.31306828455   8.09282661249   
667   5.45730322422   5.79786962104   6.30130561228   8.05023923081   
668   5.45618479024   5.79698671631   6.29855144279   8.04145676397   
669   5.45398040436   5.79454864858   6.29426656992   8.02162705606   
670   5.45243310803   5.79385184212   6.29223329814   8.00226712857   
671   5.45243310803   5.79215089424   6.29213301538   7.99918514653   
672   5.44988299466   5.79048174703   6.28152178747   7.97717420728   
673   5.44745382495   5.78313202921   6.27894127785   7.93740174723   
674   5.4456756594   5.78096446007   6.2787517766   7.92582491714   
675   5.44342190043   5.77897050195   6.27694967868   7.92582491714   
676   5.44219136345   5.77822560719   6.27157101543   7.89072917023   
677   5.44200443098   5.77701008218   6.26333239538   7.8581344026   
678   5.43988529462   5.77587635087   6.25555693732   7.8513686749   
679   5.43894974062   5.77555931357   6.25555693732   7.81905061156   
680   5.43894974062   5.7709222243   6.249942355   7.80253998936   
681   5.43802054385   5.76448326917   6.23987862325   7.79709837159   
682   5.43608054336   5.76326789399   6.23987862325   7.79709837159   
683   5.43395373292   5.76218389192   6.23725056438   7.76694453033   
684   5.43146593506   5.76096325849   6.22935873105   7.71691485508   
685   5.43146593506   5.7601153386   6.22701051025   7.67408896604   
686   5.43032251696   5.758273887   6.2213915809   7.66367989279   
687   5.4292675295   5.75623350176   6.21858719984   7.64510929784   
688   5.42913567596   5.75568164222   6.2138480847   7.6373863158   
689   5.42830099668   5.75568164222   6.2138480847   7.6027826529   
690   5.42625519587   5.75393121289   6.21098011482   7.6027826529   
691   5.42500983374   5.75206531935   6.20461933196   7.56622734755   
692   5.42125119097   5.74943223315   6.20461933196   7.56073782644   
693   5.41788396986   5.74798125879   6.19986793166   7.54683626123   
694   5.41765833959   5.74497796346   6.18012008386   7.52924223495   
695   5.4176120067   5.7448360852   6.1789485523   7.52117362434   
696   5.41671439328   5.74351405747   6.1789485523   7.4750764758   
697   5.41485036288   5.74224755445   6.17055741538   7.45399508517   
698   5.41409930395   5.73607721497   6.16656492881   7.42456893347   
699   5.41279307644   5.73450912928   6.16410769183   7.42456893347   
700   5.40930672757   5.72851098311   6.16043203271   7.41932147729   
701   5.40870756136   5.72851098311   6.16043203271   7.36215845954   
702   5.40693623879   5.72706410561   6.15128914646   7.35318424913   
703   5.40427933029   5.72532550869   6.14707932877   7.34371556466   
704   5.40231526227   5.72186159358   6.14707932877   7.32196345014   
705   5.40148072905   5.72097485186   6.13508666198   7.31271809827   
706   5.40032958   5.72022098797   6.13325116745   7.29768118738   
707   5.39916921032   5.71725993199   6.1321673972   7.2906554327   
708   5.39745061238   5.71544309061   6.12838795069   7.24991681762   
709   5.39536554763   5.71412633915   6.12838795069   7.22704319623   
710   5.39469032187   5.71224160739   6.108157897   7.21722216119   
711   5.39374360395   5.71051311582   6.10735890197   7.21722216119   
712   5.39123176194   5.70480939518   6.10735890197   7.17096859169   
713   5.38995791605   5.70258217794   6.09840180451   7.16486273691   
714   5.38828592546   5.70224266006   6.09706388873   7.13414381072   
715   5.38730254744   5.70041872558   6.0961919766   7.13076295993   
716   5.38636399056   5.70041872558   6.0948755287   7.11549703135   
717   5.38505495112   5.6967750123   6.08980280255   7.10563220866   
718   5.3830452546   5.69375158777   6.08676468735   7.09378675188   
719   5.38139476542   5.69142974471   6.08097615452   7.05009476474   
720   5.37929946228   5.68677569896   6.06650653684   7.04805299395   
721   5.37829767882   5.68677569896   6.06438379996   7.03755606699   
722   5.37780286912   5.68341658435   6.05973541477   7.03755606699   
723   5.37589691596   5.68250859966   6.05739525744   7.0134800781   
724   5.37347746939   5.67972045606   6.04990948717   7.0134800781   
725   5.37105582665   5.6777768933   6.04990948717   7.00231600298   
726   5.37002750172   5.67497240969   6.04075782544   6.96589834617   
727   5.36830387445   5.67440285826   6.03937894356   6.96054450073   
728   5.36550673415   5.67404614586   6.03273190211   6.94158408467   
729   5.36392958848   5.67280330301   6.03244391062   6.93893159501   
730   5.3631680685   5.66982654263   6.03244391062   6.88031099977   
731   5.36028168705   5.66982654263   6.02894475283   6.88002784616   
732   5.36028168705   5.66910683095   6.02894475283   6.88002784616   
733   5.35524270955   5.66761261644   6.0214591931   6.85865582129   
734   5.35524270955   5.66368366423   6.0214591931   6.84216788697   
735   5.35416018817   5.66299323573   6.01833830577   6.8400832112   
736   5.35343424729   5.66165316381   6.01628073629   6.82895081264   
737   5.35283224068   5.6609902201   6.0152527155   6.81231818931   
738   5.35084053469   5.65997803428   6.01128555029   6.79607272533   
739   5.3483593565   5.65997803428   6.0083797495   6.78294696878   
740   5.34570032838   5.65928162003   6.00289621499   6.76204836986   
741   5.34422033182   5.65674874023   6.00289621499   6.7285157841   
742   5.34172505774   5.65482029836   6.00205886381   6.71990298101   
743   5.34035476551   5.65227219135   5.99026206435   6.71365516854   
744   5.34004642639   5.65024688588   5.98796175273   6.70413312122   
745   5.33986687622   5.6451696347   5.98021594588   6.70288045152   
746   5.33824902884   5.6451696347   5.97657200889   6.69453157949   
747   5.33643130849   5.64071023734   5.96818300165   6.68053081843   
748   5.33643130849   5.64071023734   5.96579239628   6.64663545582   
749   5.33384852553   5.64039412498   5.96225401479   6.64418224397   
750   5.33333070668   5.63669767064   5.95949622297   6.64418224397   
751   5.33260958042   5.6356746544   5.95243801538   6.63153870095   
752   5.33189303606   5.63412187571   5.94773607641   6.62870732264   
753   5.32915330833   5.63236379044   5.94773607641   6.62186547221   
754   5.32802193003   5.62756825525   5.94485291122   6.60843528189   
755   5.32500701627   5.62159680131   5.94294356526   6.59902331382   
756   5.32322780873   5.62159680131   5.94008969228   6.59391363315   
757   5.32210606013   5.61449119623   5.93817610188   6.59123304483   
758   5.3204709348   5.61449119623   5.9365423402   6.58172638394   
759   5.31922040699   5.61226456759   5.93439768261   6.56009365667   
760   5.31819744733   5.61057818432   5.93195911897   6.55034703919   
761   5.31472849553   5.6098150729   5.93065013267   6.54078527021   
762   5.31371799402   5.60703874083   5.92872057161   6.53608249202   
763   5.31243146552   5.60579608963   5.92558841308   6.51946974256   
764   5.3120940728   5.60451512596   5.92187968244   6.50734008446   
765   5.31175360225   5.60250363991   5.91982765975   6.50400049808   
766   5.30885844897   5.59989603858   5.91783888118   6.49979785577   
767   5.30634685977   5.59977506966   5.91559539997   6.49577944603   
768   5.30536890922   5.59902434287   5.91494429785   6.49577944603   
769   5.30459458609   5.59305876995   5.91494429785   6.49138462125   
770   5.30459458609   5.59207371671   5.91422941059   6.47967095014   
771   5.30167053251   5.59016534941   5.90486943572   6.44552521121   
772   5.30048185041   5.58809914684   5.90138877829   6.44373453894   
773   5.29948973008   5.586846613   5.90072567388   6.43650463694   
774   5.29862593889   5.58385281365   5.89688446579   6.43273414713   
775   5.29677521077   5.58385281365   5.8908340936   6.42640015259   
776   5.29390760193   5.58081891152   5.88984249256   6.42154366986   
777   5.29244474124   5.57614347227   5.88842200345   6.42154366986   
778   5.29227297254   5.57440042061   5.88578957305   6.40011029442   
779   5.29071061954   5.57439402425   5.88241072535   6.39147146073   
780   5.28851956489   5.57439402425   5.88208604373   6.38768072153   
781   5.28851956489   5.57132201628   5.8809790169   6.3833323613   
782   5.28689221243   5.57132201628   5.87889394204   6.38152007672   
783   5.28514633082   5.57129101507   5.87855722907   6.37279613141   
784   5.28429529864   5.57111939384   5.8719122363   6.35566877761   
785   5.28234034986   5.56785070527   5.86879480508   6.34590620867   
786   5.28234034986   5.56594801422   5.86542974985   6.33601803364   
787   5.28198325572   5.56206653079   5.85854424659   6.32863888768   
788   5.28033068035   5.56127945823   5.85854424659   6.32530258958   
789   5.28033068035   5.55925823872   5.85740046635   6.31689964929   
790   5.27750974636   5.55817724996   5.85440543355   6.31616359481   
791   5.27645123567   5.55738429152   5.852237489   6.31306844815   
792   5.27492220735   5.55593995436   5.852237489   6.309371636   
793   5.27474426739   5.55295610943   5.84678842205   6.30480033915   
794   5.27372220985   5.55295610943   5.84471473393   6.2968314311   
795   5.27266563019   5.54967732549   5.84402297039   6.29638151082   
796   5.27052237982   5.54874762765   5.84098234888   6.29165763087   
797   5.26870678582   5.54715277331   5.83857280979   6.28266430947   
798   5.26670535349   5.54522428013   5.83464244008   6.28181650084   
799   5.26638261282   5.54207727056   5.83158555371   6.28181650084   
800   5.26396950183   5.54104311307   5.83022568259   6.28151784394   
801   5.26396950183   5.53786931982   5.82665537513   6.27694965368   
802   5.26181830741   5.53586169203   5.82665537513   6.26425941166   
803   5.2601033549   5.53586169203   5.82197802212   6.26333336742   
804   5.25749707017   5.5330051653   5.82044529216   6.23991050885   
805   5.25703911333   5.53228752186   5.8189856163   6.23725127321   
806   5.25669431063   5.53113677447   5.8125262553   6.22844796055   
807   5.25500143221   5.52881839466   5.80706425442   6.22844796055   
808   5.25218424433   5.52782890845   5.80322045289   6.22701051525   
809   5.25185757692   5.52746544007   5.80180811508   6.22549256889   
810   5.25152820307   5.526718731   5.80180811508   6.22155116389   
811   5.24898123083   5.52436833437   5.80084809569   6.21098031175   
812   5.24882734803   5.51949597472   5.79910374638   6.2041122584   
813   5.24652661656   5.5184832293   5.79760711034   6.19986794032   
814   5.24416891384   5.51501275004   5.79559880527   6.19878449073   
815   5.24285774942   5.51436287497   5.79353060478   6.19878449073   
816   5.24285774942   5.51436287497   5.79245474028   6.19763622421   
817   5.23877822348   5.51318882944   5.78805409701   6.18786717991   
818   5.23807249037   5.51318882944   5.7866582833   6.18032297133   
819   5.2350440681   5.51154561843   5.78351370581   6.1671617645   
820   5.23431496369   5.50989593417   5.78224079636   6.16697655771   
821   5.23308061335   5.50854830279   5.78224079636   6.16405452835   
822   5.23053089397   5.50527503491   5.77841654564   6.16053191306   
823   5.22986984617   5.50124745911   5.77820643034   6.15945576628   
824   5.22861529531   5.49998112124   5.77619848468   6.15344113773   
825   5.22831799681   5.49887664113   5.77619848468   6.14289937446   
826   5.225322501   5.49824102035   5.77580197073   6.14051811473   
827   5.22494074516   5.49591973634   5.77476615328   6.13541522669   
828   5.22278743473   5.49465721602   5.76834051359   6.13217088932   
829   5.22091949925   5.49465721602   5.76834051359   6.12915398901   
830   5.21949879132   5.49264250031   5.76424871193   6.12208386526   
831   5.21762528635   5.49126722133   5.76219755255   6.11893851407   
832   5.21711249481   5.48882120197   5.76219755255   6.11439369328   
833   5.21494508805   5.48472662516   5.76216003975   6.10902361484   
834   5.21341001485   5.48378480078   5.75845729588   6.09898370128   
835   5.21182003392   5.48141134103   5.75304048125   6.09797888897   
836   5.21146799652   5.48035202242   5.75223597875   6.09797888897   
837   5.21004075748   5.47806255283   5.75160911065   6.09493534379   
838   5.20941857191   5.47806255283   5.75160911065   6.09154727357   
839   5.20750377702   5.47788433549   5.74948956468   6.08906891819   
840   5.20682265509   5.47318715885   5.74447810998   6.08796645692   
841   5.20303889918   5.47289568951   5.74122441871   6.07471098128   
842   5.20212961809   5.47207857761   5.7396442082   6.07272927066   
843   5.20066856114   5.47086162167   5.73681077369   6.07234395539   
844   5.1988097118   5.4691393694   5.73580453861   6.0678544188   
845   5.1988097118   5.46821636806   5.73291171795   6.0678544188   
846   5.19600572496   5.46590287472   5.73291171795   6.06650653718   
847   5.19457217705   5.46357271398   5.72924223485   6.0605231646   
848   5.19433178638   5.46081288618   5.72809316875   6.059735411   
849   5.19414412013   5.46071794877   5.72809316875   6.05281179467   
850   5.19143913071   5.46071794877   5.72791785078   6.04180737068   
851   5.19143913071   5.45629357704   5.72101202477   6.04075718115   
852   5.19082431519   5.45584625854   5.72065011009   6.03799827155   
853   5.18930222738   5.45443740914   5.71995002647   6.03429411119   
854   5.18732968058   5.45275309049   5.71559491698   6.0272496014   
855   5.18645262349   5.44870792739   5.71422773922   6.02380939123   
856   5.18437037461   5.44806921183   5.7129510845   6.02380939123   
857   5.18330649894   5.44806921183   5.71192668556   6.01833826429   
858   5.18173070976   5.44689547749   5.70664701711   6.01527231229   
859   5.18102103527   5.44225106738   5.70664701711   6.01129188572   
860   5.17821344707   5.44225106738   5.70616070684   6.00657765384   
861   5.17567591193   5.43939624193   5.7042658466   6.00200987014   
862   5.17533268695   5.43850350409   5.70185450902   5.98802886044   
863   5.17423844232   5.43850350409   5.70018158296   5.98600611689   
864   5.17207396395   5.43779802668   5.69360051748   5.98600611689   
865   5.17071479698   5.43779802668   5.69360051748   5.98106556212   
866   5.1698567055   5.43329620506   5.68832654166   5.97904697488   
867   5.16817473732   5.43189474162   5.6865531794   5.97904697488   
868   5.16550956336   5.43163244697   5.67854595004   5.97079442141   
869   5.16515864701   5.43089794935   5.67802274115   5.96221447605   
870   5.16354524874   5.42950227664   5.67574024005   5.95958471495   
871   5.16155876428   5.4285733968   5.67574024005   5.95958471495   
872   5.16059014187   5.4285733968   5.67401394184   5.95131186973   
873   5.15905198796   5.42597853216   5.67401394184   5.94631824312   
874   5.15784875543   5.42437914544   5.67230740048   5.94285364781   
875   5.155348223   5.42109857539   5.67105946218   5.94285364781   
876   5.15454264151   5.4181316351   5.66774048677   5.93978727976   
877   5.15177522898   5.41743081492   5.664942838   5.93898407946   
878   5.15177522898   5.4170077603   5.66464014662   5.93572402449   
879   5.15143051466   5.41604041027   5.66464014662   5.93395103883   
880   5.15016415506   5.41349812399   5.66373357128   5.93260165103   
881   5.14782791201   5.41140456137   5.66129228643   5.93138965856   
882   5.14753668094   5.4107955108   5.65928548797   5.928346243   
883   5.1473093809   5.40733088683   5.65928548797   5.92629943713   
884   5.14559528266   5.40584855345   5.65628339774   5.92161683102   
885   5.14140066419   5.40501354016   5.65405761877   5.92061681006   
886   5.1408634813   5.40501354016   5.65269621374   5.91767456648   
887   5.14047480935   5.40007422435   5.65107037004   5.91625310546   
888   5.13968606415   5.3972970561   5.64764790276   5.91336715738   
889   5.13352491601   5.39535110528   5.64662850355   5.90964176296   
890   5.13352491601   5.39429875481   5.64262811162   5.90891490034   
891   5.13309631156   5.39290364052   5.64175554398   5.90279859977   
892   5.13219139524   5.39069420419   5.63902877428   5.90035720194   
893   5.13120625299   5.38852336873   5.63499846304   5.8975578837   
894   5.13120625299   5.38641923003   5.63368149755   5.8975578837   
895   5.12922581148   5.38630699316   5.63368149755   5.89445500361   
896   5.12698472068   5.38557487913   5.62596455722   5.89445500361   
897   5.12607766277   5.38338932244   5.62596455722   5.89214877501   
898   5.12452123103   5.38099819841   5.62120922468   5.89056531103   
899   5.12323263587   5.38039196148   5.62120922468   5.88605785035   
900   5.12165536302   5.37737236846   5.6140581062   5.88576604054   
901   5.12043139013   5.37659386081   5.6140581062   5.88295532112   
902   5.11928204961   5.37413551597   5.61230622845   5.88119738944   
903   5.11928204961   5.37336270789   5.60994942517   5.87963704823   
904   5.11856128359   5.37246637935   5.60622471359   5.87800484445   
905   5.11678750538   5.37246637935   5.60466072718   5.87549313584   
906   5.11522478994   5.36993406435   5.60466072718   5.8689248898   
907   5.11410672298   5.36993406435   5.6003241599   5.86481358121   
908   5.11396454101   5.3668817013   5.60002882727   5.85906456902   
909   5.11255241257   5.3652573711   5.60002882727   5.85698126181   
910   5.10933555938   5.36421044559   5.59533712425   5.85396297338   
911   5.10884809878   5.36192073555   5.59311724979   5.85108749013   
912   5.10758367082   5.36008680702   5.59220692293   5.84932078671   
913   5.10595204443   5.35646212083   5.59119563079   5.84157167735   
914   5.10321070009   5.35373298784   5.58717645861   5.84101290778   
915   5.10321070009   5.34941366077   5.58687705392   5.8398431101   
916   5.10304296677   5.34941366077   5.58387950401   5.83877722551   
917   5.09959326992   5.34545655749   5.58387950401   5.83740891506   
918   5.09836386123   5.34479638287   5.58173466703   5.83477232291   
919   5.09668828584   5.34291729294   5.57841427999   5.83144482517   
920   5.09601587429   5.34033838888   5.57841427999   5.83016306387   
921   5.09440108869   5.34033838888   5.57597519283   5.82286555486   
922   5.09407789372   5.33852734972   5.5737037305   5.82089776201   
923   5.09316146185   5.33775626272   5.5737037305   5.82070597178   
924   5.09316146185   5.33685054009   5.57086724378   5.81654060473   
925   5.09245106743   5.33412535234   5.56876292864   5.81654060473   
926   5.08851368252   5.33136108247   5.56876292864   5.81012699709   
927   5.08851368252   5.33136108247   5.56507997487   5.81012699709   
928   5.08676012946   5.33000863311   5.56445797943   5.80502072335   
929   5.08303063487   5.33000863311   5.56186492804   5.8030836172   
930   5.08303063487   5.32865666779   5.55995012452   5.80198278629   
931   5.08131229901   5.32410265972   5.5590001435   5.80088522292   
932   5.07885754853   5.32117630858   5.55613321076   5.80088522292   
933   5.07821579208   5.31966209364   5.55613321076   5.79841125358   
934   5.07519955623   5.31849728979   5.5534671278   5.79747287435   
935   5.07519955623   5.31730710218   5.55291341875   5.79502878902   
936   5.07437421183   5.31540644784   5.55032354501   5.79502878902   
937   5.06955988268   5.31540644784   5.55032354501   5.79260892008   
938   5.06790909045   5.31327883076   5.54503728638   5.7918994344   
939   5.06675155421   5.31205349349   5.54146780262   5.78928773105   
940   5.06675155421   5.31129360698   5.53968434837   5.78366399963   
941   5.06498998339   5.30701933529   5.53824486828   5.78132684026   
942   5.06498998339   5.30653935642   5.53728796125   5.78132684026   
943   5.06053812803   5.30570943793   5.53287742112   5.77855636686   
944   5.05704541984   5.30460238448   5.53192807683   5.77819546304   
945   5.05608425241   5.30355076826   5.53050686946   5.77592689385   
946   5.05522455296   5.30250024152   5.52797320752   5.77452444431   
947   5.05422486512   5.30191349097   5.52782432302   5.76616949615   
948   5.0523534494   5.29691275531   5.52532548909   5.76616949615   
949   5.05209925631   5.29623478226   5.52316213746   5.76473059629   
950   5.05052518057   5.29334731187   5.52134452313   5.76473059629   
951   5.04856309491   5.29316624654   5.5186260043   5.76408222521   
952   5.04662130081   5.29173381035   5.51400238609   5.76231224821   
953   5.04577992777   5.29082302944   5.51400238609   5.75619852443   
954   5.04474326508   5.28902041287   5.51143031117   5.75314215857   
955   5.04256083623   5.2863318848   5.51062551968   5.75078768991   
956   5.03923168193   5.28618044828   5.50855900958   5.75020095423   
957   5.03831172402   5.28392467933   5.50855900958   5.74771133194   
958   5.03661923224   5.28274017778   5.50723717818   5.7451798118   
959   5.03539075015   5.28201582186   5.50603980884   5.74296122451   
960   5.0345509034   5.28013682389   5.50299245069   5.73964746957   
961   5.03247052312   5.28000624074   5.50051474284   5.73964746957   
962   5.03156394979   5.27720260618   5.49934012195   5.73667177124   
963   5.02844426424   5.27595716462   5.49721445494   5.73667177124   
964   5.02767257043   5.27509918765   5.49721445494   5.73259350553   
965   5.02599010345   5.27404199129   5.49651045065   5.72900995504   
966   5.02599010345   5.27212319928   5.49530427577   5.72440725087   
967   5.02522159286   5.27005603379   5.49185004381   5.72266039978   
968   5.02370975924   5.26945497517   5.49074133779   5.72266039978   
969   5.02235032456   5.26748585452   5.48656362281   5.72124751084   
970   5.01678345328   5.26461908821   5.48656362281   5.72037490638   
971   5.01609424667   5.26084183076   5.48343939242   5.71916219379   
972   5.01375350835   5.2607631076   5.48214637807   5.71408193204   
973   5.01247281132   5.2607631076   5.48074706855   5.71375207626   
974   5.01161449512   5.25676877748   5.4755026256   5.71128733325   
975   5.01115823452   5.25489338959   5.4755026256   5.71128733325   
976   5.01042735501   5.25451462899   5.47515104794   5.70645180203   
977   5.00666243412   5.25397302495   5.47290890174   5.70474069125   
978   5.00536886273   5.25344517721   5.47271613752   5.70389240417   
979   5.00503944052   5.24970060085   5.47070601004   5.70015035613   
980   5.00296341314   5.24872951493   5.47070601004   5.6942507283   
981   5.00154943087   5.24872951493   5.4701134111   5.6942507283   
982   5.00024516169   5.24752812849   5.46795767059   5.6921785562   
983   4.99925397694   5.24538014482   5.46566309665   5.68689563883   
984   4.99925397694   5.24133205448   5.4647998616   5.68544426779   
985   4.99669678017   5.24064527005   5.4647998616   5.68516014524   
986   4.99539836167   5.23842207557   5.46420381839   5.68516014524   
987   4.99510612243   5.23605236194   5.45840393948   5.68447759562   
988   4.99226219018   5.23339194983   5.45840393948   5.68068989905   
989   4.99152163884   5.23292804716   5.45605507493   5.67547776144   
990   4.98973096257   5.23182484789   5.45273947525   5.67547776144   
991   4.98799998254   5.23182484789   5.44943446489   5.67341278119   
992   4.98600485488   5.22799624466   5.44756124526   5.67056808179   
993   4.98454709304   5.22799624466   5.44659559263   5.6680180681   
994   4.98330123977   5.22760264085   5.44263508319   5.6665812751   
995   4.98212419236   5.2240388052   5.44167417548   5.6665812751   
996   4.98003915376   5.22292507656   5.43988807551   5.66439874608   
997   4.98003915376   5.22155231449   5.43757744194   5.66264282288   
998   4.97595482386   5.22093197768   5.43757744194   5.66264282288   
999   4.97459852105   5.21989226956   5.43443581618   5.65990427335   


==> reservoir modeling/plot/con_u_1_0.4.txt <==
x   y
0.0   0.941562622474
0.01   0.944408246068
0.02   0.946263252334
0.03   0.947250026243
0.04   0.947481045247
0.05   0.947058879283
0.06   0.946076190768
0.07   0.944615734602
0.08   0.942750358166
0.09   0.940543001326
0.1   0.938046696427
0.11   0.935304568297
0.12   0.932349834248
0.13   0.929205804072
0.14   0.925885880044
0.15   0.922393556921
0.16   0.918722421942
0.17   0.914856154828
0.18   0.910768527783
0.19   0.906423405493
0.2   0.901774745125
0.21   0.89676659633
0.22   0.891333101239
0.23   0.885398494467
0.24   0.878877103111
0.25   0.871673346748
0.26   0.863681737439
0.27   0.854786879728
0.28   0.84486347064
0.29   0.833776299681
0.3   0.821380248841
0.31   0.807520292592
0.32   0.792031497887
0.33   0.774739024162
0.34   0.755458123335
0.35   0.733994139806
0.36   0.710142510457
0.37   0.683688764653
0.38   0.65440852424
0.39   0.622067503548
0.4   0.586421509386
0.41   0.547216441049
0.42   0.504188290311
0.43   0.457063141429
0.44   0.405557171144
0.45   0.349376648676
0.46   0.28821793573
0.47   0.221767486491
0.48   0.149701847628
0.49   0.071687658291
0.5   -0.0126183498877
0.51   0.0767590073878
0.52   0.151358519199
0.53   0.220452326706
0.54   0.284338052998
0.55   0.343304772885
0.56   0.397633012903
0.57   0.447594751308
0.58   0.493453418081
0.59   0.535463894925
0.6   0.573872515267
0.61   0.608917064255
0.62   0.640826778762
0.63   0.669822347384
0.64   0.696115910438
0.65   0.719911059965
0.66   0.741402839731
0.67   0.760777745222
0.68   0.778213723648
0.69   0.793880173943
0.7   0.807937946762
0.71   0.820539344485
0.72   0.831828121215
0.73   0.841939482775
0.74   0.851000086714
0.75   0.859128042304
0.76   0.866432910538
0.77   0.873015704133
0.78   0.87896888753
0.79   0.884376376892
0.8   0.889313540103
0.81   0.893847196775
0.82   0.898035618238
0.83   0.901928527547
0.84   0.905567099481
0.85   0.90898396054
0.86   0.912203188948
0.87   0.915240314653
0.88   0.918102319324
0.89   0.920787636354
0.9   0.923286150859
0.91   0.925579199677
0.92   0.927639571371
0.93   0.929431506226
0.94   0.930910696249
0.95   0.932024285171
0.96   0.932710868446
0.97   0.932900493251
0.98   0.932514658485
0.99   0.931466314771
1.0   0.929659864456


==> reservoir modeling/plot/con_u_1_0.5.txt <==
x   y
0.0   0.944672857594
0.01   0.942336782333
0.02   0.940214913864
0.03   0.938273592053
0.04   0.936477225871
0.05   0.934788293393
0.06   0.933167341799
0.07   0.931572987376
0.08   0.929961915514
0.09   0.92828888071
0.1   0.926506706565
0.11   0.924566285786
0.12   0.922416580184
0.13   0.920004620676
0.14   0.917275507285
0.15   0.914172409136
0.16   0.910636564464
0.17   0.906607280605
0.18   0.902021934001
0.19   0.896815970202
0.2   0.890922903859
0.21   0.884274318731
0.22   0.876799867682
0.23   0.868427272679
0.24   0.859082324797
0.25   0.848688884214
0.26   0.837168880215
0.27   0.824442311189
0.28   0.810427244629
0.29   0.795039817136
0.3   0.778194234413
0.31   0.759802771272
0.32   0.739775771627
0.33   0.718021648498
0.34   0.69444688401
0.35   0.668956029394
0.36   0.641451704986
0.37   0.611834600226
0.38   0.580003473661
0.39   0.545855152941
0.4   0.509284534823
0.41   0.470184585169
0.42   0.428446338945
0.43   0.383958900223
0.44   0.336609442179
0.45   0.286283207097
0.46   0.232863506363
0.47   0.17623172047
0.48   0.116267299015
0.49   0.052847760702
0.5   -0.0141513066619
0.51   0.048600739156
0.52   0.11174385926
0.53   0.171333933397
0.54   0.227508318165
0.55   0.280401699782
0.56   0.330146094083
0.57   0.37687084652
0.58   0.420702632168
0.59   0.461765455718
0.6   0.500180651481
0.61   0.536066883384
0.62   0.569540144977
0.63   0.600713759426
0.64   0.629698379515
0.65   0.65660198765
0.66   0.681529895854
0.67   0.704584745767
0.68   0.72586650865
0.69   0.745472485382
0.7   0.763497306461
0.71   0.780032932005
0.72   0.795168651747
0.73   0.808991085043
0.74   0.821584180864
0.75   0.833029217804
0.76   0.843404804072
0.77   0.852786877497
0.78   0.861248705528
0.79   0.868860885231
0.8   0.87569134329
0.81   0.881805336012
0.82   0.887265449318
0.83   0.89213159875
0.84   0.896461029469
0.85   0.900308316253
0.86   0.903725363501
0.87   0.90676140523
0.88   0.909463005074
0.89   0.911874056288
0.9   0.914035781746
0.91   0.915986733938
0.92   0.917762794975
0.93   0.919397176586
0.94   0.92092042012
0.95   0.922360396543
0.96   0.92374230644
0.97   0.925088680017
0.98   0.926419377095
0.99   0.927751587116
1.0   0.929099829141


==> reservoir modeling/plot/con_u_2_0.4.txt <==
x   y
0.0   0.94090330051
0.01   0.943746931478
0.02   0.94560063879
0.03   0.946586721718
0.04   0.946817578953
0.05   0.946395708607
0.06   0.945413708212
0.07   0.943954274719
0.08   0.942090204499
0.09   0.939884393344
0.1   0.937389836463
0.11   0.934649628488
0.12   0.931696963468
0.13   0.928555134875
0.14   0.925237535598
0.15   0.921747657947
0.16   0.918079093652
0.17   0.914215533862
0.18   0.910130769146
0.19   0.905788689495
0.2   0.901143284316
0.21   0.896138642438
0.22   0.89070895211
0.23   0.884778501001
0.24   0.878261676198
0.25   0.87106296421
0.26   0.863076950964
0.27   0.854188321809
0.28   0.844271861511
0.29   0.833192454258
0.3   0.820805083657
0.31   0.806954832736
0.32   0.79147688394
0.33   0.774196519136
0.34   0.754929119611
0.35   0.733480166071
0.36   0.709645238641
0.37   0.683210016869
0.38   0.653950279719
0.39   0.621631905577
0.4   0.586010872248
0.41   0.546833256957
0.42   0.503835236349
0.43   0.45674308649
0.44   0.405273182863
0.45   0.349132000372
0.46   0.288016113343
0.47   0.221612195519
0.48   0.149597020064
0.49   0.0716374595612
0.5   -0.0126095139855
0.51   0.0769139555138
0.52   0.151664056226
0.53   0.220897338647
0.54   0.284912026658
0.55   0.343997778605
0.56   0.398435687303
0.57   0.448498280031
0.58   0.494449518539
0.59   0.536544799041
0.6   0.575030952222
0.61   0.610146243229
0.62   0.642120371681
0.63   0.671174471662
0.64   0.697521111722
0.65   0.721364294881
0.66   0.742899458623
0.67   0.762313474903
0.68   0.779784650139
0.69   0.795482725218
0.7   0.809568875496
0.71   0.822195710794
0.72   0.8335072754
0.73   0.84363904807
0.74   0.852717942027
0.75   0.860862304961
0.76   0.86818191903
0.77   0.874778000858
0.78   0.880743201536
0.79   0.886161606624
0.8   0.891108736148
0.81   0.8956515446
0.82   0.899848420941
0.83   0.903749188598
0.84   0.907395105467
0.85   0.910818863908
0.86   0.914044590752
0.87   0.917087847293
0.88   0.919955629296
0.89   0.92264636699
0.9   0.925149925074
0.91   0.927447602713
0.92   0.929512133538
0.93   0.931307685648
0.94   0.93278986161
0.95   0.933905698458
0.96   0.934593667691
0.97   0.934783675278
0.98   0.934397061654
0.99   0.933346601721
1.0   0.931536504848


==> reservoir modeling/plot/con_u_2_0.5.txt <==
x   y
0.0   0.942459256187
0.01   0.940128654926
0.02   0.938011758518
0.03   0.936074985703
0.04   0.93428282885
0.05   0.932597853956
0.06   0.930980700652
0.07   0.929390082194
0.08   0.927782785471
0.09   0.926113671
0.1   0.924335672929
0.11   0.922399799034
0.12   0.920255130722
0.13   0.91784882303
0.14   0.915126104624
0.15   0.912030277799
0.16   0.908502718483
0.17   0.904482876229
0.18   0.899908274223
0.19   0.89471450928
0.2   0.888835251845
0.21   0.882202245991
0.22   0.874745309423
0.23   0.866392333475
0.24   0.85706928311
0.25   0.846700196921
0.26   0.835207187131
0.27   0.822510439593
0.28   0.80852821379
0.29   0.793176842833
0.3   0.776370733464
0.31   0.758022366055
0.32   0.738042294608
0.33   0.716339146752
0.34   0.69281962375
0.35   0.667388500491
0.36   0.639948625496
0.37   0.610400920915
0.38   0.578644382527
0.39   0.544576079741
0.4   0.508091155598
0.41   0.469082826766
0.42   0.427442383542
0.43   0.383059189857
0.44   0.335820683268
0.45   0.285612374962
0.46   0.232317849757
0.47   0.1758187661
0.48   0.115994856069
0.49   0.0527239253694
0.5   -0.0141181466615
0.51   0.0486183945226
0.52   0.111784452856
0.53   0.171396174495
0.54   0.227590965937
0.55   0.280503562324
0.56   0.33026602745
0.57   0.377007753758
0.58   0.420855462338
0.59   0.461933202928
0.6   0.500362353918
0.61   0.536261622343
0.62   0.569747043889
0.63   0.600931982889
0.64   0.629927132327
0.65   0.656840513833
0.66   0.681777477688
0.67   0.70484070282
0.68   0.726130196806
0.69   0.745743295873
0.7   0.763774664894
0.71   0.780316297394
0.72   0.795457515544
0.73   0.809284970165
0.74   0.821882640727
0.75   0.833331835346
0.76   0.843711190791
0.77   0.853096672476
0.78   0.861561574466
0.79   0.869176519472
0.8   0.876009458857
0.81   0.882125672631
0.82   0.887587769452
0.83   0.892455686628
0.84   0.896786690115
0.85   0.900635374517
0.86   0.904053663088
0.87   0.907090807731
0.88   0.909793388995
0.89   0.91220531608
0.9   0.914367826836
0.91   0.916319487757
0.92   0.91809619399
0.93   0.91973116933
0.94   0.921254966218
0.95   0.922695465746
0.96   0.924077877655
0.97   0.925424740333
0.98   0.926755920818
0.99   0.928088614796
1.0   0.929437346602


==> reservoir modeling/plot/con_u_3_0.4.txt <==
x   y
0.0   0.938629583886
0.01   0.941466343148
0.02   0.94331557093
0.03   0.944299270963
0.04   0.944529570326
0.05   0.94410871944
0.06   0.943129092074
0.07   0.941673185339
0.08   0.939813619692
0.09   0.937613138935
0.1   0.935124610214
0.11   0.93239102402
0.12   0.929445494191
0.13   0.926311257906
0.14   0.923001675691
0.15   0.919520231418
0.16   0.915860532301
0.17   0.912006308901
0.18   0.907931415123
0.19   0.903599828217
0.2   0.898965648777
0.21   0.893973100743
0.22   0.888556531399
0.23   0.882640411375
0.24   0.876139334644
0.25   0.868958018525
0.26   0.860991303683
0.27   0.852124154124
0.28   0.842231657204
0.29   0.831179023619
0.3   0.818821587412
0.31   0.805004805972
0.32   0.789564260031
0.33   0.772325653666
0.34   0.753104814299
0.35   0.731707692697
0.36   0.707930362973
0.37   0.681559022583
0.38   0.652369992328
0.39   0.620129716354
0.4   0.584594762153
0.41   0.54551182056
0.42   0.502617705757
0.43   0.455639355269
0.44   0.404293829966
0.45   0.348288314063
0.46   0.287320115121
0.47   0.221076664043
0.48   0.149235515081
0.49   0.0714643458282
0.5   -0.0125790427761
0.51   0.0769321795301
0.52   0.151699991554
0.53   0.220949678131
0.54   0.284979533802
0.55   0.344079285545
0.56   0.398530092777
0.57   0.448604547351
0.58   0.49456667356
0.59   0.536671928131
0.6   0.575167200232
0.61   0.610290811468
0.62   0.64227251588
0.63   0.671333499948
0.64   0.697686382589
0.65   0.721535215159
0.66   0.74307548145
0.67   0.762494097692
0.68   0.779969412554
0.69   0.79567120714
0.7   0.809760694995
0.71   0.822390522099
0.72   0.83370476687
0.73   0.843838940166
0.74   0.852919985279
0.75   0.861066277941
0.76   0.868387626321
0.77   0.874985271027
0.78   0.880951885102
0.79   0.886371574028
0.8   0.891319875726
0.81   0.895863760553
0.82   0.900061631303
0.83   0.90396332321
0.84   0.907610103943
0.85   0.911034673611
0.86   0.914261164759
0.87   0.91730514237
0.88   0.920173603866
0.89   0.922864979105
0.9   0.925369130383
0.91   0.927667352434
0.92   0.929732372429
0.93   0.931528349978
0.94   0.933010877127
0.95   0.934126978361
0.96   0.934815110602
0.97   0.93500516321
0.98   0.934618457982
0.99   0.933567749152
1.0   0.931757223395


==> reservoir modeling/plot/con_u_3_0.5.txt <==
x   y
0.0   0.943060649314
0.01   0.940728560872
0.02   0.93861031365
0.03   0.93667230496
0.04   0.934879004513
0.05   0.93319295442
0.06   0.931574769193
0.07   0.929983135745
0.08   0.928374813389
0.09   0.926704633838
0.1   0.924925501208
0.11   0.922988392011
0.12   0.920842355164
0.13   0.918434511982
0.14   0.915710056181
0.15   0.912612253877
0.16   0.909082443588
0.17   0.90506003623
0.18   0.900482515123
0.19   0.895285435984
0.2   0.889402426933
0.21   0.882765188489
0.22   0.875303493572
0.23   0.866945187502
0.24   0.857616188001
0.25   0.847240485189
0.26   0.835740141589
0.27   0.823035292124
0.28   0.809044144116
0.29   0.793682977288
0.3   0.776866143765
0.31   0.75850606807
0.32   0.73851324713
0.33   0.716796250268
0.34   0.693261719212
0.35   0.667814368087
0.36   0.64035698342
0.37   0.610790424139
0.38   0.579013621571
0.39   0.544923579444
0.4   0.508415373889
0.41   0.469382153433
0.42   0.427715139007
0.43   0.38330362394
0.44   0.336034973965
0.45   0.285794627211
0.46   0.232466094211
0.47   0.175930957897
0.48   0.116068873602
0.49   0.0527575690587
0.5   -0.0141271555989
0.51   0.0485982874185
0.52   0.111738222172
0.53   0.171325290198
0.54   0.227496841166
0.55   0.280387554496
0.56   0.330129439366
0.57   0.376851834703
0.58   0.42068140919
0.59   0.461742161264
0.6   0.500155419114
0.61   0.536039840683
0.62   0.569511413666
0.63   0.600683455515
0.64   0.629666613432
0.65   0.656568864374
0.66   0.681495515051
0.67   0.704549201928
0.68   0.72582989122
0.69   0.745434878899
0.7   0.76345879069
0.71   0.779993582068
0.72   0.795128538267
0.73   0.808950274269
0.74   0.821542734813
0.75   0.83298719439
0.76   0.843362257246
0.77   0.852743857379
0.78   0.86120525854
0.79   0.868817054234
0.8   0.875647167722
0.81   0.881760852013
0.82   0.887220689876
0.83   0.892086593828
0.84   0.896415806142
0.85   0.900262898844
0.86   0.903679773714
0.87   0.906715662285
0.88   0.909417125843
0.89   0.911828055428
0.9   0.913989671834
0.91   0.915940525607
0.92   0.917716497048
0.93   0.919350796211
0.94   0.920873962902
0.95   0.922313866683
0.96   0.923695706868
0.97   0.925042012525
0.98   0.926372642474
0.99   0.92770478529
1.0   0.929052959301


==> reservoir modeling/plot/mix_p_0.4.txt <==
x   y
0.0   1.00061732949
0.01   0.991615532542
0.02   0.982588293725
0.03   0.97353439692
0.04   0.96445317109
0.05   0.955344490283
0.06   0.946208773628
0.07   0.937046985337
0.08   0.927860634704
0.09   0.918651776106
0.1   0.909423009
0.11   0.900177477928
0.12   0.890918872513
0.13   0.88165142746
0.14   0.872379922558
0.15   0.863109682677
0.16   0.853846577768
0.17   0.844597022868
0.18   0.835367978092
0.19   0.826166948641
0.2   0.817001984796
0.21   0.807881681921
0.22   0.798815180463
0.23   0.789812165949
0.24   0.780882868992
0.25   0.772038065283
0.26   0.7632890756
0.27   0.754647765799
0.28   0.746126546821
0.29   0.737738374688
0.3   0.729496750505
0.31   0.721415720459
0.32   0.713509875819
0.33   0.705794352938
0.34   0.698284833249
0.35   0.690997543268
0.36   0.683949254595
0.37   0.677157283909
0.38   0.670639492975
0.39   0.664414288638
0.4   0.658500622825
0.41   0.652917992548
0.42   0.647686439897
0.43   0.642826552049
0.44   0.638359461259
0.45   0.634306844869
0.46   0.630690925298
0.47   0.627534470052
0.48   0.624860791716
0.49   0.622693747959
0.5   0.621057741533
0.51   0.377218035311
0.52   0.375448590615
0.53   0.373132684535
0.54   0.370296654109
0.55   0.366966228449
0.56   0.363166528744
0.57   0.358922068259
0.58   0.354256752336
0.59   0.349193878392
0.6   0.343756135923
0.61   0.337965606499
0.62   0.331843763765
0.63   0.325411473447
0.64   0.318688993343
0.65   0.311695973329
0.66   0.304451455358
0.67   0.296973873457
0.68   0.289281053732
0.69   0.281390214364
0.7   0.27331796561
0.71   0.265080309804
0.72   0.256692641357
0.73   0.248169746754
0.74   0.239525804559
0.75   0.230774385411
0.76   0.221928452024
0.77   0.213000359191
0.78   0.204001853781
0.79   0.194944074736
0.8   0.185837553078
0.81   0.176692211904
0.82   0.167517366388
0.83   0.158321723778
0.84   0.149113383402
0.85   0.139899836661
0.86   0.130687967034
0.87   0.121484050075
0.88   0.112293753417
0.89   0.103122136767
0.9   0.0939736519089
0.91   0.0848521427026
0.92   0.075760845085
0.93   0.066702387069
0.94   0.0576787887437
0.95   0.0486914622748
0.96   0.0397412119041
0.97   0.0308282339498
0.98   0.0219521168065
0.99   0.0131118409449
1.0   0.00430577891231


==> reservoir modeling/plot/mix_p_0.5.txt <==
x   y
0.0   0.996352452197
0.01   0.988516561539
0.02   0.980492706094
0.03   0.972294240618
0.04   0.963934531023
0.05   0.955426954373
0.06   0.946784898883
0.07   0.938021763923
0.08   0.929150960014
0.09   0.920185908829
0.1   0.911140043196
0.11   0.902026807093
0.12   0.892859655653
0.13   0.883652055159
0.14   0.874417483049
0.15   0.865169427913
0.16   0.855921389491
0.17   0.84668687868
0.18   0.837479417527
0.19   0.82831253923
0.2   0.819199788145
0.21   0.810154719774
0.22   0.801190900776
0.23   0.792321908962
0.24   0.783561333295
0.25   0.774922773889
0.26   0.766419842014
0.27   0.75806616009
0.28   0.74987536169
0.29   0.741861091541
0.3   0.73403700552
0.31   0.72641677066
0.32   0.719014065144
0.33   0.711842578308
0.34   0.704916010641
0.35   0.698248073786
0.36   0.691852490535
0.37   0.685742994837
0.38   0.67993333179
0.39   0.674437257646
0.4   0.66926853981
0.41   0.664440956839
0.42   0.659968298443
0.43   0.655864365485
0.44   0.652142969978
0.45   0.648817935092
0.46   0.645903095146
0.47   0.643412295613
0.48   0.641359393118
0.49   0.639758255439
0.5   0.638622761508
0.51   0.360443924875
0.52   0.359316593477
0.53   0.357656388881
0.54   0.355487298644
0.55   0.35283275478
0.56   0.349715633763
0.57   0.346158256521
0.58   0.342182388443
0.59   0.337809239373
0.6   0.333059463614
0.61   0.327953159926
0.62   0.322509871527
0.63   0.316748586092
0.64   0.310687735755
0.65   0.304345197107
0.66   0.297738291196
0.67   0.290883783528
0.68   0.283797884066
0.69   0.276496247233
0.7   0.268993971906
0.71   0.261305601423
0.72   0.253445123577
0.73   0.24542597062
0.74   0.237261019262
0.75   0.22896259067
0.76   0.220542450467
0.77   0.212011808738
0.78   0.203381320021
0.79   0.194661083314
0.8   0.185860642072
0.81   0.176988984209
0.82   0.168054542093
0.83   0.159065192554
0.84   0.150028256877
0.85   0.140950500805
0.86   0.131838134539
0.87   0.122696812737
0.88   0.113531634517
0.89   0.10434714345
0.9   0.0951473275702
0.91   0.0859356193648
0.92   0.076714895781
0.93   0.0674874782228
0.94   0.0582551325523
0.95   0.0490190690889
0.96   0.0397799426098
0.97   0.0305378523496
0.98   0.0212923420009
0.99   0.0120423997134
1.0   0.00278645809499


==> reservoir modeling/plot/mix_u_0.4.txt <==
x   y
0.0   0.933760243642
0.01   0.936582286614
0.02   0.938421921133
0.03   0.939400518014
0.04   0.93962962265
0.05   0.939210955018
0.06   0.938236409676
0.07   0.936788055767
0.08   0.934938137011
0.09   0.932749071715
0.1   0.930273452765
0.11   0.927554047631
0.12   0.924623798362
0.13   0.921505821593
0.14   0.918213408539
0.15   0.914750024997
0.16   0.911109311347
0.17   0.907275082549
0.18   0.903221328147
0.19   0.898912212267
0.2   0.894302073617
0.21   0.889335425486
0.22   0.883946955746
0.23   0.87806152685
0.24   0.871594175835
0.25   0.864450114319
0.26   0.856524728501
0.27   0.847703579163
0.28   0.837862401671
0.29   0.826867105969
0.3   0.814573776586
0.31   0.800828672633
0.32   0.785468227802
0.33   0.768319050367
0.34   0.749197923186
0.35   0.727911803695
0.36   0.704257823917
0.37   0.678023290454
0.38   0.64898568449
0.39   0.616912661793
0.4   0.581562052711
0.41   0.542681862176
0.42   0.5000102697
0.43   0.453275629378
0.44   0.402196469889
0.45   0.34648149449
0.46   0.285829581023
0.47   0.219929781913
0.48   0.148461324163
0.49   0.0710936093619
0.5   -0.0125137863211
0.51   0.0772818689376
0.52   0.1523895324
0.53   0.221953988193
0.54   0.286274886734
0.55   0.345643271932
0.56   0.400341581193
0.57   0.450643645416
0.58   0.496814688995
0.59   0.539111329819
0.6   0.57778157927
0.61   0.613064842226
0.62   0.645191917058
0.63   0.674384995632
0.64   0.70085766331
0.65   0.724814898946
0.66   0.746453074889
0.67   0.765959956984
0.68   0.783514704568
0.69   0.799287870475
0.7   0.813441401032
0.71   0.826128636061
0.72   0.837494308877
0.73   0.847674546291
0.74   0.856796868608
0.75   0.864980189628
0.76   0.872334816644
0.77   0.878962450445
0.78   0.884956185313
0.79   0.890400509026
0.8   0.895371302855
0.81   0.899935841567
0.82   0.904152793421
0.83   0.908072220173
0.84   0.911735577073
0.85   0.915175712863
0.86   0.918416869783
0.87   0.921474683564
0.88   0.924356183435
0.89   0.927059792117
0.9   0.929575325825
0.91   0.931883994271
0.92   0.933958400658
0.93   0.935762541688
0.94   0.937251807552
0.95   0.93837298194
0.96   0.939064242034
0.97   0.939255158511
0.98   0.938866695544
0.99   0.937811210797
1.0   0.935992455431


==> reservoir modeling/plot/mix_u_0.5.txt <==
x   y
0.0   0.938727994356
0.01   0.936406620108
0.02   0.93429810464
0.03   0.932368999644
0.04   0.930583938064
0.05   0.928905634104
0.06   0.927294883222
0.07   0.925710562134
0.08   0.92410962881
0.09   0.92244712248
0.1   0.920676163626
0.11   0.918747953991
0.12   0.91661177657
0.13   0.914214995618
0.14   0.911503056644
0.15   0.908419486413
0.16   0.90490589295
0.17   0.900901965531
0.18   0.896345474693
0.19   0.891172272228
0.2   0.885316291182
0.21   0.87870954586
0.22   0.871282131824
0.23   0.862962225889
0.24   0.853676086129
0.25   0.843348051875
0.26   0.831900543711
0.27   0.819254063481
0.28   0.805327194283
0.29   0.790036600473
0.3   0.773297027662
0.31   0.755021302717
0.32   0.735120333764
0.33   0.713503110183
0.34   0.69007670261
0.35   0.664746262939
0.36   0.63741502432
0.37   0.607984301159
0.38   0.576353489118
0.39   0.542420065116
0.4   0.506079587328
0.41   0.467225695186
0.42   0.425750109378
0.43   0.381542631847
0.44   0.334491145795
0.45   0.284481615678
0.46   0.23139808721
0.47   0.175122687361
0.48   0.115535624355
0.49   0.052515187677
0.5   -0.0140622519357
0.51   0.0489886696491
0.52   0.112635797349
0.53   0.172701518714
0.54   0.22932428672
0.55   0.282639862649
0.56   0.332781316083
0.57   0.379879024911
0.58   0.424060675325
0.59   0.46545126182
0.6   0.504173087195
0.61   0.540345762554
0.62   0.574086207302
0.63   0.605508649152
0.64   0.634724624118
0.65   0.661842976517
0.66   0.686969858972
0.67   0.710208732409
0.68   0.731660366058
0.69   0.751422837452
0.7   0.769591532428
0.71   0.786259145128
0.72   0.801515677996
0.73   0.815448441782
0.74   0.828142055537
0.75   0.839678446619
0.76   0.850136850687
0.77   0.859593811705
0.78   0.868123181941
0.79   0.875796121967
0.8   0.882681100658
0.81   0.888843895193
0.82   0.894347591055
0.83   0.899252582031
0.84   0.903616570212
0.85   0.907494565991
0.86   0.910938888068
0.87   0.913999163444
0.88   0.916722327424
0.89   0.919152623619
0.9   0.921331603942
0.91   0.92329812861
0.92   0.925088366144
0.93   0.926735793369
0.94   0.928271195414
0.95   0.929722665711
0.96   0.931115605996
0.97   0.932472726309
0.98   0.933814044994
0.99   0.9351568887
1.0   0.936515892376


==> reservoir modeling/plot/mixed.txt <==
x   tf1     tf2     tf3   tf4
0   13.2001023463   125.564483293   1250.55006104   12500.5486097   
1   13.2001022325   125.564483281   1250.55006103   12500.5486097   
2   13.1807744263   125.544913758   1250.53050508   12500.5290556   
3   13.1807744262   125.544913757   1250.53050507   12500.5290555   
4   13.1615008516   125.525321178   1250.51092133   12500.5094731   
5   13.1615008515   125.525321177   1250.51092133   12500.5094731   
6   13.1482492987   125.511806193   1250.49741022   12500.4959627   
7   13.1482492986   125.511806193   1250.49741022   12500.4959627   
8   13.1076623297   125.470626169   1250.45625346   12500.4548092   
9   13.1076623297   125.470626168   1250.45625346   12500.4548091   
10   3.0   3.0   3.0   3.0   
11   3.0   3.0   3.0   3.0   
12   3.0   3.0   3.0   3.0   
13   3.0   3.0   3.0   3.0   
14   3.0   3.0   3.0   3.0   
15   3.0   3.0   3.0   3.0   
16   3.0   3.0   3.0   3.0   
17   3.0   3.0   3.0   3.0   
18   3.0   3.0   3.0   3.0   
19   3.0   3.0   3.0   3.0   
20   3.0   3.0   3.0   3.0   
21   3.0   3.0   3.0   3.0   
22   3.0   3.0   3.0   3.0   
23   3.0   3.0   3.0   3.0   
24   3.0   3.0   3.0   3.0   
25   3.0   3.0   3.0   3.0   
26   3.0   3.0   3.0   3.0   
27   3.0   3.0   3.0   3.0   
28   3.0   3.0   3.0   3.0   
29   3.0   3.0   3.0   3.0   
30   3.0   3.0   3.0   3.0   
31   3.0   3.0   3.0   3.0   
32   3.0   3.0   3.0   3.0   
33   3.0   3.0   3.0   3.0   
34   3.0   3.0   3.0   3.0   
35   3.0   3.0   3.0   3.0   
36   3.0   3.0   3.0   3.0   
37   3.0   3.0   3.0   3.0   
38   3.0   3.0   3.0   3.0   
39   3.0   3.0   3.0   3.0   
40   3.0   3.0   3.0   3.0   
41   3.0   3.0   3.0   3.0   
42   3.0   3.0   3.0   3.0   
43   3.0   3.0   3.0   3.0   
44   3.0   3.0   3.0   3.0   
45   3.0   3.0   3.0   3.0   
46   3.0   3.0   3.0   3.0   
47   3.0   3.0   3.0   3.0   
48   3.0   3.0   3.0   3.0   
49   3.0   3.0   3.0   3.0   
50   2.57117264694   2.57117458033   2.57117476808   2.5711747868   
51   2.57117232032   2.57117425909   2.57117444728   2.57117446604   
52   2.57063144829   2.57063210103   2.57063216408   2.57063217036   
53   2.57063143591   2.57063209666   2.57063216051   2.57063216688   
54   2.56524732365   2.56524978828   2.56525002766   2.56525005154   
55   2.56520009229   2.56520233468   2.5652025515   2.56520257311   
56   2.56323215067   2.56323415759   2.56323435266   2.56323437212   
57   2.56302436102   2.56302481778   2.56302486244   2.5630248669   
58   2.56267772082   2.56267787776   2.56267789274   2.56267789423   
59   2.56266329204   2.56266343639   2.56266345039   2.56266345179   
60   2.56257667534   2.56257844416   2.56257861164   2.5625786283   
61   2.56242946045   2.56243178859   2.56243200972   2.56243203172   
62   2.5614930165   2.56149302985   2.56149303113   2.56149303126   
63   2.56149289541   2.56149290973   2.56149291108   2.56149291122   
64   2.56021290596   2.56021544866   2.5602156966   2.56021572134   
65   2.56016832079   2.56016995749   2.56017011315   2.56017012864   
66   2.55326824434   2.55326873633   2.55326878483   2.55326878968   
67   2.55326653308   2.55326708838   2.55326714342   2.55326714892   
68   2.55076055268   2.55076570465   2.55076619541   2.55076624426   
69   2.55073634039   2.55074013492   2.55074050181   2.55074053838   
70   2.54823414077   2.54824314544   2.54824404785   2.54824413811   
71   2.54823285823   2.54824130876   2.54824215735   2.54824224224   
72   2.54662267994   2.54662814093   2.54662868718   2.5466287418   
73   2.54660224215   2.54660915675   2.54660984493   2.54660991372   
74   2.54517423127   2.54517657348   2.5451767987   2.54517682114   
75   2.54515286365   2.54515823509   2.54515874996   2.54515880124   
76   2.53756585084   2.53780635113   2.53782996007   2.5378323166   
77   2.53756073451   2.53780324279   2.53782703018   2.53782940436   
78   2.53610978203   2.53611025302   2.53611029216   2.53611029601   
79   2.53610435306   2.53610526776   2.53610534391   2.5361053514   
80   2.53363423756   2.53363442785   2.53363444585   2.53363444764   
81   2.53361925492   2.53361978777   2.53361983712   2.53361984202   
82   2.53062322687   2.5306237539   2.53062380548   2.53062381063   
83   2.53062154168   2.53062199229   2.5306220363   2.53062204069   
84   2.52986138571   2.52986948765   2.52987027243   2.52987035067   
85   2.52985472789   2.52986282793   2.52986361185   2.52986368999   
86   2.52784090646   2.52785882837   2.52786056229   2.52786073512   
87   2.52777111559   2.52779153978   2.5277935202   2.52779371764   
88   2.52636057305   2.52637202894   2.52637312902   2.52637323859   
89   2.52627968829   2.52629271826   2.52629397798   2.52629410354   
90   2.52595366432   2.52595407037   2.52595410859   2.52595411239   
91   2.52593689992   2.52593733751   2.52593737863   2.52593738272   
92   2.52001709436   2.52007960917   2.52008583797   2.52008646061   
93   2.51985043697   2.51993263259   2.51994069916   2.51994150433   
94   2.51800919766   2.51803412393   2.51803652214   2.51803676108   
95   2.51783619269   2.51789197848   2.51789738232   2.51789792097   
96   2.51697893817   2.51698141228   2.51698164923   2.51698167283   
97   2.51694308823   2.51695553432   2.51695666228   2.51695677402   
98   2.51467882728   2.51471291515   2.51471626529   2.51471659975   
99   2.51464553662   2.51465299311   2.51465371871   2.51465379108   
100   2.50861696542   2.50868407394   2.50869093824   2.50869162625   
101   2.50849252104   2.50855433437   2.50856068394   2.50856132063   
102   2.5070514891   2.50706127967   2.50706229003   2.5070623914   
103   2.50703002653   2.50703620388   2.5070368285   2.50703689103   
104   2.50587284981   2.5059200427   2.50592492991   2.50592542027   
105   2.50576316965   2.50577713099   2.50577855832   2.50577870139   
106   2.50529871388   2.50531674196   2.50531848266   2.50531865613   
107   2.50520398652   2.50522343572   2.50522547965   2.50522568518   
108   2.5038987356   2.50405807838   2.50407385421   2.50407542951   
109   2.5035979114   2.50371173457   2.50372312883   2.50372426773   
110   2.50289180343   2.50290880028   2.50291024717   2.50291038971   
111   2.50270629463   2.50273331103   2.50273567617   2.50273590968   
112   2.50107335624   2.50107441289   2.50107451239   2.50107452228   
113   2.5010710973   2.50107141888   2.50107145045   2.5010714536   
114   2.49978815215   2.49986954095   2.4998775113   2.49987830646   
115   2.49924875902   2.49925570352   2.49925638042   2.49925644795   
116   2.49830295579   2.49837726996   2.49838404517   2.49838471667   
117   2.49815166618   2.49826146248   2.49827223658   2.49827331185   
118   2.49644980443   2.49646212612   2.49646333284   2.49646345331   
119   2.49633853427   2.49638764378   2.4963924713   2.49639295324   
120   2.49565829196   2.49566319653   2.49566366064   2.49566370681   
121   2.49553130879   2.49555589063   2.49555820993   2.49555844059   
122   2.49473075575   2.49476520754   2.49476855275   2.49476888631   
123   2.49470804084   2.49474433706   2.49474784522   2.4947481949   
124   2.49399764023   2.49400544706   2.49400618097   2.49400625392   
125   2.49390760449   2.49391694215   2.4939178689   2.49391796153   
126   2.49065816981   2.49078937294   2.49080198696   2.49080324329   
127   2.48962527901   2.48975014751   2.48976297579   2.48976426132   
128   2.48881287043   2.48884902392   2.48885210269   2.48885240585   
129   2.48794759306   2.48797958519   2.4879826192   2.487982921   
130   2.48685379505   2.48691845051   2.48692432251   2.48692490431   
131   2.486317401   2.48636917544   2.48637392952   2.48637440101   
132   2.48435196465   2.48435960037   2.48436037127   2.48436044846   
133   2.4838458208   2.48385282115   2.48385354344   2.48385361591   
134   2.48299622019   2.48303140667   2.48303488092   2.48303522798   
135   2.48253906554   2.48255193098   2.482553222   2.48255335116   
136   2.48148377378   2.48150220502   2.48150410173   2.48150429199   
137   2.48138590075   2.48140379687   2.48140560779   2.48140578912   
138   2.47979853518   2.47986102963   2.47986701029   2.47986760596   
139   2.47937959491   2.47949414242   2.4795056324   2.47950678167   
140   2.47594412242   2.47600313195   2.47600888301   2.47600945668   
141   2.47524121461   2.47526184823   2.47526390517   2.47526411088   
142   2.4725036021   2.47250754455   2.47250792707   2.47250796521   
143   2.47216512293   2.47216890497   2.47216929832   2.47216933785   
144   2.47098723607   2.47114783791   2.47116419093   2.47116582929   
145   2.47027828971   2.4703227428   2.47032727447   2.47032772854   
146   2.46853370667   2.46854121147   2.46854194462   2.46854201778   
147   2.4678244625   2.4679401047   2.46795147096   2.46795260554   
148   2.46596953249   2.46603831779   2.46604504669   2.46604571838   
149   2.46494081578   2.46511934361   2.46513760527   2.46513943574   
150   2.46290412624   2.46291820101   2.4629196786   2.46291982716   
151   2.46258553602   2.46262413699   2.46262798821   2.46262837341   
152   2.4593881498   2.45947592782   2.45948552705   2.4594864958   
153   2.45923781576   2.45935420735   2.45936660652   2.45936785435   
154   2.45830301766   2.45841275006   2.45842307011   2.4584240956   
155   2.45779240864   2.45795542094   2.45797082   2.45797235098   
156   2.45667556303   2.45668292706   2.45668369242   2.45668376929   
157   2.45645102479   2.45648421508   2.45648724921   2.45648755007   
158   2.45419234927   2.4542104467   2.454212182   2.45421235491   
159   2.45397478567   2.45397845009   2.45397879369   2.45397882784   
160   2.45296792618   2.45299662123   2.45299954834   2.45299984177   
161   2.45264053529   2.45265033558   2.45265131434   2.45265141229   
162   2.45177685071   2.45177801521   2.45177813318   2.45177814499   
163   2.45176360405   2.45176880206   2.45176930008   2.45176934968   
164   2.44768562187   2.44768608467   2.44768613158   2.44768613628   
165   2.44764875778   2.44764929261   2.44764934805   2.44764935362   
166   2.44503082032   2.44503834728   2.44503909486   2.44503916958   
167   2.44497788772   2.44498037734   2.44498066495   2.44498069418   
168   2.442472856   2.44255982337   2.4425686578   2.44256954315   
169   2.44233266416   2.44242011575   2.44242973773   2.4424307105   
170   2.43971288155   2.43972508432   2.43972658127   2.43972673447   
171   2.43970076705   2.43970633825   2.43970690707   2.43970696412   
172   2.43768865023   2.43777210722   2.43778862368   2.4377903086   
173   2.43763491191   2.43775799628   2.43776506674   2.43776577589   
174   2.4356272635   2.43564954944   2.4356517824   2.43565200607   
175   2.43558650655   2.4356399885   2.43564613501   2.43564675872   
176   2.4308781291   2.43117573817   2.43121545782   2.43121951841   
177   2.4308769883   2.43088196236   2.43088240521   2.43088245026   
178   2.43043894604   2.43056809433   2.43057648406   2.43057729096   
179   2.42935141263   2.42943570649   2.42944646401   2.42944757237   
180   2.42781527075   2.42789614214   2.42790385365   2.4279046209   
181   2.42725515336   2.42731313974   2.42732061062   2.42732138681   
182   2.42577829698   2.42609565608   2.42614584381   2.42615108571   
183   2.42546170193   2.42548542512   2.42548796282   2.42548821887   
184   2.42429652258   2.42481529075   2.42485888687   2.42486312198   
185   2.4237440478   2.42392377473   2.42394479284   2.42394693068   
186   2.4205266467   2.42080991823   2.42084017305   2.42084322199   
187   2.42026296134   2.42036482869   2.42037531535   2.42037636711   
188   2.41786133761   2.4178938686   2.41789773916   2.41789813421   
189   2.41767185088   2.41771030278   2.41771443218   2.41771484831   
190   2.41698516028   2.41699253836   2.41699335245   2.41699343481   
191   2.41682872086   2.4168933836   2.41690103603   2.41690181807   
192   2.41484385926   2.4150705199   2.41509597225   2.41509855704   
193   2.41417361384   2.41465941113   2.41470869186   2.41471362273   
194   2.41279696429   2.41282337941   2.41282666162   2.41282699919   
195   2.41270229107   2.41272256304   2.41272505311   2.41272530846   
196   2.41185163357   2.41192720209   2.41193401179   2.4119346889   
197   2.41091604712   2.41100272724   2.41101411733   2.41101529501   
198   2.40873916962   2.40902983239   2.40906229332   2.40906557808   
199   2.40868914785   2.40895062133   2.40898629484   2.40899000434   

